Provably Safe Deep Reinforcement Learning for Robotic Manipulation in Human Environments

Deep reinforcement learning (RL) has shown promising results in the motion planning of manipulators. However, no method guarantees the safety of highly dynamic obstacles, such as humans, in RL-based manipulator control. This lack of formal safety assurances prevents the application of RL for manipulators in real-world human environments. Therefore, we propose a shielding mechanism that ensures ISO-verified human safety while training and deploying RL algorithms on manipulators. We utilize a fast reachability analysis of humans and manipulators to guarantee that the manipulator comes to a complete stop before a human is within its range. Our proposed method guarantees safety and significantly improves the RL performance by preventing episode-ending collisions. We demonstrate the performance of our proposed method in simulation using human motion capture data.

==> tikz/data/failsafe_plot/traj_0.csv <==
time,vel
0,1
0.001,0.999852941176471
0.002,0.999411764705882
0.003,0.998676470588235
0.004,0.99764705882353
0.005,0.996323529411765
0.006,0.994705882352941
0.007,0.992794117647059
0.008,0.990588235294118
0.009,0.988088235294118
0.01,0.985294117647059
0.011,0.982205882352941
0.012,0.978823529411765
0.013,0.97514705882353
0.014,0.971176470588236
0.015,0.966911764705883
0.016,0.962352941176471
0.017,0.9575
0.018,0.952352941176471
0.019,0.946911764705883
0.02,0.941176470588236
0.021,0.93514705882353
0.022,0.928823529411765
0.023,0.922205882352942
0.024,0.915294117647059
0.025,0.908088235294118
0.026,0.900588235294118
0.027,0.892794117647059
0.028,0.884705882352942
0.029,0.876323529411765
0.03,0.86764705882353
0.031,0.858676470588236
0.032,0.849411764705883
0.033,0.839852941176471
0.034,0.830000000000001
0.035,0.820000000000001
0.036,0.810000000000001
0.037,0.800000000000001
0.038,0.790000000000001
0.039,0.780000000000001
0.04,0.770000000000001
0.041,0.760000000000001
0.042,0.750000000000001
0.043,0.740000000000001
0.044,0.730000000000001
0.045,0.720000000000001
0.046,0.710000000000001
0.047,0.700000000000001
0.048,0.690000000000001
0.049,0.680000000000001
0.05,0.670000000000001
0.051,0.660000000000001
0.052,0.650000000000001
0.053,0.640000000000001
0.054,0.630000000000001
0.055,0.620000000000001
0.056,0.610000000000001
0.057,0.600000000000001
0.058,0.590000000000001
0.059,0.580000000000001
0.06,0.570000000000001
0.061,0.56
0.062,0.55
0.063,0.54
0.064,0.53
0.065,0.52
0.066,0.51
0.067,0.5
0.068,0.49
0.069,0.48
0.07,0.47
0.071,0.46
0.0720000000000001,0.45
0.0730000000000001,0.44
0.0740000000000001,0.43
0.0750000000000001,0.42
0.0760000000000001,0.41
0.0770000000000001,0.4
0.0780000000000001,0.39
0.0790000000000001,0.38
0.0800000000000001,0.37
0.0810000000000001,0.36
0.0820000000000001,0.35
0.0830000000000001,0.34
0.0840000000000001,0.33
0.0850000000000001,0.32
0.0860000000000001,0.31
0.0870000000000001,0.3
0.0880000000000001,0.29
0.0890000000000001,0.28
0.0900000000000001,0.27
0.0910000000000001,0.26
0.0920000000000001,0.25
0.0930000000000001,0.24
0.0940000000000001,0.23
0.0950000000000001,0.22
0.0960000000000001,0.21
0.0970000000000001,0.2
0.0980000000000001,0.19
0.0990000000000001,0.18
0.1,0.17
0.101,0.16014705882353
0.102,0.150588235294118
0.103,0.141323529411765
0.104,0.132352941176471
0.105,0.123676470588235
0.106,0.115294117647059
0.107,0.107205882352941
0.108,0.0994117647058826
0.109,0.0919117647058826
0.11,0.0847058823529414
0.111,0.077794117647059
0.112,0.0711764705882355
0.113,0.0648529411764708
0.114,0.0588235294117649
0.115,0.0530882352941179
0.116,0.0476470588235296
0.117,0.0425000000000002
0.118,0.0376470588235296
0.119,0.0330882352941179
0.12,0.0288235294117649
0.121,0.0248529411764708
0.122,0.0211764705882355
0.123,0.0177941176470591
0.124,0.0147058823529414
0.125,0.0119117647058826
0.126,0.00941176470588259
0.127,0.00720588235294142
0.128,0.00529411764705906
0.129,0.00367647058823553
0.13,0.00235294117647082
0.131,0.00132352941176494
0.132,0.000588235294117883
0.133,0.000147058823529647
0.134,2.34946610777609e-16


==> tikz/data/failsafe_plot/traj_1.csv <==
time,vel
0.01,0.985294117647059
0.011,0.9825
0.012,0.98
0.013,0.977794117647059
0.014,0.975882352941177
0.015,0.974264705882353
0.016,0.972941176470588
0.017,0.971911764705882
0.018,0.971176470588235
0.019,0.970735294117647
0.02,0.970588235294118
0.021,0.970735294117647
0.022,0.971176470588235
0.023,0.971911764705882
0.024,0.972941176470588
0.025,0.974264705882353
0.026,0.975882352941176
0.027,0.977794117647059
0.028,0.98
0.029,0.9825
0.03,0.985294117647059
0.031,0.988088235294117
0.032,0.990588235294118
0.033,0.992794117647059
0.034,0.994705882352941
0.035,0.996323529411765
0.036,0.997647058823529
0.037,0.998676470588235
0.038,0.999411764705882
0.039,0.999852941176471
0.04,1


==> tikz/data/failsafe_plot/traj_2.csv <==
time,vel
0.02,0.941176470588236
0.021,0.935441176470589
0.022,0.93
0.023,0.924852941176471
0.024,0.92
0.025,0.915441176470589
0.026,0.911176470588236
0.027,0.907205882352941
0.028,0.903529411764706
0.029,0.90014705882353
0.03,0.897058823529412
0.031,0.894264705882353
0.032,0.891764705882353
0.033,0.889558823529412
0.034,0.887647058823529
0.035,0.886029411764706
0.036,0.884705882352941
0.037,0.883676470588235
0.038,0.882941176470588
0.039,0.8825
0.04,0.882352941176471
0.041,0.8825
0.042,0.882941176470588
0.043,0.883676470588235
0.044,0.884705882352941
0.045,0.886029411764706
0.046,0.887647058823529
0.047,0.889558823529412
0.048,0.891764705882353
0.049,0.894264705882353
0.05,0.897058823529411
0.051,0.900147058823529
0.052,0.903529411764705
0.053,0.907205882352941
0.054,0.911176470588235
0.055,0.915441176470588
0.056,0.919999999999999
0.057,0.92485294117647
0.058,0.929999999999999
0.059,0.935441176470588
0.06,0.941176470588235
0.061,0.946911764705882
0.062,0.95235294117647
0.063,0.957499999999999
0.064,0.96235294117647
0.065,0.966911764705882
0.066,0.971176470588235
0.067,0.975147058823529
0.068,0.978823529411764
0.069,0.982205882352941
0.07,0.985294117647058
0.071,0.988088235294117
0.0720000000000001,0.990588235294117
0.0730000000000001,0.992794117647058
0.0740000000000001,0.994705882352941
0.0750000000000001,0.996323529411764
0.0760000000000001,0.997647058823529
0.0770000000000001,0.998676470588235
0.0780000000000001,0.999411764705882
0.0790000000000001,0.99985294117647
0.0800000000000001,1


==> tikz/data/failsafe_plot/traj_3.csv <==
time,vel
0.03,0.86764705882353
0.031,0.858973080757727
0.032,0.850598205383849
0.033,0.842522432701895
0.034,0.834745762711865
0.035,0.827268195413759
0.036,0.820089730807578
0.037,0.81321036889332
0.038,0.806630109670987
0.039,0.800348953140578
0.04,0.794366899302094
0.041,0.788683948155533
0.042,0.783300099700897
0.043,0.778215353938185
0.044,0.773429710867398
0.045,0.768943170488534
0.046,0.764755732801595
0.047,0.76086739780658
0.048,0.757278165503489
0.049,0.753988035892323
0.05,0.75099700897308
0.051,0.748305084745762
0.052,0.745912263210368
0.053,0.743818544366899
0.054,0.742023928215353
0.055,0.740528414755732
0.056,0.739332003988035
0.057,0.738434695912262
0.058,0.737836490528414
0.059,0.73753738783649
0.06,0.73753738783649
0.061,0.737836490528414
0.062,0.738434695912262
0.063,0.739332003988035
0.064,0.740528414755732
0.065,0.742023928215353
0.066,0.743818544366898
0.067,0.745912263210367
0.068,0.748305084745761
0.069,0.750997008973079
0.07,0.753988035892321
0.071,0.757278165503488
0.0720000000000001,0.760867397806579
0.0730000000000001,0.764755732801593
0.0740000000000001,0.768943170488532
0.0750000000000001,0.773429710867396
0.0760000000000001,0.778215353938183
0.0770000000000001,0.783300099700895
0.0780000000000001,0.788683948155531
0.0790000000000001,0.794366899302091
0.0800000000000001,0.800348953140576
0.0810000000000001,0.806630109670985
0.0820000000000001,0.813210368893318
0.0830000000000001,0.820089730807575
0.0840000000000001,0.827268195413756
0.0850000000000001,0.834745762711862
0.0860000000000001,0.842522432701892
0.0870000000000001,0.850598205383846
0.0880000000000001,0.858973080757724
0.0890000000000001,0.867647058823526
0.0900000000000001,0.876323529411762
0.0910000000000001,0.884705882352938
0.0920000000000001,0.892794117647056
0.0930000000000001,0.900588235294115
0.0940000000000001,0.908088235294115
0.0950000000000001,0.915294117647056
0.0960000000000001,0.922205882352938
0.0970000000000001,0.928823529411762
0.0980000000000001,0.935147058823526
0.0990000000000001,0.941176470588232
0.1,0.946911764705879
0.101,0.952352941176468
0.102,0.957499999999997
0.103,0.962352941176468
0.104,0.966911764705879
0.105,0.971176470588232
0.106,0.975147058823526
0.107,0.978823529411762
0.108,0.982205882352938
0.109,0.985294117647056
0.11,0.988088235294115
0.111,0.990588235294115
0.112,0.992794117647056
0.113,0.994705882352938
0.114,0.996323529411762
0.115,0.997647058823526
0.116,0.998676470588232
0.117,0.999411764705879
0.118,0.999852941176468
0.119,0.999999999999997


==> tikz/data/failsafe_plot/traj_4.csv <==
time,vel
0.04,0.794366899302094
0.041,0.788388593617643
0.042,0.782118681549337
0.043,0.775557163097175
0.044,0.768704038261156
0.045,0.761559307041282
0.046,0.754122969437552
0.047,0.746395025449966
0.048,0.738375475078524
0.049,0.730064318323226
0.05,0.721461555184072
0.051,0.712567185661062
0.052,0.703381209754196
0.053,0.693903627463474
0.054,0.684134438788896
0.055,0.67421944692239
0.056,0.664304455055885
0.057,0.654389463189379
0.058,0.644474471322873
0.059,0.634559479456367
0.06,0.624644487589861
0.061,0.614729495723356
0.062,0.60481450385685
0.063,0.594899511990344
0.064,0.584984520123838
0.065,0.575069528257332
0.066,0.565154536390827
0.067,0.555239544524321
0.068,0.545324552657815
0.069,0.535409560791309
0.07,0.525494568924803
0.071,0.515579577058298
0.072,0.505664585191792
0.073,0.495749593325286
0.074,0.48583460145878
0.075,0.475919609592275
0.076,0.466004617725769
0.077,0.456089625859263
0.078,0.446174633992757
0.079,0.436259642126252
0.08,0.426344650259746
0.081,0.41642965839324
0.082,0.406514666526734
0.083,0.396599674660229
0.084,0.386684682793723
0.085,0.376769690927217
0.086,0.366854699060711
0.087,0.356939707194206
0.0880000000000001,0.3470247153277
0.0890000000000001,0.337109723461194
0.0900000000000001,0.327194731594688
0.0910000000000001,0.317279739728183
0.0920000000000001,0.307364747861677
0.0930000000000001,0.297449755995171
0.0940000000000001,0.287534764128666
0.0950000000000001,0.27761977226216
0.0960000000000001,0.267704780395654
0.0970000000000001,0.257789788529148
0.0980000000000001,0.247874796662643
0.0990000000000001,0.237959804796137
0.1,0.228044812929631
0.101,0.218129821063125
0.102,0.20821482919662
0.103,0.198299837330114
0.104,0.188384845463608
0.105,0.178469853597102
0.106,0.168554861730597
0.107,0.15878567856801
0.108,0.149308112813262
0.109,0.140122164466352
0.11,0.131227833527281
0.111,0.122625119996048
0.112,0.114314023872653
0.113,0.106294545157097
0.114,0.0985666838493796
0.115,0.0911304399495002
0.116,0.0839858134574593
0.117,0.0771328043732568
0.118,0.0705714126968927
0.119,0.064301638428367
0.12,0.0583234815676797
0.121,0.0526369421148308
0.122,0.0472420200698203
0.123,0.0421387154326483
0.124,0.0373270282033146
0.125,0.0328069583818193
0.126,0.0285785059681625
0.127,0.024641670962344
0.128,0.0209964533643639
0.129,0.0176428531742223
0.13,0.014580870391919
0.131,0.0118105050174542
0.132,0.00933175705082776
0.133,0.00714462649203973
0.134,0.0052491133410901
0.135,0.00364521759797887
0.136,0.00233293926270605
0.137,0.00131227833527163
0.138,0.000583234815675618
0.139,0.000145808703918009
0.14,-1.19527868505664e-15


==> tikz/data/failsafe_plot/traj_5.csv <==
time,vel
0.05,0.75099700897308
0.051,0.748007294666925
0.052,0.744721102895018
0.053,0.741138433657361
0.054,0.737259286953953
0.055,0.733083662784793
0.056,0.728611561149883
0.057,0.723842982049222
0.058,0.71877792548281
0.059,0.713416391450648
0.06,0.707758379952734
0.061,0.70180389098907
0.062,0.695552924559654
0.063,0.689005480664488
0.064,0.682161559303571
0.065,0.675021160476903
0.066,0.667584284184484
0.067,0.659850930426314
0.068,0.651821099202393
0.069,0.643494790512722
0.07,0.634872004357299
0.071,0.625952740736126
0.072,0.616736999649201
0.073,0.607224781096526
0.074,0.5974160850781
0.075,0.587459150326798
0.076,0.577502215575497
0.077,0.567545280824195
0.078,0.557588346072893
0.079,0.547631411321592
0.08,0.53767447657029
0.081,0.527717541818988
0.082,0.517760607067687
0.083,0.507803672316385
0.084,0.497846737565083
0.085,0.487889802813782
0.086,0.47793286806248
0.087,0.467975933311178
0.0880000000000001,0.458018998559877
0.0890000000000001,0.448062063808575
0.0900000000000001,0.438105129057273
0.0910000000000001,0.428148194305972
0.0920000000000001,0.41819125955467
0.0930000000000001,0.408234324803368
0.0940000000000001,0.398277390052067
0.0950000000000001,0.388320455300765
0.0960000000000001,0.378363520549463
0.0970000000000001,0.368406585798162
0.0980000000000001,0.35844965104686
0.0990000000000001,0.348492716295558
0.1,0.338535781544257
0.101,0.328578846792955
0.102,0.318621912041653
0.103,0.308664977290352
0.104,0.29870804253905
0.105,0.288751107787748
0.106,0.278794173036447
0.107,0.268837238285145
0.108,0.258880303533843
0.109,0.248923368782542
0.11,0.23896643403124
0.111,0.229009499279938
0.112,0.219052564528637
0.113,0.209095629777335
0.114,0.199138695026033
0.115,0.189181760274732
0.116,0.17922482552343
0.117,0.169267890772128
0.118,0.159457381531875
0.119,0.149939723313719
0.12,0.14071491611766
0.121,0.131782959943699
0.122,0.123143854791834
0.123,0.114797600662066
0.124,0.106744197554396
0.125,0.0989836454688226
0.126,0.0915159444053464
0.127,0.0843410943639673
0.128,0.0774590953446852
0.129,0.0708699473475003
0.13,0.0645736503724125
0.131,0.0585702044194218
0.132,0.0528596094885282
0.133,0.0474418655797317
0.134,0.0423169726930324
0.135,0.0374849308284301
0.136,0.0329457399859249
0.137,0.0286994001655169
0.138,0.0247459113672059
0.139,0.021085273590992
0.14,0.0177174868368753
0.141,0.0146425511048557
0.142,0.0118604663949331
0.143,0.00937123270710772
0.144,0.00717485004137941
0.145,0.0052713183977482
0.146,0.0036606377762141
0.147,0.00234280817677711
0.148,0.00131782959943723
0.149,0.000585702044194448
0.15,0.000146425511048778
0.151,2.14997290803876e-16


==> tikz/data/failsafe_plot/traj_6.csv <==
time,vel
0.06,0.73753738783649
0.061,0.73753962621938
0.062,0.737247238676128
0.063,0.736660225206732
0.064,0.735778585811193
0.065,0.734602320489511
0.066,0.733131429241686
0.067,0.731365912067717
0.068,0.729305768967606
0.069,0.726950999941351
0.07,0.724301604988954
0.071,0.721357584110413
0.072,0.718118937305729
0.073,0.714585664574902
0.074,0.710757765917931
0.075,0.706635241334818
0.076,0.702218090825561
0.077,0.697506314390162
0.078,0.692499912028619
0.079,0.687198883740933
0.08,0.681603229527104
0.081,0.675712949387132
0.082,0.669528043321016
0.083,0.663048511328758
0.084,0.656274353410356
0.085,0.649205569565811
0.086,0.641842159795123
0.087,0.634184124098292
0.0880000000000001,0.626231462475318
0.0890000000000001,0.617984174926201
0.0900000000000001,0.60944226145094
0.0910000000000001,0.600605722049537
0.0920000000000001,0.59147455672199
0.0930000000000001,0.5820487654683
0.0940000000000001,0.572328348288467
0.0950000000000001,0.562460618145562
0.0960000000000001,0.552592888002658
0.0970000000000001,0.542725157859753
0.0980000000000001,0.532857427716848
0.0990000000000001,0.522989697573944
0.1,0.513121967431039
0.101,0.503254237288134
0.102,0.49338650714523
0.103,0.483518777002325
0.104,0.473651046859421
0.105,0.463783316716516
0.106,0.453915586573611
0.107,0.444047856430707
0.108,0.434180126287802
0.109,0.424312396144898
0.11,0.414444666001993
0.111,0.404576935859088
0.112,0.394709205716184
0.113,0.384841475573279
0.114,0.374973745430375
0.115,0.36510601528747
0.116,0.355238285144565
0.117,0.345370555001661
0.118,0.335502824858756
0.119,0.325635094715852
0.12,0.315767364572947
0.121,0.305899634430042
0.122,0.296031904287138
0.123,0.286164174144233
0.124,0.276296444001329
0.125,0.266428713858424
0.126,0.256560983715519
0.127,0.246693253572615
0.128,0.23682552342971
0.129,0.226957793286806
0.13,0.217090063143901
0.131,0.207222333000996
0.132,0.197354602858092
0.133,0.187486872715187
0.134,0.177619142572283
0.135,0.167751412429378
0.136,0.158028795965046
0.137,0.148596406857857
0.138,0.139454245107813
0.139,0.130602310714914
0.14,0.122040603679158
0.141,0.113769124000547
0.142,0.10578787167908
0.143,0.0980968467147573
0.144,0.0906960491075789
0.145,0.0835854788575447
0.146,0.0767651359646548
0.147,0.0702350204289091
0.148,0.0639951322503076
0.149,0.0580454714288504
0.15,0.0523860379645375
0.151,0.0470168318573688
0.152,0.0419378531073444
0.153,0.0371491017144642
0.154,0.0326505776787283
0.155,0.0284422810001366
0.156,0.0245242116786892
0.157,0.020896369714386
0.158,0.0175587551072271
0.159,0.0145113678572125
0.16,0.0117542079643421
0.161,0.0092872754286159
0.162,0.007110570250034
0.163,0.00522409242859635
0.164,0.00362784196430296
0.165,0.00232181885715382
0.166,0.00130602310714893
0.167,0.000580454714288292
0.168,0.000145113678571909
0.169,-2.19821990471436e-16


==> tikz/data/failsafe_plot/traj_7.csv <==
time,vel
0.07,0.753988035892321
0.071,0.756980236726839
0.0720000000000001,0.759675682699982
0.0730000000000001,0.762074373811751
0.0740000000000001,0.764176310062145
0.0750000000000001,0.765981491451166
0.0760000000000001,0.767489917978812
0.0770000000000001,0.768701589645083
0.078,0.769616506449981
0.079,0.770234668393504
0.08,0.770556075475653
0.081,0.770580727696428
0.082,0.770308625055828
0.083,0.769739767553855
0.084,0.768874155190507
0.085,0.767711787965784
0.086,0.766252665879688
0.087,0.764496788932217
0.0880000000000001,0.762444157123372
0.0890000000000001,0.760094770453153
0.0900000000000001,0.757448628921559
0.0910000000000001,0.754505732528591
0.0920000000000001,0.751266081274249
0.0930000000000001,0.747729675158533
0.0940000000000001,0.743896514181442
0.0950000000000001,0.739766598342977
0.0960000000000001,0.735339927643138
0.0970000000000001,0.730616502081925
0.0980000000000001,0.725596321659337
0.0990000000000001,0.720279386375376
0.1,0.71466569623004
0.101,0.708755251223329
0.102,0.702548051355245
0.103,0.696044096625786
0.104,0.689243387034953
0.105,0.682145922582745
0.106,0.674751703269164
0.107,0.667060729094208
0.108,0.659073000057878
0.109,0.650788516160173
0.11,0.642207277401094
0.111,0.633329283780641
0.112,0.624154535298814
0.113,0.614683031955613
0.114,0.604914773751037
0.115,0.594998138115774
0.116,0.585081502480511
0.117,0.575164866845248
0.118,0.565248231209985
0.119,0.555331595574723
0.12,0.54541495993946
0.121,0.535498324304197
0.122,0.525581688668934
0.123,0.515665053033671
0.124,0.505748417398408
0.125,0.495831781763145
0.126,0.485915146127882
0.127,0.475998510492619
0.128,0.466081874857357
0.129,0.456165239222094
0.13,0.446248603586831
0.131,0.436331967951568
0.132,0.426415332316305
0.133,0.416498696681042
0.134,0.40658206104578
0.135,0.396665425410517
0.136,0.386748789775254
0.137,0.376832154139991
0.138,0.366915518504728
0.139,0.356998882869465
0.14,0.347082247234202
0.141,0.33716561159894
0.142,0.327248975963677
0.143,0.317332340328414
0.144,0.307415704693151
0.145,0.297499069057888
0.146,0.287582433422625
0.147,0.277665797787363
0.148,0.2677491621521
0.149,0.257832526516837
0.15,0.247915890881574
0.151,0.237999255246311
0.152,0.228082619611048
0.153,0.218165983975785
0.154,0.208249348340522
0.155,0.19833271270526
0.156,0.188416077069997
0.157,0.178499441434734
0.158,0.168582805799471
0.159,0.158812003041197
0.16,0.149332866036902
0.161,0.140145394786585
0.162,0.131249589290246
0.163,0.122645449547886
0.164,0.114332975559503
0.165,0.1063121673251
0.166,0.0985830248446742
0.167,0.091145548118227
0.168,0.0839997371457582
0.169,0.0771455919272677
0.17,0.0705831124627555
0.171,0.0643122987522216
0.172,0.0583331507956661
0.173,0.0526456685930888
0.174,0.0472498521444899
0.175,0.0421457014498693
0.176,0.0373332165092271
0.177,0.0328123973225631
0.178,0.0285832438898775
0.179,0.0246457562111702
0.18,0.0209999342864412
0.181,0.0176457781156905
0.182,0.0145832876989182
0.183,0.0118124630361241
0.184,0.00933330412730844
0.185,0.00714581097247105
0.186,0.00524998357161197
0.187,0.00364582192473122
0.188,0.00233332603182878
0.189,0.00131249589290467
0.19,0.000583331507958873
0.191,0.000145832876991397
0.192,2.23974484792056e-15


==> tikz/data/failsafe_plot/traj_8.csv <==
time,vel
0.0800000000000001,0.800348953140576
0.0810000000000001,0.806331582762211
0.0820000000000001,0.812016261258224
0.0830000000000001,0.817402988628613
0.0840000000000001,0.82249176487338
0.0850000000000001,0.827282589992525
0.0860000000000001,0.831775463986046
0.0870000000000001,0.835970386853945
0.0880000000000001,0.839867358596221
0.0890000000000001,0.843466379212874
0.0900000000000001,0.846767448703905
0.0910000000000001,0.849770567069313
0.0920000000000001,0.852475734309098
0.0930000000000001,0.85488295042326
0.0940000000000001,0.8569922154118
0.0950000000000001,0.858803529274717
0.0960000000000001,0.860316892012011
0.0970000000000001,0.861532303623682
0.0980000000000001,0.862449764109731
0.0990000000000001,0.863069273470156
0.1,0.863390831704959
0.101,0.86341443881414
0.102,0.863140094797697
0.103,0.862567799655632
0.104,0.861697553387944
0.105,0.860529355994633
0.106,0.8590632074757
0.107,0.857299107831144
0.108,0.855237057060965
0.109,0.852877055165163
0.11,0.850219102143739
0.111,0.847263197996692
0.112,0.844009342724022
0.113,0.840457536325729
0.114,0.836607778801813
0.115,0.832460070152275
0.116,0.828014410377114
0.117,0.823270799476331
0.118,0.818229237449924
0.119,0.812889724297895
0.12,0.807252260020243
0.121,0.801316844616969
0.122,0.795083478088071
0.123,0.788552160433551
0.124,0.781722891653408
0.125,0.774595671747642
0.126,0.767170500716254
0.127,0.759447378559243
0.128,0.751426305276609
0.129,0.743107280868352
0.13,0.734490305334473
0.131,0.725575378674971
0.132,0.716362500889846
0.133,0.706851671979098
0.134,0.697042891942728
0.135,0.687085136343546
0.136,0.677127380744364
0.137,0.667169625145182
0.138,0.657211869546001
0.139,0.647254113946819
0.14,0.637296358347637
0.141,0.627338602748455
0.142,0.617380847149274
0.143,0.607423091550092
0.144,0.59746533595091
0.145,0.587507580351728
0.146,0.577549824752546
0.147,0.567592069153365
0.148,0.557634313554183
0.149,0.547676557955001
0.15,0.537718802355819
0.151,0.527761046756638
0.152,0.517803291157456
0.153,0.507845535558274
0.154,0.497887779959092
0.155,0.48793002435991
0.156,0.477972268760729
0.157,0.468014513161547
0.158,0.458056757562365
0.159,0.448099001963183
0.16,0.438141246364001
0.161,0.428183490764819
0.162,0.418225735165638
0.163,0.408267979566456
0.164,0.398310223967274
0.165,0.388352468368092
0.166,0.37839471276891
0.167,0.368436957169728
0.168,0.358479201570547
0.169,0.348521445971365
0.17,0.338563690372183
0.171,0.328605934773001
0.172,0.318648179173819
0.173,0.308690423574637
0.174,0.298732667975456
0.175,0.288774912376274
0.176,0.278817156777092
0.177,0.26885940117791
0.178,0.258901645578728
0.179,0.248943889979547
0.18,0.238986134380365
0.181,0.229028378781183
0.182,0.219070623182001
0.183,0.209112867582819
0.184,0.199155111983638
0.185,0.189197356384456
0.186,0.179239600785274
0.187,0.169281845186092
0.188,0.159470527169251
0.189,0.149952084317092
0.19,0.140726516629615
0.191,0.131793824106819
0.192,0.123154006748706
0.193,0.114807064555274
0.194,0.106752997526524
0.195,0.0989918056624558
0.196,0.0915234889630695
0.197,0.0843480474283649
0.198,0.0774654810583422
0.199,0.0708757898530013
0.2,0.0645789738123422
0.201,0.0585750329363649
0.202,0.0528639672250695
0.203,0.0474457766784559
0.204,0.0423204612965241
0.205,0.0374880210792741
0.206,0.0329484560267059
0.207,0.0287017661388195
0.208,0.024747951415615
0.209,0.0210870118570923
0.21,0.0177189474632513
0.211,0.0146437582340923
0.212,0.011861444169615
0.213,0.00937200526981954
0.214,0.0071754415347059
0.215,0.00527175296427409
0.216,0.00366093955852409
0.217,0.0023430013174559
0.218,0.00131793824106954
0.219,0.000585750329364995
0.22,0.000146437582342267
0.221,1.35660796832249e-15


==> tikz/data/failsafe_plot/traj_9.csv <==
time,vel
0.0900000000000001,0.876323529411762
0.0910000000000001,0.884704160135299
0.0920000000000001,0.892787228776501
0.0930000000000001,0.900572735335365
0.0940000000000001,0.908060679811894
0.0950000000000001,0.915251062206086
0.0960000000000001,0.922143882517941
0.0970000000000001,0.92873914074746
0.0980000000000001,0.935036836894643
0.0990000000000001,0.941036970959489
0.1,0.946739542941998
0.101,0.952144552842172
0.102,0.957252000660008
0.103,0.962061886395509
0.104,0.966574210048673
0.105,0.9707889716195
0.106,0.974706171107991
0.107,0.978325808514146
0.108,0.981647883837964
0.109,0.984672397079445
0.11,0.987399348238591
0.111,0.989828737315399
0.112,0.991960564309872
0.113,0.993794829222008
0.114,0.995331532051807
0.115,0.996570672799271
0.116,0.997512251464397
0.117,0.998156268047187
0.118,0.998502722547641
0.119,0.998551614965759
0.12,0.99830294530154
0.121,0.997756713554984
0.122,0.996912919726092
0.123,0.995771563814864
0.124,0.994332645821299
0.125,0.992596165745397
0.126,0.99056212358716
0.127,0.988230519346585
0.128,0.985601353023675
0.129,0.982674624618428
0.13,0.979450334130844
0.131,0.975928481560924
0.132,0.972109066908668
0.133,0.967992090174075
0.134,0.963577551357145
0.135,0.95886545045788
0.136,0.953855787476277
0.137,0.948548562412339
0.138,0.942943775266064
0.139,0.937041426037452
0.14,0.930841514726505
0.141,0.92434404133322
0.142,0.917549005857599
0.143,0.910456408299642
0.144,0.903066248659349
0.145,0.895378526936718
0.146,0.887393243131752
0.147,0.879110397244449
0.148,0.87052998927481
0.149,0.861652019222834
0.15,0.852476487088521
0.151,0.843003392871873
0.152,0.833232736572887
0.153,0.823313299232734
0.154,0.81339386189258
0.155,0.803474424552427
0.156,0.793554987212274
0.157,0.78363554987212
0.158,0.773716112531967
0.159,0.763796675191813
0.16,0.75387723785166
0.161,0.743957800511506
0.162,0.734038363171353
0.163,0.7241189258312
0.164,0.714199488491046
0.165,0.704280051150893
0.166,0.694360613810739
0.167,0.684441176470586
0.168,0.674521739130432
0.169,0.664602301790279
0.17,0.654682864450125
0.171,0.644763427109972
0.172,0.634843989769819
0.173,0.624924552429665
0.174,0.615005115089512
0.175,0.605085677749358
0.176,0.595166240409205
0.177,0.585246803069051
0.178,0.575327365728898
0.179,0.565407928388745
0.18,0.555488491048591
0.181,0.545569053708438
0.182,0.535649616368284
0.183,0.525730179028131
0.184,0.515810741687977
0.185,0.505891304347824
0.186,0.49597186700767
0.187,0.486052429667517
0.188,0.476132992327364
0.189,0.46621355498721
0.19,0.456294117647057
0.191,0.446374680306903
0.192,0.43645524296675
0.193,0.426535805626596
0.194,0.416616368286443
0.195,0.40669693094629
0.196,0.396777493606136
0.197,0.386858056265983
0.198,0.376938618925829
0.199,0.367019181585676
0.2,0.357099744245522
0.201,0.347180306905369
0.202,0.337260869565216
0.203,0.327341432225062
0.204,0.317421994884909
0.205,0.307502557544755
0.206,0.297583120204602
0.207,0.287663682864448
0.208,0.277744245524295
0.209,0.267824808184141
0.21,0.257905370843988
0.211,0.247985933503835
0.212,0.238066496163681
0.213,0.228147058823528
0.214,0.218227621483374
0.215,0.208308184143221
0.216,0.198388746803067
0.217,0.188469309462914
0.218,0.178549872122761
0.219,0.168630434782607
0.22,0.158856871520985
0.221,0.149375056416427
0.222,0.140184989468932
0.223,0.1312866706785
0.224,0.122680100045132
0.225,0.114365277568827
0.226,0.106342203249585
0.227,0.0986108770874065
0.228,0.0911712990822914
0.229,0.0840234692342397
0.23,0.0771673875432513
0.231,0.0706030540093263
0.232,0.0643304686324645
0.233,0.0583496314126662
0.234,0.0526605423499311
0.235,0.0472632014442594
0.236,0.042157608695651
0.237,0.0373437641041059
0.238,0.0328216676696242
0.239,0.0285913193922059
0.24,0.0246527192718508
0.241,0.0210058673085591
0.242,0.0176507635023308
0.243,0.0145874078531657
0.244,0.011815800361064
0.245,0.00933594102602568
0.246,0.00714782984805066
0.247,0.00525146682713898
0.248,0.00364685196329063
0.249,0.00233398525650561
0.25,0.00131286670678393
0.251,0.00058349631412559
0.252,0.000145874078530583
0.253,-1.08826793063233e-15


==> tikz/data/safe_sac_her_all_rand_6DoF.txt <==
Epoch	AverageEpRet	StdEpRet	MaxEpRet	MinEpRet	GoalReached	Collided	CriticallyCollided	AverageTestEpRet	StdTestEpRet	MaxTestEpRet	MinTestEpRet	EpLen	TestEpLen	TotalEnvInteracts	AverageQ1Vals	StdQ1Vals	MaxQ1Vals	MinQ1Vals	AverageQ2Vals	StdQ2Vals	MaxQ2Vals	MinQ2Vals	AverageLogPi	StdLogPi	MaxLogPi	MinLogPi	LossPi	LossQ	Time
0	-62.1	14.297669	-17.0	-70.0	0.0	0.33333334	0.0	-70.0	0.0	-70.0	-70.0	61.1	70.0	52	-0.3008908	0.1167615	0.10886139	-0.53460526	-0.30701876	0.101564065	0.019755121	-0.5149373	-4.094299	0.31267813	-1.9265003	-9.470135	-0.50729966	0.022831388	281.9615831375122
1	-66.9	11.139569	-11.0	-70.0	0.0	0.13333334	0.0	-70.0	0.0	-70.0	-70.0	65.9	70.0	69	-0.83530754	0.22278002	-0.3610435	-1.6492455	-0.83532214	0.22322221	-0.26846585	-1.6592613	-4.098157	0.29282454	-3.109415	-9.376263	0.025283705	0.083923176	612.0726368427277
2	-62.366665	14.239577	-22.0	-70.0	0.0	0.26666668	0.0	-63.666668	4.642796	-59.0	-70.0	61.366665	63.666668	69	-1.4941372	0.27294788	-0.17561531	-2.8557446	-1.4942166	0.27335975	-0.22919507	-2.8346581	-4.094282	0.30863813	-2.685628	-9.7484865	0.69431525	0.23496246	931.8967397212982
3	-62.533333	16.768488	-8.0	-70.0	0.0	0.26666668	0.033333335	-63.333332	4.988877	-58.0	-70.0	61.533333	63.333332	69	-1.9898434	0.42288318	-0.23280102	-4.1304326	-1.9899105	0.4236972	-0.31555402	-4.226463	-4.074298	0.36880192	-2.0185518	-8.96533	1.2004467	0.39415315	1253.3135738372803
4	-64.7	10.224645	-35.0	-70.0	0.0	0.3	0.0	-49.666668	5.18545	-46.0	-57.0	63.7	49.666668	59	-2.3806345	0.63175184	-0.43318033	-5.485437	-2.3807194	0.6337378	-0.49181	-5.384496	-4.048505	0.42701223	-1.6999326	-9.350492	1.6076176	0.53955066	1583.3464887142181
5	-54.033333	22.913582	-8.0	-70.0	0.0	0.5	0.0	-49.666668	28.755674	-9.0	-70.0	53.033333	49.666668	45	-2.7261188	0.8956098	-0.37445146	-6.720152	-2.7259207	0.8983283	-0.39994135	-6.678506	-4.0241737	0.48130348	-1.0162864	-12.146323	1.9728005	0.64603484	1865.104335308075
6	-64.9	11.830327	-8.0	-70.0	0.0	0.3	0.033333335	-70.0	0.0	-70.0	-70.0	63.9	70.0	69	-3.0561156	1.2325199	-0.29560077	-7.767757	-3.0561175	1.2327859	-0.3441422	-7.6679273	-3.9892948	0.54241157	-1.3510742	-9.0366745	2.3378325	0.6863145	2198.894638299942
7	-66.9	6.8767724	-37.0	-70.0	0.0	0.23333333	0.0	-29.333334	28.767263	-8.0	-70.0	65.9	29.333334	69	-3.448942	1.5735835	-0.27518845	-8.789502	-3.4487932	1.5737888	-0.3016725	-8.740015	-3.9386141	0.61253464	-0.90391207	-9.876261	2.7724614	0.735899	2526.5516562461853
8	-58.866665	21.344372	-9.0	-70.0	0.0	0.36666667	0.0	-58.333332	1.6996732	-56.0	-60.0	57.866665	58.333332	9	-3.852098	1.9028392	-0.25209624	-9.834573	-3.852504	1.9041828	-0.27395034	-9.70093	-3.8120463	0.76203996	-0.3595314	-10.07907	3.1831996	0.7924583	2835.6651294231415
9	-62.966667	18.351173	-9.0	-70.0	0.0	0.2	0.033333335	-65.666664	6.1282587	-57.0	-70.0	61.966667	65.666664	59	-4.2319875	2.2285082	-0.20148766	-10.929716	-4.232421	2.228596	-0.19935052	-10.774444	-3.725876	0.8560338	0.18237305	-11.50402	3.5736907	0.8430714	3164.7008991241455
10	-67.433334	11.200249	-8.0	-70.0	0.0	0.1	0.0	-70.0	0.0	-70.0	-70.0	66.433334	70.0	69	-4.6182113	2.5326447	-0.13541946	-11.602017	-4.6182075	2.5344968	-0.17511265	-11.623944	-3.6862159	0.88437253	0.79035187	-9.907585	3.97654	0.9231195	3521.116233587265
11	-68.53333	4.0227137	-54.0	-70.0	0.0	0.13333334	0.0	-57.0	18.384777	-31.0	-70.0	67.53333	57.0	59	-5.0422683	2.8311675	-0.1656316	-12.5640545	-5.0426054	2.8312256	-0.18816799	-12.562966	-3.6557624	0.92121947	0.36015224	-10.911842	4.4232974	1.0387738	3881.0071365833282
12	-65.3	14.964736	-9.0	-70.0	0.0	0.16666667	0.033333335	-70.0	0.0	-70.0	-70.0	64.3	70.0	58	-5.4212985	3.1325939	-0.17596813	-13.662462	-5.4214625	3.1280258	-0.1410648	-13.745327	-3.6104286	0.9620809	0.9700246	-11.116678	4.8277574	1.1273612	4231.019001245499
13	-61.4	21.02633	-6.0	-70.0	0.0	0.16666667	0.033333335	-46.333332	26.712461	-9.0	-70.0	60.4	46.333332	69	-5.8176847	3.4474263	-0.12979506	-14.943818	-5.8174424	3.4420714	-0.10812789	-15.265499	-3.5587509	1.0097777	0.5350704	-10.508262	5.2439504	1.0958638	4557.20293879509
14	-66.6	9.25779	-25.0	-70.0	0.0	0.2	0.0	-36.0	25.664503	-8.0	-70.0	65.6	36.0	67	-6.180813	3.7451255	-0.18416162	-15.47082	-6.1810956	3.73952	-0.09741444	-15.458906	-3.5063252	1.0514636	0.87981415	-12.558445	5.6212616	1.0833031	4905.05547785759
15	-60.366665	18.323906	-8.0	-70.0	0.0	0.33333334	0.0	-40.666668	22.484562	-9.0	-59.0	59.366665	40.666668	69	-6.426967	4.008248	-0.2029327	-15.769023	-6.427142	4.0027676	-0.09771245	-16.13784	-3.4220707	1.1051413	0.6680336	-10.265164	5.859132	1.0420837	5221.290366411209
16	-61.533333	16.824059	-3.0	-70.0	0.0	0.33333334	0.033333335	-70.0	0.0	-70.0	-70.0	60.533333	70.0	69	-6.5954394	4.2651434	-0.24326783	-16.239368	-6.595113	4.261792	-0.11128782	-16.31424	-3.3639824	1.150204	1.5480466	-10.935127	6.029938	0.9823703	5563.7270567417145
17	-61.466667	16.636774	-11.0	-70.0	0.0	0.26666668	0.0	-70.0	0.0	-70.0	-70.0	60.466667	70.0	69	-6.736942	4.529545	-0.21180496	-16.757515	-6.7375917	4.524203	-0.13600758	-16.659395	-3.3502932	1.1601356	1.4591665	-12.686175	6.176533	0.928551	5898.407463550568
18	-62.033333	10.524521	-34.0	-70.0	0.0	0.5	0.0	-66.0	5.656854	-58.0	-70.0	61.033333	66.0	62	-6.8871875	4.7619042	-0.15481068	-17.652063	-6.8865137	4.758424	-0.08213821	-17.23508	-3.3417532	1.1628339	1.6790857	-10.893602	6.326801	0.8839452	6228.016166448593
19	-63.466667	16.788357	-1.0	-70.0	0.0	0.2	0.0	-70.0	0.0	-70.0	-70.0	62.466667	70.0	69	-7.1012807	4.9732976	-0.15675792	-17.927967	-7.1012826	4.970411	-0.096901745	-18.06502	-3.368248	1.1410202	0.85566664	-11.272449	6.557835	0.8825911	6566.991615533829
20	-65.2	10.238489	-32.0	-70.0	0.0	0.26666668	0.0	-59.333332	15.084944	-38.0	-70.0	64.2	59.333332	69	-7.320179	5.1607	-0.14185344	-19.700417	-7.320779	5.159226	-0.11995008	-18.795656	-3.3789911	1.1344789	0.98707485	-11.798403	6.80055	0.9174938	6908.591757535934
21	-64.1	15.484078	-1.0	-70.0	0.0	0.23333333	0.0	-70.0	0.0	-70.0	-70.0	63.1	70.0	69	-7.6159024	5.335971	-0.10189399	-20.13682	-7.6152678	5.333921	-0.067849696	-20.081257	-3.4123986	1.1152431	1.146285	-12.303183	7.11868	0.98729044	7253.759175777435
22	-62.6	15.930266	-11.0	-70.0	0.0	0.23333333	0.0	-70.0	0.0	-70.0	-70.0	61.6	70.0	69	-7.9038363	5.500067	-0.12786956	-20.972921	-7.904046	5.49795	-0.08429821	-20.536852	-3.427871	1.0986204	1.7599463	-11.62391	7.4389095	1.0995626	7593.821861028671
23	-66.23333	9.510286	-33.0	-70.0	0.0	0.2	0.0	-70.0	0.0	-70.0	-70.0	65.23333	70.0	69	-8.259569	5.6468844	-0.103512086	-21.257896	-8.259542	5.64659	-0.09992537	-21.038576	-3.403676	1.1178899	2.4578485	-13.691425	7.8072543	1.1746731	7942.707211732864
24	-65.833336	7.294214	-47.0	-70.0	0.0	0.33333334	0.0	-70.0	0.0	-70.0	-70.0	64.833336	70.0	52	-8.427445	5.79611	-0.092998125	-22.377348	-8.42703	5.7949095	-0.07278315	-22.68304	-3.2926471	1.2192993	3.3311787	-13.699016	7.9536786	1.178407	8291.008669376373
25	-64.46667	13.4430485	-8.0	-70.0	0.0	0.23333333	0.0	-49.666668	28.755674	-9.0	-70.0	63.466667	49.666668	69	-8.402533	6.0076466	-0.06647283	-23.449709	-8.402327	6.0068936	-0.053926215	-23.17109	-3.1717803	1.2922752	2.8474321	-13.112227	7.8867726	0.9981053	8636.847745656967
26	-67.333336	10.189319	-22.0	-70.0	0.0	0.06666667	0.0	-60.666668	13.1993265	-42.0	-70.0	66.333336	60.666668	69	-8.389529	6.1813807	-0.09918648	-24.424976	-8.389364	6.1796865	-0.059779488	-24.191065	-3.1511335	1.3002918	2.1805744	-12.154133	7.875541	0.9226528	8994.28524017334
27	-63.433334	14.85863	-8.0	-70.0	0.0	0.3	0.0	-70.0	0.0	-70.0	-70.0	62.433334	70.0	69	-8.425131	6.318546	-0.08595154	-24.657982	-8.425191	6.3154593	-0.036986314	-25.042133	-3.184048	1.2742848	2.374401	-11.609314	7.926129	0.91573346	9340.298252344131
28	-60.7	17.561607	-11.0	-70.0	0.0	0.26666668	0.0	-70.0	0.0	-70.0	-70.0	59.7	70.0	69	-8.523165	6.3897905	-0.102080144	-25.352655	-8.523344	6.387949	-0.046102725	-25.388311	-3.2050207	1.2537059	1.3999472	-11.357121	8.04218	0.9623484	9674.110372543335
29	-60.4	16.8693	-18.0	-70.0	0.0	0.3	0.0	-63.666668	8.956686	-51.0	-70.0	59.4	63.666668	38	-8.744979	6.4755483	-0.07674537	-25.581274	-8.744488	6.473579	-0.038474992	-25.163162	-3.2504752	1.2295959	2.0953789	-10.978113	8.288116	1.0059029	10001.257765293121
30	-60.433334	18.67384	-6.0	-70.0	0.0	0.26666668	0.0	-70.0	0.0	-70.0	-70.0	59.433334	70.0	69	-8.915027	6.5471478	-0.08616803	-26.791368	-8.91562	6.5445924	-0.0011272058	-26.048786	-3.2205439	1.2555122	3.205968	-11.214282	8.459119	1.0513731	10332.898192882538
31	-61.666668	14.462211	-17.0	-70.0	0.0	0.33333334	0.0	-59.666668	9.030811	-48.0	-70.0	60.666668	59.666668	69	-8.832992	6.6365557	-0.036365125	-27.752842	-8.832564	6.6359806	0.051026784	-27.380886	-3.0529552	1.3529936	2.9323096	-11.170539	8.324615	0.94829875	10666.687395572662
32	-65.0	12.803645	-25.0	-70.0	0.0	0.16666667	0.0	-58.333332	16.499159	-35.0	-70.0	64.0	58.333332	69	-8.653221	6.679644	-0.08556234	-28.66238	-8.654038	6.6762214	-0.03224197	-27.603018	-2.998855	1.3766451	3.172556	-11.898987	8.120709	0.8293765	11014.63662481308
33	-60.866665	16.276228	-12.0	-70.0	0.0	0.33333334	0.0	-70.0	0.0	-70.0	-70.0	59.866665	70.0	63	-8.510938	6.7281194	-0.04745571	-28.898394	-8.510795	6.7277613	0.015575809	-28.432932	-3.0319486	1.3537008	2.6588202	-10.855791	7.9788575	0.7742214	11350.749480962753
34	-67.433334	8.065082	-38.0	-70.0	0.0	0.1	0.0	-70.0	0.0	-70.0	-70.0	66.433334	70.0	69	-8.436028	6.7182546	-0.040558606	-29.724525	-8.436512	6.7160993	0.0073483363	-29.066507	-3.0491097	1.3424371	2.6007624	-10.71309	7.9087844	0.7431838	11712.444586992264
35	-64.13333	13.295948	-21.0	-70.0	0.033333335	0.2	0.0	-65.0	7.071068	-55.0	-70.0	63.166668	65.0	69	-8.428391	6.7193766	-0.055373054	-29.659626	-8.427996	6.7184076	-0.011914906	-29.27632	-3.0644553	1.321244	2.6641273	-10.931038	7.9144907	0.75667864	12057.311246395111
36	-64.166664	11.460319	-23.0	-70.0	0.0	0.26666668	0.0	-70.0	0.0	-70.0	-70.0	63.166668	70.0	69	-8.487395	6.709394	-0.036276378	-30.355543	-8.48772	6.7081842	-0.0037899166	-30.445032	-3.130528	1.287278	2.2488532	-10.3862705	7.995677	0.7884732	12406.368854999542
37	-65.333336	12.864249	-10.0	-70.0	0.0	0.2	0.033333335	-59.666668	14.613541	-39.0	-70.0	64.333336	59.666668	69	-8.596452	6.7117314	-0.036934793	-30.524298	-8.596324	6.7109213	0.0069916137	-29.906065	-3.1638362	1.2659205	2.5146103	-12.131712	8.115442	0.79682106	12758.475040435791
38	-67.03333	8.324595	-29.0	-70.0	0.0	0.16666667	0.0	-69.0	1.4142135	-67.0	-70.0	66.03333	69.0	69	-8.738334	6.733501	-0.0409782	-30.753923	-8.738603	6.7311964	-0.028058069	-30.52687	-3.1820414	1.2489688	2.0272346	-10.453966	8.272321	0.84172404	13114.573261022568
39	-60.833332	18.795536	-14.0	-70.0	0.0	0.23333333	0.0	-65.0	7.071068	-55.0	-70.0	59.833332	65.0	69	-8.836468	6.7168083	-0.03649065	-31.122036	-8.8365555	6.7141476	-0.018492118	-30.968233	-3.1633184	1.256544	1.9510098	-10.76645	8.378387	0.8712377	13444.840425729752
40	-65.066666	15.046448	-6.0	-70.0	0.0	0.16666667	0.0	-60.0	8.164966	-50.0	-70.0	64.066666	60.0	69	-8.906942	6.716425	-0.06600132	-31.180914	-8.907209	6.7160387	-0.0467291	-31.251741	-3.1383986	1.269702	1.5057144	-11.154375	8.44782	0.9023085	13792.408304929733
41	-66.433334	8.8945055	-25.0	-70.0	0.033333335	0.23333333	0.0	-62.333332	10.842303	-47.0	-70.0	65.46667	62.333332	69	-8.829232	6.7451596	-0.042064432	-31.408504	-8.828722	6.7436767	-0.009770816	-31.401222	-3.003319	1.3676797	4.4724436	-11.2410755	8.315259	0.7516668	14151.012345790863
42	-58.1	18.383598	-11.0	-70.0	0.033333335	0.36666667	0.0	-70.0	0.0	-70.0	-70.0	57.133335	70.0	69	-8.609252	6.7190595	-0.04536948	-31.76436	-8.609481	6.718137	-0.030671425	-31.635832	-2.960035	1.3745692	3.4557867	-12.6405735	8.082685	0.7131346	14479.998250484467
43	-59.733334	16.490267	-9.0	-70.0	0.033333335	0.36666667	0.0	-70.0	0.0	-70.0	-70.0	58.766666	70.0	69	-8.447881	6.7203245	-0.041074	-31.235254	-8.4478445	6.719021	-0.006238891	-30.941795	-2.952461	1.3753948	3.077426	-12.216079	7.9053264	0.6404299	14808.68214726448
44	-63.433334	16.092821	-11.0	-70.0	0.033333335	0.16666667	0.0	-48.0	20.314198	-21.0	-70.0	62.466667	48.0	69	-8.241195	6.6553507	-0.03369453	-31.770569	-8.24118	6.655577	-0.0014124699	-30.749056	-2.9823372	1.3625665	3.9621677	-14.280651	7.7067943	0.6276429	15143.119504928589
45	-65.9	9.0124	-34.0	-70.0	0.0	0.23333333	0.0	-56.666668	18.85618	-30.0	-70.0	64.9	56.666668	69	-8.117832	6.585281	-0.028691467	-31.853647	-8.11755	6.584133	-0.021347445	-31.072851	-3.0232286	1.3453394	3.6055145	-10.757607	7.581643	0.60268664	15490.715504407883
46	-65.73333	10.456047	-28.0	-70.0	0.06666667	0.1	0.0	-52.333332	12.657891	-41.0	-70.0	64.8	52.333332	69	-7.9854736	6.495662	-0.031042047	-31.150694	-7.985708	6.494677	0.012382068	-31.266726	-3.0037973	1.3477148	2.2970715	-11.837173	7.4436855	0.5892802	15846.640709877014
47	-64.13333	11.488352	-27.0	-70.0	0.033333335	0.23333333	0.0	-53.666668	23.098822	-21.0	-70.0	63.166668	54.0	32	-7.881798	6.4385853	-0.058120668	-31.612535	-7.8819685	6.437781	-0.004961718	-30.891596	-3.021921	1.3360407	2.76272	-11.290476	7.3383803	0.5737185	16195.825397968292
48	-65.1	11.234917	-22.0	-70.0	0.06666667	0.2	0.0	-70.0	0.0	-70.0	-70.0	64.166664	70.0	69	-7.8184886	6.3525968	-0.03828817	-29.982243	-7.8183365	6.351143	-0.012521777	-29.715483	-3.0496204	1.318476	1.6841931	-10.914765	7.280804	0.56478	16549.385094881058
49	-64.63333	10.7253065	-37.0	-70.0	0.033333335	0.23333333	0.0	-70.0	0.0	-70.0	-70.0	63.666668	70.0	69	-7.776358	6.2693024	-0.053549215	-29.195965	-7.7763762	6.2693715	-0.0253715	-30.074213	-3.0705738	1.3005772	4.305884	-11.461494	7.2502623	0.56188875	16902.43649315834
50	-64.666664	9.249625	-40.0	-70.0	0.13333334	0.16666667	0.0	-70.0	0.0	-70.0	-70.0	63.8	70.0	69	-7.6905394	6.1769547	-0.021737665	-29.4378	-7.6910605	6.1755457	0.0054711066	-29.472282	-3.072463	1.3029428	1.5734053	-10.728354	7.164582	0.5597036	17254.13398218155
51	-67.166664	9.165455	-22.0	-70.0	0.033333335	0.13333334	0.0	-70.0	0.0	-70.0	-70.0	66.2	70.0	69	-7.684484	6.1366796	-0.045372758	-29.18695	-7.6843367	6.136004	-0.009739082	-29.663912	-3.0873268	1.2949085	1.792315	-10.500952	7.1613526	0.5629768	17615.275713443756
52	-64.76667	9.418716	-31.0	-70.0	0.13333334	0.23333333	0.0	-70.0	0.0	-70.0	-70.0	63.9	70.0	62	-7.6539235	6.038179	-0.04413475	-28.1952	-7.6537776	6.0382705	0.004797563	-28.118626	-3.0791798	1.2971947	2.2888198	-11.937241	7.131327	0.5553456	17972.76807832718
53	-67.13333	8.381461	-33.0	-70.0	0.0	0.13333334	0.0	-55.333332	11.145502	-43.0	-70.0	66.13333	55.333332	69	-7.6468782	6.008962	-0.05792708	-27.965778	-7.6471696	6.008015	0.016225513	-28.02379	-3.0991638	1.2818819	1.7222748	-12.895869	7.1309505	0.56215703	18335.82197713852
54	-65.8	9.994665	-30.0	-70.0	0.1	0.13333334	0.0	-70.0	0.0	-70.0	-70.0	64.9	70.0	69	-7.6436534	5.960767	-0.04398514	-28.037233	-7.6438723	5.960412	0.025362432	-28.231594	-3.1211388	1.2764748	1.4167566	-11.722879	7.1331306	0.5713413	18693.982558488846
55	-67.833336	6.88517	-42.0	-70.0	0.1	0.033333335	0.0	-70.0	0.0	-70.0	-70.0	66.933334	70.0	64	-7.6358805	5.918933	-0.055240743	-27.75325	-7.6355743	5.919172	-0.012423623	-27.54981	-3.0843427	1.2882534	1.1717839	-12.123335	7.1203856	0.5425316	19064.65708041191
56	-64.86667	9.749302	-34.0	-70.0	0.1	0.16666667	0.033333335	-39.666668	21.483845	-23.0	-70.0	63.966667	40.333332	69	-7.614746	5.8758264	-0.047128133	-27.479973	-7.615073	5.8750706	-0.019839711	-27.31685	-3.089519	1.2898254	1.3143578	-11.663431	7.107531	0.5640781	19412.182339429855
57	-61.633335	15.780755	-16.0	-70.0	0.1	0.16666667	0.0	-70.0	0.0	-70.0	-70.0	60.733334	70.0	48	-7.6055784	5.8537464	-0.070949905	-27.55631	-7.6057196	5.8534203	0.012642536	-27.319685	-3.0872974	1.2929119	1.6310291	-13.713848	7.101612	0.5680126	19756.01027750969
58	-61.433334	14.813695	-22.0	-70.0	0.16666667	0.13333334	0.0	-64.666664	7.5424724	-54.0	-70.0	60.6	64.666664	69	-7.5976906	5.8191338	-0.020444345	-27.547968	-7.5978394	5.8196044	0.020275246	-27.29834	-3.0993633	1.2833762	1.256115	-12.670726	7.0899234	0.55292916	20091.433854579926
59	-63.833332	12.255838	-22.0	-70.0	0.13333334	0.2	0.0	-50.333332	15.542057	-32.0	-70.0	62.966667	50.333332	61	-7.577777	5.8001523	-0.029615927	-27.212877	-7.577397	5.800152	0.026797768	-27.200516	-3.0845912	1.3046223	1.645503	-13.069015	7.06496	0.541786	20438.948122739792
60	-63.733334	14.803002	-10.0	-70.0	0.1	0.1	0.0	-62.0	11.313708	-46.0	-70.0	62.833332	62.333332	69	-7.5505958	5.7839403	-0.030807376	-27.401554	-7.5506697	5.7838445	0.010933984	-27.253004	-3.0620124	1.3107997	1.1823425	-10.918204	7.0414615	0.5415485	20784.87570309639
61	-64.066666	9.341425	-41.0	-70.0	0.26666668	0.06666667	0.0	-49.0	17.568913	-27.0	-70.0	63.333332	49.666668	69	-7.5684605	5.803293	-0.04341875	-27.34577	-7.568735	5.8037558	0.008226968	-26.939919	-3.0874333	1.2878453	1.1735086	-10.293577	7.0629516	0.53637093	21126.37191414833
62	-60.333332	17.950548	-1.0	-70.0	0.1	0.2	0.0	-50.0	28.284271	-10.0	-70.0	59.433334	50.0	69	-7.5293913	5.7449846	-0.02717698	-27.32836	-7.529497	5.745053	0.009675641	-27.09475	-3.0919473	1.2868344	1.5622854	-14.053225	7.025381	0.53694314	21469.11495757103
63	-65.933334	9.073527	-36.0	-70.0	0.16666667	0.033333335	0.0	-49.333332	15.412837	-33.0	-70.0	65.1	49.333332	69	-7.5517173	5.7692704	-0.048422646	-27.171036	-7.5520616	5.7710876	5.461648e-05	-27.1551	-3.0712252	1.3013272	1.2827616	-10.980193	7.0480127	0.5360817	21822.134517908096
64	-59.533333	14.954896	-15.0	-70.0	0.36666667	0.06666667	0.0	-51.333332	22.291004	-20.0	-70.0	58.9	51.666668	39	-7.5321736	5.751285	-0.046229616	-27.018082	-7.5319505	5.751227	0.007798679	-27.21947	-3.063399	1.30837	1.8497028	-11.343976	7.027223	0.5378191	22151.50044298172
65	-61.866665	13.858171	-20.0	-70.0	0.26666668	0.06666667	0.0	-35.0	24.913183	-14.0	-70.0	61.133335	35.666668	69	-7.476325	5.724234	-0.006044712	-27.390842	-7.476368	5.7240863	0.00075505674	-27.215406	-3.083014	1.2953854	1.5129633	-12.851641	6.9694386	0.53372496	22481.60475754738
66	-65.933334	8.310369	-36.0	-70.0	0.16666667	0.1	0.0	-70.0	0.0	-70.0	-70.0	65.1	70.0	69	-7.4508495	5.6747527	-0.03784404	-27.496424	-7.4509335	5.6751595	0.01281191	-27.140144	-3.0714693	1.2983302	1.2235646	-10.790817	6.943515	0.5095622	22842.486605405807
67	-59.433334	15.787512	-13.0	-70.0	0.3	0.16666667	0.0	-70.0	0.0	-70.0	-70.0	58.733334	70.0	65	-7.4287477	5.643073	0.013825215	-27.460148	-7.4285727	5.643662	0.0069968253	-26.912169	-3.0757897	1.3030972	1.3342905	-11.246225	6.9263616	0.5337356	23174.897619962692
68	-66.6	6.2801275	-45.0	-70.0	0.13333334	0.2	0.0	-66.333336	5.18545	-59.0	-70.0	65.73333	66.333336	69	-7.464335	5.6242247	-0.019634988	-27.217852	-7.464764	5.6240625	0.021426417	-27.171951	-3.1108592	1.2753605	1.153842	-12.010578	6.966941	0.5524571	23536.006241559982
69	-59.7	15.08675	-18.0	-70.0	0.3	0.1	0.0	-70.0	0.0	-70.0	-70.0	59.0	70.0	63	-7.4518447	5.5860972	-0.015050795	-27.337503	-7.451833	5.586481	0.009269655	-27.107634	-3.1002154	1.2812397	1.3232746	-12.605644	6.9615064	0.5618145	23867.50341463089
70	-62.266666	13.368954	-24.0	-70.0	0.13333334	0.23333333	0.0	-66.333336	5.18545	-59.0	-70.0	61.4	66.666664	69	-7.455494	5.57013	0.002692774	-27.237864	-7.4555273	5.56939	0.005113378	-27.53184	-3.1011565	1.287029	1.456769	-13.789921	6.962215	0.5477654	24208.37757754326
71	-59.866665	16.495926	-19.0	-70.0	0.16666667	0.23333333	0.0	-53.333332	23.570227	-20.0	-70.0	59.033333	53.666668	69	-7.4527817	5.5614576	-0.014972553	-27.418259	-7.4528775	5.56134	0.007932402	-27.777874	-3.0830224	1.3029381	1.4153633	-10.538271	6.9550414	0.5433413	24535.654356956482
72	-60.266666	16.213026	-11.0	-70.0	0.13333334	0.2	0.0	-70.0	0.0	-70.0	-70.0	59.4	70.0	69	-7.451613	5.5648727	-0.02130105	-27.721071	-7.4516234	5.565315	0.0075810626	-27.367565	-3.087006	1.2985456	1.1537027	-12.516462	6.952102	0.54438245	24866.028977632523
73	-62.833332	15.290703	-9.0	-70.0	0.2	0.1	0.0	-67.666664	3.2998316	-63.0	-70.0	62.033333	67.666664	25	-7.428025	5.5404115	-0.022804558	-27.877502	-7.4281545	5.540859	0.0047688037	-27.272099	-3.0932596	1.2867281	0.9728899	-11.825438	6.934292	0.54018015	25209.829468250275
74	-58.666668	17.93197	-5.0	-70.0	0.26666668	0.13333334	0.033333335	-70.0	0.0	-70.0	-70.0	57.933334	70.0	69	-7.4488535	5.552775	-0.019878447	-27.788107	-7.448811	5.552826	0.007551238	-27.211649	-3.0665936	1.3007203	1.2085652	-12.358635	6.9530396	0.5366661	25535.80015850067
75	-66.13333	9.171454	-25.0	-70.0	0.13333334	0.1	0.0	-70.0	0.0	-70.0	-70.0	65.26667	70.0	62	-7.4158726	5.4950066	-0.029637005	-27.276375	-7.415387	5.49479	-0.00021029264	-27.333456	-3.084411	1.2951094	1.1098909	-10.413408	6.927661	0.5526065	25896.07908797264
76	-55.566666	19.16713	-10.0	-70.0	0.23333333	0.26666668	0.0	-70.0	0.0	-70.0	-70.0	54.8	70.0	69	-7.413776	5.4705887	-0.035037063	-27.581404	-7.4140778	5.47143	-0.0051356256	-27.49191	-3.068586	1.3023036	1.8086996	-12.037471	6.920964	0.55371815	26206.857951402664
77	-54.633335	19.76442	-7.0	-70.0	0.3	0.16666667	0.033333335	-70.0	0.0	-70.0	-70.0	53.933334	70.0	69	-7.4346547	5.457796	-0.022506844	-27.867287	-7.434433	5.458908	0.020606361	-27.384136	-3.063159	1.3037866	1.0823832	-10.973795	6.9437795	0.5605678	26522.664131641388
78	-65.566666	9.847787	-31.0	-70.0	0.23333333	0.033333335	0.0	-48.333332	22.09575	-18.0	-70.0	64.8	48.666668	69	-7.4124618	5.448727	-0.042959005	-27.659174	-7.412477	5.4488473	0.013394162	-27.685726	-3.0812488	1.299888	1.0143051	-11.265686	6.925231	0.5685142	26869.9480574131
79	-63.7	8.933643	-41.0	-70.0	0.3	0.1	0.0	-70.0	0.0	-70.0	-70.0	63.0	70.0	69	-7.3911557	5.4298267	-0.034750015	-27.634188	-7.391673	5.429214	0.0054454356	-27.786762	-3.0621603	1.3038071	1.0720177	-13.356892	6.899391	0.551627	27215.327921390533
80	-65.2	10.432002	-29.0	-70.0	0.2	0.06666667	0.0	-62.333332	10.842303	-47.0	-70.0	64.4	62.666668	69	-7.415161	5.392755	-0.034103017	-27.524052	-7.415318	5.393806	-0.0017397031	-27.76023	-3.0993786	1.2820017	1.2104273	-10.853306	6.9249187	0.55145603	27561.693194150925
81	-65.4	9.8	-29.0	-70.0	0.23333333	0.06666667	0.0	-34.666668	11.897713	-18.0	-45.0	64.63333	35.666668	69	-7.413042	5.3865547	-0.036996685	-28.111479	-7.413193	5.387393	0.012121089	-27.879192	-3.0740194	1.3032627	1.2396612	-12.703094	6.9306374	0.58306414	27906.840814828873
82	-62.766666	13.255649	-22.0	-70.0	0.23333333	0.13333334	0.033333335	-54.0	22.627417	-22.0	-70.0	62.0	54.333332	69	-7.4496307	5.3898644	-0.046657834	-27.763605	-7.4493847	5.3904214	0.013284206	-27.559566	-3.0729163	1.3088244	1.3286724	-11.839488	6.962583	0.5542627	28248.86254143715
83	-63.833332	11.084775	-28.0	-70.0	0.3	0.033333335	0.0	-54.666668	21.684607	-24.0	-70.0	63.133335	54.666668	69	-7.4206185	5.3745613	-0.04282584	-27.293945	-7.420528	5.3744826	-0.013791069	-27.31284	-3.028278	1.3304217	1.290061	-11.127509	6.9323745	0.56761867	28589.606647729874
84	-57.366665	17.338749	-18.0	-70.0	0.36666667	0.13333334	0.0	-70.0	0.0	-70.0	-70.0	56.733334	70.0	67	-7.4347463	5.388685	-0.03845898	-27.539566	-7.4351864	5.3881073	0.022403859	-27.39353	-3.0543816	1.3205783	1.2607322	-11.467015	6.939604	0.5254364	28911.723105430603
85	-64.1	11.411544	-30.0	-70.0	0.16666667	0.13333334	0.0	-63.0	9.899495	-49.0	-70.0	63.266666	63.333332	67	-7.430905	5.368021	-0.036043726	-27.528343	-7.430795	5.368896	0.012641661	-27.641579	-3.0587003	1.3097913	1.2493892	-10.814006	6.946464	0.5565255	29260.393185138702
86	-62.733334	13.361468	-14.0	-70.0	0.3	0.06666667	0.033333335	-70.0	0.0	-70.0	-70.0	62.033333	70.0	42	-7.4379535	5.3414598	-0.039319973	-27.987446	-7.4377856	5.341274	-0.0066671297	-27.647554	-3.0799031	1.3000326	1.2277365	-10.950063	6.9527473	0.5590435	29605.96475625038
87	-64.4	8.735368	-43.0	-70.0	0.26666668	0.1	0.033333335	-70.0	0.0	-70.0	-70.0	63.666668	70.0	69	-7.428212	5.306212	-0.039343834	-27.562088	-7.4283156	5.3079133	0.011337236	-27.11575	-3.061815	1.3047868	1.1319027	-11.933994	6.9424577	0.56623924	29951.772415161133
88	-64.23333	10.355942	-28.0	-70.0	0.23333333	0.1	0.0	-70.0	0.0	-70.0	-70.0	63.466667	70.0	69	-7.4197674	5.307698	-0.043133426	-27.336035	-7.420014	5.307443	-0.006851241	-27.009703	-3.0664618	1.3098944	1.2164736	-11.270081	6.9440804	0.58598995	30301.300018310547
89	-64.03333	12.175065	-24.0	-70.0	0.16666667	0.13333334	0.0	-59.333332	15.084944	-38.0	-70.0	63.2	59.333332	69	-7.455647	5.30101	-0.06446165	-27.166029	-7.455884	5.302045	-0.022991829	-27.067204	-3.0896692	1.2951053	1.1527843	-13.062186	6.978584	0.5887637	30648.753744363785
90	-60.966667	15.992672	-8.0	-70.0	0.23333333	0.13333334	0.033333335	-55.333332	20.7418	-26.0	-70.0	60.2	55.666668	56	-7.4596744	5.2886353	-0.046318516	-27.390764	-7.459979	5.2901864	-0.017065115	-27.63954	-3.0672822	1.2972292	1.3451958	-11.8347645	6.982855	0.5774834	30983.86049938202
91	-61.666668	13.239671	-25.0	-70.0	0.3	0.1	0.0	-56.666668	13.02135	-39.0	-70.0	60.966667	57.0	69	-7.4352984	5.268912	-0.058445413	-27.597155	-7.4346704	5.2703466	-0.02441018	-27.450907	-3.0619938	1.3155318	1.3108282	-10.595536	6.9639935	0.6033878	31320.75053858757
92	-57.7	16.763353	-15.0	-70.0	0.33333334	0.13333334	0.0	-57.666668	17.441967	-33.0	-70.0	57.033333	58.0	55	-7.437819	5.273901	-0.0553884	-27.560568	-7.4380646	5.274653	0.009805299	-27.369995	-3.0600154	1.3179388	1.125413	-10.935245	6.9634075	0.5794274	31641.565976381302
93	-59.833332	16.299456	-9.0	-70.0	0.26666668	0.16666667	0.0	-70.0	0.0	-70.0	-70.0	59.1	70.0	45	-7.455434	5.272238	-0.031257242	-27.697796	-7.455773	5.2711415	-0.03303773	-28.18383	-3.0579445	1.3147186	1.1514006	-11.768022	6.9803433	0.5943154	31971.145392417908
94	-63.733334	11.465696	-19.0	-70.0	0.23333333	0.06666667	0.0	-70.0	0.0	-70.0	-70.0	62.966667	70.0	69	-7.431277	5.2668757	-0.03198817	-27.892487	-7.4316144	5.268782	-0.0237348	-27.819475	-3.0529337	1.3136271	1.2563696	-12.101692	6.9641023	0.6076601	32324.944442987442
95	-56.766666	16.71862	-19.0	-70.0	0.4	0.13333334	0.0	-47.333332	21.202726	-19.0	-70.0	56.166668	48.0	20	-7.46941	5.304267	-0.03516356	-27.799603	-7.4688444	5.3036327	-0.013949662	-28.544094	-3.052441	1.31774	1.3655388	-12.522501	6.996649	0.5911795	32639.198879003525
96	-59.5	17.00539	-17.0	-70.0	0.2	0.26666668	0.0	-70.0	0.0	-70.0	-70.0	58.7	70.0	69	-7.4708138	5.273813	0.028043158	-27.79811	-7.471324	5.274236	-0.0128446445	-27.924305	-3.045401	1.3293979	1.4714365	-12.396665	6.9937954	0.5907209	32970.17899489403
97	-61.933334	11.798118	-23.0	-70.0	0.3	0.13333334	0.0	-66.333336	5.18545	-59.0	-70.0	61.233334	66.666664	69	-7.450324	5.2789273	-0.03902475	-27.695614	-7.450458	5.279625	-0.026027143	-27.771013	-3.0208414	1.3403448	1.3882532	-12.707514	6.9720726	0.58630395	33310.04321217537
98	-57.066666	15.504695	-11.0	-70.0	0.4	0.16666667	0.0	-70.0	0.0	-70.0	-70.0	56.466667	70.0	61	-7.454842	5.2763104	-0.04604161	-27.517794	-7.45451	5.276512	0.0032737553	-27.508287	-3.043007	1.327098	1.4286661	-13.005721	6.9859996	0.5731633	33635.78381705284
99	-61.566666	15.23523	-1.0	-70.0	0.26666668	0.06666667	0.033333335	-49.666668	15.062832	-34.0	-70.0	60.833332	50.333332	44	-7.4733505	5.2550306	-0.038466733	-27.388592	-7.47321	5.256384	-0.025367372	-28.172152	-3.047862	1.3181163	1.6229153	-11.398165	7.0055194	0.6020107	33967.90130805969
100	-62.466667	11.586583	-28.0	-70.0	0.33333334	0.1	0.0	-61.0	12.727922	-43.0	-70.0	61.8	61.333332	69	-7.462295	5.2656245	-0.01590415	-27.369312	-7.4619637	5.2663465	-0.018504545	-28.076502	-3.0229747	1.340832	1.5030088	-12.741468	6.985861	0.57918984	34314.91096019745
101	-62.833332	12.000232	-28.0	-70.0	0.33333334	0.0	0.0	-59.666668	14.613541	-39.0	-70.0	62.166668	59.666668	69	-7.4474	5.263441	-0.024703458	-27.722206	-7.447404	5.2646794	0.011698097	-27.75005	-3.0071983	1.3454133	1.3025093	-10.619237	6.968239	0.57793427	34660.882960796356
102	-58.933334	17.068357	-1.0	-70.0	0.33333334	0.16666667	0.033333335	-70.0	0.0	-70.0	-70.0	58.266666	70.0	69	-7.4572544	5.2549624	-0.05052776	-27.56574	-7.45693	5.2566357	0.01684682	-27.775372	-3.0317383	1.3282799	1.5211287	-12.66519	6.981669	0.57512075	34990.819528102875
103	-61.366665	11.214523	-38.0	-70.0	0.46666667	0.0	0.0	-63.0	9.899495	-49.0	-70.0	60.833332	63.333332	69	-7.4545426	5.255478	-0.016938455	-27.70566	-7.45435	5.2563047	0.03987828	-27.851149	-3.0034797	1.3598365	1.3787942	-10.645361	6.9765396	0.558844	35330.99413108826
104	-61.933334	12.422918	-35.0	-70.0	0.3	0.033333335	0.0	-32.333332	14.613541	-22.0	-53.0	61.233334	33.333332	39	-7.437691	5.2192564	-0.033610843	-28.106037	-7.4376764	5.2199526	0.012456156	-27.53584	-3.02875	1.3284158	1.3675275	-12.069544	6.963147	0.58582	35668.29050397873
105	-58.566666	15.732521	-18.0	-70.0	0.43333334	0.06666667	0.0	-70.0	0.0	-70.0	-70.0	58.0	70.0	65	-7.4380145	5.2120533	-0.009666614	-27.84872	-7.4382367	5.2121544	0.012800053	-27.617144	-3.0352342	1.329249	1.275043	-10.2944355	6.965711	0.5883193	35998.052421569824
106	-58.466667	16.806215	-1.0	-70.0	0.46666667	0.033333335	0.0	-70.0	0.0	-70.0	-70.0	57.933334	70.0	69	-7.434817	5.22217	0.013358809	-28.384848	-7.4351783	5.2239704	0.026753217	-27.7721	-3.0365067	1.3282611	1.1845016	-11.5440645	6.964928	0.5835695	36330.1286714077
107	-64.6	10.281374	-32.0	-70.0	0.23333333	0.06666667	0.0	-70.0	0.0	-70.0	-70.0	63.833332	70.0	69	-7.424434	5.211718	-0.025196418	-27.851837	-7.4237638	5.212075	0.0063990653	-27.645529	-3.016236	1.3428506	1.6780643	-11.795542	6.946486	0.58150023	36684.600636959076
108	-61.433334	13.037596	-21.0	-70.0	0.36666667	0.06666667	0.0	-24.0	1.6329932	-22.0	-26.0	60.8	25.0	51	-7.455381	5.223194	0.04029327	-28.125517	-7.4553523	5.2243443	-0.016816273	-27.748539	-3.0282614	1.336268	1.3987494	-11.303431	6.9828663	0.561222	37013.404106378555
109	-63.266666	12.247268	-20.0	-70.0	0.36666667	0.06666667	0.0	-54.666668	16.357126	-32.0	-70.0	62.633335	55.333332	60	-7.450133	5.2407107	0.04047341	-27.995996	-7.450475	5.2406764	0.046664253	-27.848204	-3.00789	1.3527719	1.5629325	-11.488529	6.9728208	0.57539064	37364.38452243805
110	-63.466667	11.161641	-33.0	-70.0	0.26666668	0.06666667	0.0	-70.0	0.0	-70.0	-70.0	62.733334	70.0	69	-7.403799	5.192042	-0.011072308	-27.944561	-7.403515	5.193351	0.11089338	-27.466509	-3.0000763	1.3581189	1.7414846	-12.589184	6.9261465	0.5666186	37716.00515937805
111	-63.8	11.329607	-20.0	-70.0	0.3	0.033333335	0.0	-70.0	0.0	-70.0	-70.0	63.1	70.0	69	-7.419021	5.2066293	-0.043148898	-28.089087	-7.4188747	5.207067	0.0012981072	-27.71919	-3.0248613	1.3385787	1.5109115	-12.498829	6.94578	0.56614625	38067.65742588043
112	-60.933334	15.255455	-20.0	-70.0	0.3	0.06666667	0.0	-45.333332	23.342855	-14.0	-70.0	60.233334	46.0	24	-7.412753	5.1692805	-0.019756496	-27.982021	-7.4122133	5.170785	0.06549405	-27.70717	-2.993523	1.3680456	1.407732	-11.61403	6.9344516	0.5647128	38399.991209983826
113	-62.2	12.762967	-29.0	-70.0	0.23333333	0.13333334	0.0	-29.333334	6.1282587	-22.0	-37.0	61.433334	30.333334	58	-7.4174814	5.17128	-0.0054233223	-28.244823	-7.4177833	5.172002	0.011592679	-28.52981	-3.0212321	1.3389103	1.3824043	-13.454168	6.9526806	0.5751846	38734.38962459564
114	-63.0	10.761041	-39.0	-70.0	0.43333334	0.033333335	0.0	-70.0	0.0	-70.0	-70.0	62.433334	70.0	69	-7.386491	5.155537	-0.0059332177	-28.370945	-7.386482	5.156871	-0.008118935	-28.449865	-3.0123796	1.3479038	1.4269657	-11.565448	6.9173827	0.5679553	39085.442187547684
115	-58.733334	14.865921	-24.0	-70.0	0.43333334	0.0	0.0	-51.333332	14.727147	-34.0	-70.0	58.166668	52.0	69	-7.3950114	5.146748	-0.053547107	-28.739483	-7.395404	5.1468787	0.09530996	-28.359997	-3.0077622	1.354323	1.7532592	-11.184942	6.9270215	0.58504874	39417.84962105751
116	-59.866665	14.623573	-26.0	-70.0	0.36666667	0.1	0.0	-54.666668	21.684607	-24.0	-70.0	59.233334	54.666668	69	-7.395664	5.112724	-0.04859841	-28.120054	-7.395853	5.1135316	0.041143894	-28.604443	-3.0416162	1.321593	1.3160334	-10.457441	6.9374595	0.5866482	39747.363912820816
117	-58.433334	17.757032	-1.0	-70.0	0.33333334	0.1	0.033333335	-40.666668	21.31249	-20.0	-70.0	57.766666	41.333332	69	-7.428003	5.0764413	0.015276611	-27.958904	-7.4282436	5.076928	0.031187654	-28.008604	-3.0226734	1.3359771	1.362772	-11.356514	6.9647818	0.6008795	40073.76562666893
118	-60.466667	13.116741	-24.0	-70.0	0.26666668	0.13333334	0.0	-53.333332	23.570227	-20.0	-70.0	59.733334	53.666668	51	-7.449162	5.0694942	0.0068851113	-28.021448	-7.449296	5.0700784	0.08132319	-28.212446	-3.0355203	1.3406137	1.475307	-11.079563	6.992357	0.60247743	40404.706587553024
119	-59.366665	13.693024	-20.0	-70.0	0.53333336	0.0	0.0	-46.666668	21.044926	-19.0	-70.0	58.9	47.333332	52	-7.4585238	5.0718827	-0.029061384	-28.62533	-7.4584246	5.0730324	0.032890797	-28.316633	-3.0177786	1.3548168	1.5019993	-11.691513	6.9992075	0.600996	40735.4149749279
120	-59.333332	13.796939	-28.0	-70.0	0.5	0.033333335	0.0	-62.0	11.313708	-46.0	-70.0	58.833332	62.333332	61	-7.4379306	5.0673294	0.0014857128	-28.579243	-7.437072	5.0687876	0.0691085	-28.466846	-2.9893112	1.3640717	1.4450755	-11.012264	6.971442	0.5841507	41070.09321475029
121	-65.666664	8.576453	-35.0	-70.0	0.26666668	0.06666667	0.0	-33.0	6.4807405	-27.0	-42.0	64.933334	33.666668	65	-7.408871	5.0674796	0.00490728	-28.043018	-7.409196	5.0674324	0.034859285	-28.757414	-3.0080767	1.3548418	1.4081297	-12.017242	6.9509425	0.58535755	41418.60865879059
122	-56.3	16.575382	-18.0	-70.0	0.43333334	0.06666667	0.0	-48.0	19.304577	-23.0	-70.0	55.733334	48.666668	26	-7.4035115	5.040563	0.011567451	-27.901436	-7.403239	5.040933	0.05627881	-28.316936	-3.0038168	1.3582171	2.010065	-12.508879	6.9496093	0.60006493	41737.97217011452
123	-59.566666	14.202542	-20.0	-70.0	0.33333334	0.13333334	0.0	-42.666668	16.779617	-19.0	-56.0	58.9	43.666668	69	-7.3919735	5.014995	0.052691787	-28.464691	-7.3921957	5.014911	0.05425273	-28.506168	-3.0115244	1.3552012	1.2887168	-11.3855095	6.934502	0.5895811	42063.40098762512
124	-56.166668	16.09779	-16.0	-70.0	0.4	0.1	0.0	-66.666664	4.7140455	-60.0	-70.0	55.566666	66.666664	69	-7.3946533	5.004878	0.037856013	-28.385265	-7.3949404	5.0047584	0.017913416	-28.41145	-2.964658	1.3793722	1.8488474	-12.556168	6.9358544	0.5837572	42383.318732738495
125	-61.266666	13.52019	-20.0	-70.0	0.33333334	0.06666667	0.033333335	-64.666664	7.5424724	-54.0	-70.0	60.6	65.0	69	-7.361542	4.979903	-0.006825879	-28.01463	-7.3611937	4.980066	0.0055021495	-28.025406	-2.991108	1.3676798	1.8012891	-13.327618	6.9120955	0.6222727	42727.285084724426
126	-63.033333	10.980234	-31.0	-70.0	0.33333334	0.1	0.0	-70.0	0.0	-70.0	-70.0	62.366665	70.0	69	-7.375022	4.9787984	0.0002542138	-28.086025	-7.3753533	4.9802217	0.03592047	-28.457699	-3.0148115	1.351064	1.464808	-10.50507	6.927448	0.6114984	43071.3516497612
127	-61.366665	12.397536	-32.0	-70.0	0.46666667	0.033333335	0.0	-56.333332	9.877022	-47.0	-70.0	60.833332	57.0	69	-7.392812	4.9657693	0.033856556	-28.219593	-7.3933415	4.9653482	0.010905087	-28.938238	-3.0367112	1.3345928	1.5724907	-12.046021	6.949126	0.6138441	43410.16796255112
128	-54.366665	17.259748	-9.0	-70.0	0.56666666	0.1	0.0	-70.0	0.0	-70.0	-70.0	53.933334	70.0	69	-7.387145	4.965213	-0.03414111	-28.565273	-7.3868985	4.966177	0.031509444	-28.990253	-3.0027971	1.3507102	2.258585	-15.909583	6.944442	0.63249797	43724.80197381973
129	-60.166668	15.494264	-20.0	-70.0	0.4	0.1	0.0	-55.333332	20.7418	-26.0	-70.0	59.566666	55.666668	56	-7.386966	4.9460673	0.10418706	-28.052326	-7.3869433	4.9455132	0.016589701	-29.10794	-3.0175219	1.3424046	1.085372	-11.092798	6.946388	0.6252073	44058.1434879303
130	-62.3	10.257193	-41.0	-70.0	0.36666667	0.06666667	0.0	-27.666666	12.256517	-19.0	-45.0	61.666668	28.666666	69	-7.4272738	4.9215436	-0.016860664	-28.23849	-7.4272127	4.921391	0.03404939	-27.899118	-3.0006297	1.3520479	1.7733905	-11.717381	6.986037	0.63622266	44390.14129734039
131	-62.1	13.602329	-17.0	-70.0	0.4	0.033333335	0.0	-70.0	0.0	-70.0	-70.0	61.5	70.0	67	-7.437051	4.9289117	0.027002066	-28.331144	-7.4372463	4.929585	0.06704217	-28.707497	-2.9818938	1.3800949	1.6531782	-10.330038	7.0053744	0.67305905	44733.802106142044
132	-60.066666	14.205475	-22.0	-70.0	0.33333334	0.1	0.0	-22.0	6.97615	-13.0	-30.0	59.4	23.0	60	-7.432929	4.908912	0.027063891	-28.858253	-7.432449	4.9113436	0.02299945	-27.891844	-2.9797316	1.3758496	1.9550927	-11.559713	6.9912453	0.64506906	45053.95796251297
133	-61.733334	13.713578	-20.0	-70.0	0.46666667	0.033333335	0.0	-48.333332	17.172329	-28.0	-70.0	61.2	49.0	63	-7.444208	4.8976836	0.058339804	-28.600727	-7.444357	4.895717	0.021386907	-28.201391	-2.9891808	1.360632	1.6354704	-13.768901	6.999977	0.62667	45389.53915524483
134	-59.933334	12.714645	-29.0	-70.0	0.43333334	0.06666667	0.0	-40.666668	21.514853	-19.0	-70.0	59.366665	41.333332	69	-7.4158926	4.88019	0.034459144	-28.446836	-7.416284	4.880139	-0.02300401	-27.800829	-2.9804246	1.3664665	1.8527267	-11.851112	6.9777484	0.67053396	45717.172031879425
135	-57.733334	16.399052	-8.0	-70.0	0.4	0.2	0.0	-22.0	4.2426405	-16.0	-25.0	57.133335	23.0	69	-7.4231267	4.894032	0.057452872	-28.157646	-7.4231257	4.8957353	0.045443207	-28.36649	-2.9557734	1.3815421	2.0056696	-11.515495	6.979284	0.6260262	46028.33184027672
136	-58.233334	16.084534	-10.0	-70.0	0.4	0.06666667	0.0	-61.666668	11.785113	-45.0	-70.0	57.633335	62.0	69	-7.4501953	4.908745	0.07056263	-28.098347	-7.4497533	4.9093976	0.013535887	-28.111416	-2.989857	1.3720596	1.6556685	-11.191941	7.0158634	0.6435378	46354.820947408676
137	-60.033333	12.343643	-34.0	-70.0	0.53333336	0.033333335	0.0	-24.0	12.832252	-10.0	-41.0	59.566666	25.0	39	-7.4326596	4.8717527	0.030776054	-28.097586	-7.4328856	4.8728995	0.06203614	-27.97981	-2.9688902	1.3728302	1.802366	-10.9066925	7.000039	0.6396797	46679.6878695488
138	-61.566666	13.363341	-19.0	-70.0	0.36666667	0.033333335	0.0	-63.666668	8.956686	-51.0	-70.0	60.933334	64.0	69	-7.430673	4.8530664	0.038391545	-28.316101	-7.430153	4.8541307	0.0048612505	-28.380466	-2.9750729	1.3799708	2.1029768	-13.3076515	6.9959784	0.6594539	47022.341264247894
139	-61.033333	13.189601	-26.0	-70.0	0.43333334	0.033333335	0.0	-57.666668	14.704497	-37.0	-70.0	60.466667	58.0	69	-7.4322047	4.858038	0.073965356	-28.041286	-7.4327025	4.857951	0.03156647	-28.266146	-2.9867005	1.3816694	2.5050082	-12.013642	6.999893	0.6582034	47362.73801088333
140	-56.2	17.989628	-6.0	-70.0	0.36666667	0.13333334	0.0	-48.666668	2.4944384	-46.0	-52.0	55.566666	49.333332	69	-7.4053	4.866941	0.0905077	-27.788115	-7.4051847	4.866956	0.091639414	-28.226093	-2.954469	1.3956856	2.535905	-13.631088	6.971398	0.634554	47680.45501112938
141	-59.533333	13.661951	-20.0	-70.0	0.4	0.06666667	0.0	-52.333332	15.151091	-33.0	-70.0	58.933334	53.0	61	-7.430752	4.8328547	0.11884189	-28.555115	-7.4307194	4.83352	0.073901564	-27.91369	-2.9796314	1.379972	2.2178602	-14.425554	7.0011473	0.65361553	48012.38485622406
142	-57.0	17.023512	-8.0	-70.0	0.4	0.16666667	0.0	-70.0	0.0	-70.0	-70.0	56.4	70.0	69	-7.416809	4.825798	0.010709792	-27.437475	-7.4167056	4.824905	0.01748176	-27.438093	-2.9612725	1.3887426	1.8584819	-11.9519205	6.9879117	0.66469705	48335.234577178955
143	-55.966667	16.473177	-21.0	-70.0	0.46666667	0.1	0.0	-20.0	6.6833124	-11.0	-27.0	55.433334	20.666666	69	-7.4450307	4.836175	0.031665087	-27.960361	-7.444904	4.837316	0.106590465	-27.38011	-2.9618342	1.3957903	1.8265934	-11.766815	7.0133624	0.640244	48638.425149440765
144	-58.133335	16.10328	-13.0	-70.0	0.43333334	0.13333334	0.0	-70.0	0.0	-70.0	-70.0	57.566666	70.0	23	-7.4672956	4.8296714	0.06616245	-27.75445	-7.467609	4.828883	0.045603037	-27.56761	-2.9655797	1.3857913	2.202043	-12.410644	7.0461426	0.672322	48969.749606370926
145	-57.5	14.421627	-28.0	-70.0	0.46666667	0.06666667	0.0	-28.666666	20.677418	-6.0	-56.0	56.966667	29.333334	69	-7.4577694	4.821963	-0.0002529174	-27.969294	-7.457554	4.8221703	0.11233924	-27.791803	-2.9091873	1.4254024	2.579526	-11.173999	7.0310726	0.67952365	49288.411464214325
146	-62.433334	11.737926	-20.0	-70.0	0.43333334	0.13333334	0.0	-29.333334	9.843216	-18.0	-42.0	61.866665	30.333334	63	-7.4164715	4.8247166	0.06333479	-28.074255	-7.416325	4.8247795	0.08519779	-28.558212	-2.9456205	1.3981352	1.8722602	-12.552623	6.990749	0.6582999	49624.42232608795
147	-57.966667	16.434687	-21.0	-70.0	0.43333334	0.06666667	0.0	-57.0	18.384777	-31.0	-70.0	57.4	57.333332	34	-7.3785987	4.818725	0.021428943	-28.164207	-7.3786645	4.818372	0.06411384	-28.499533	-2.9213111	1.420505	2.2391567	-11.384356	6.9548326	0.6699199	49946.87549304962
148	-57.366665	16.82356	-8.0	-70.0	0.33333334	0.2	0.0	-55.0	21.213203	-25.0	-70.0	56.7	55.333332	69	-7.414857	4.8198004	0.048564434	-27.712551	-7.4150276	4.820227	0.10309589	-27.59015	-2.955649	1.3928679	2.0018806	-12.905907	6.992342	0.65856963	50262.25058674812
149	-60.666668	15.687221	-18.0	-70.0	0.23333333	0.1	0.0	-50.666668	15.520596	-32.0	-70.0	59.9	51.333332	29	-7.4419947	4.8182616	0.06851803	-27.99132	-7.4419627	4.8188834	0.03357835	-28.035744	-2.9706678	1.3877262	2.2070599	-10.450696	7.01965	0.68038684	50594.52876281738
150	-58.366665	14.036817	-31.0	-70.0	0.46666667	0.1	0.0	-34.0	25.664503	-12.0	-70.0	57.833332	34.666668	69	-7.449965	4.8237534	0.05144973	-27.196135	-7.4496665	4.823171	0.08425596	-27.471722	-2.9660187	1.3925452	2.245714	-11.704453	7.029428	0.6672552	50916.65311360359
151	-56.933334	16.754965	-18.0	-70.0	0.46666667	0.06666667	0.0	-45.0	16.872066	-22.0	-62.0	56.4	45.666668	60	-7.434195	4.7770233	0.05370532	-27.33194	-7.4344897	4.7759175	0.110822186	-27.763138	-2.9662247	1.389773	2.5590212	-12.51977	7.0170956	0.6744405	51232.31108546257
152	-60.3	13.861577	-26.0	-70.0	0.43333334	0.033333335	0.0	-55.333332	20.7418	-26.0	-70.0	59.733334	55.666668	69	-7.451468	4.7564955	0.010191232	-27.460896	-7.452151	4.756049	0.033103317	-27.458776	-2.9508522	1.4119235	3.6700454	-14.275051	7.0409465	0.7286306	51562.85185289383
153	-62.5	12.0519705	-31.0	-70.0	0.36666667	0.06666667	0.033333335	-64.0	8.485281	-52.0	-70.0	61.866665	64.0	56	-7.44562	4.75407	0.0032570958	-27.324707	-7.4454	4.755075	0.045984924	-27.400105	-2.9065123	1.4322722	2.8759954	-14.418413	7.0252256	0.6919828	51905.19059443474
154	-55.833332	17.078413	-13.0	-70.0	0.5	0.1	0.0	-33.0	5.0990195	-26.0	-38.0	55.333332	34.0	52	-7.4743466	4.767322	0.03242819	-27.425686	-7.473976	4.7667966	0.057066083	-27.075068	-2.9027157	1.4562091	3.7788908	-11.114062	7.0487857	0.6819525	52213.91377615929
155	-62.0	10.576704	-26.0	-70.0	0.43333334	0.06666667	0.0	-49.666668	16.336735	-30.0	-70.0	61.433334	50.333332	69	-7.4772267	4.7794304	0.076044574	-27.703798	-7.4772935	4.7810426	0.07001215	-28.035501	-2.9021373	1.444969	3.3362272	-11.609783	7.0554795	0.6599215	52554.10283637047
156	-58.066666	14.582942	-18.0	-70.0	0.4	0.13333334	0.0	-55.333332	12.256517	-40.0	-70.0	57.466667	56.0	69	-7.461766	4.775789	0.051028088	-27.600353	-7.4614244	4.7758164	0.07575151	-28.085173	-2.921801	1.42753	2.5128975	-11.604635	7.0471478	0.6747337	52880.97963285446
157	-53.933334	17.940517	-9.0	-70.0	0.46666667	0.16666667	0.0	-32.333332	1.885618	-31.0	-35.0	53.4	33.333332	52	-7.4616194	4.793017	0.07442957	-27.759287	-7.462496	4.7929015	0.08989143	-27.28922	-2.8936584	1.4588524	3.461699	-11.449694	7.0348415	0.65422046	53183.594078063965
158	-56.466667	15.235338	-9.0	-70.0	0.46666667	0.1	0.0	-34.0	6.4807405	-28.0	-43.0	55.933334	35.0	69	-7.419671	4.762878	0.06807476	-27.322838	-7.4198227	4.7625923	0.080033004	-27.382898	-2.9034896	1.4388734	3.0666313	-12.060147	7.0006137	0.67822176	53498.181861400604
159	-58.7	16.26274	-6.0	-70.0	0.4	0.06666667	0.033333335	-40.333332	21.296844	-21.0	-70.0	58.1	41.0	65	-7.4184065	4.783786	0.055812046	-27.408226	-7.4184833	4.7851715	0.093074724	-27.169119	-2.9068499	1.4384683	3.5517902	-11.625902	7.003253	0.65966004	53813.26879787445
160	-54.7	18.169847	-1.0	-70.0	0.5	0.06666667	0.033333335	-50.666668	16.819302	-29.0	-70.0	54.2	51.0	69	-7.404938	4.7679996	0.009491175	-27.69789	-7.4053054	4.7675138	0.05700645	-27.274755	-2.9434242	1.4010998	2.6941047	-11.510158	6.994712	0.68554634	54123.705330610275
161	-56.833332	18.131159	-9.0	-70.0	0.4	0.13333334	0.0	-56.0	19.79899	-28.0	-70.0	56.233334	56.333332	29	-7.430354	4.7473645	0.064053714	-28.033527	-7.430261	4.7487874	0.10163936	-27.821878	-2.9741971	1.3870094	2.720549	-11.147365	7.0154324	0.6698045	54445.16965675354
162	-59.733334	15.266375	-24.0	-70.0	0.33333334	0.1	0.0	-52.333332	24.98444	-17.0	-70.0	59.066666	52.666668	69	-7.4648056	4.715635	0.06897941	-27.681839	-7.4652524	4.7153335	0.059535295	-27.722504	-2.9707427	1.3940064	3.0619178	-12.62072	7.06069	0.7308972	54776.93048286438
163	-59.333332	17.45534	-1.0	-70.0	0.36666667	0.06666667	0.033333335	-70.0	0.0	-70.0	-70.0	58.7	70.0	69	-7.465819	4.737616	0.07277337	-28.092308	-7.4650855	4.738061	0.050504044	-27.79562	-2.9450274	1.405296	2.5979605	-12.258233	7.0571475	0.7003845	55112.12459421158
164	-59.466667	15.228774	-7.0	-70.0	0.4	0.033333335	0.0	-39.666668	18.208668	-23.0	-65.0	58.866665	40.666668	69	-7.5057707	4.729277	0.07387482	-27.793945	-7.5058384	4.7290387	0.059186116	-27.468424	-2.952474	1.4165319	2.781959	-13.086455	7.099387	0.7219752	55441.76073884964
165	-61.4	11.77738	-33.0	-70.0	0.46666667	0.033333335	0.0	-19.333334	6.9442225	-13.0	-29.0	60.866665	20.333334	65	-7.488277	4.7231207	0.04557553	-27.256763	-7.488916	4.722664	0.08815768	-28.311539	-2.8840232	1.45588	3.027778	-11.960595	7.080519	0.7110551	55771.83682894707
166	-61.133335	12.523932	-33.0	-70.0	0.46666667	0.033333335	0.0	-70.0	0.0	-70.0	-70.0	60.6	70.0	60	-7.520024	4.759376	0.039203748	-27.931107	-7.519962	4.759313	0.049576372	-27.532593	-2.8951495	1.4492787	3.106403	-12.937841	7.108791	0.6985812	56105.30393719673
167	-56.466667	13.205386	-25.0	-70.0	0.46666667	0.2	0.0	-61.0	12.727922	-43.0	-70.0	55.933334	61.333332	69	-7.477016	4.771588	0.060941204	-27.90576	-7.476856	4.7716236	0.09044495	-27.645294	-2.8964677	1.4565521	3.456777	-11.91857	7.0632105	0.68234855	56429.23294591904
168	-57.266666	13.495513	-28.0	-70.0	0.5	0.1	0.0	-45.333332	17.518244	-31.0	-70.0	56.766666	46.0	69	-7.4778347	4.7904263	0.08042319	-27.980572	-7.477546	4.791305	0.09177482	-27.637901	-2.8495195	1.4897184	4.031742	-13.436068	7.0534763	0.64669675	56749.569254398346
169	-61.8	12.663334	-30.0	-70.0	0.36666667	0.0	0.0	-42.0	20.396078	-22.0	-70.0	61.166668	42.666668	69	-7.4724884	4.7984757	0.07047279	-27.356068	-7.4725356	4.799187	0.09241271	-27.678877	-2.8694944	1.479118	3.6170065	-13.473202	7.0522366	0.6495084	57085.281450510025
170	-55.3	17.411013	-10.0	-70.0	0.56666666	0.06666667	0.033333335	-50.666668	15.151091	-33.0	-70.0	54.866665	51.333332	69	-7.4399276	4.796152	0.11175951	-27.871109	-7.4404216	4.7962155	0.1415998	-27.894588	-2.890394	1.4562265	3.286631	-11.684433	7.0243297	0.6464566	57401.39476156235
171	-58.666668	16.854937	-9.0	-70.0	0.33333334	0.2	0.06666667	-30.666666	8.653836	-21.0	-42.0	58.0	31.666666	43	-7.4658327	4.7934723	0.07257977	-27.281284	-7.4654255	4.7943406	0.043048665	-28.002794	-2.9267132	1.4217682	2.848401	-13.113575	7.0517983	0.65408987	57719.394134521484
172	-61.3	14.34608	-10.0	-70.0	0.16666667	0.23333333	0.0	-32.333332	9.285592	-23.0	-45.0	60.466667	33.333332	69	-7.4562736	4.7808247	0.11924811	-26.969564	-7.456983	4.7802687	0.025011465	-27.653997	-2.8816452	1.4635109	3.4347222	-12.820898	7.0390177	0.66439503	58050.92957615852
173	-59.933334	12.02756	-28.0	-70.0	0.5	0.06666667	0.0	-20.666666	4.714045	-14.0	-24.0	59.433334	21.666666	36	-7.4611216	4.7732887	0.08257504	-28.373602	-7.461139	4.7734036	0.106202096	-27.639095	-2.8740032	1.4908075	5.7955914	-13.030751	7.038756	0.65464246	58376.80974769592
174	-59.566666	13.722691	-23.0	-70.0	0.43333334	0.06666667	0.0	-35.333332	13.572849	-20.0	-53.0	59.0	36.333332	69	-7.47316	4.7683687	0.09024669	-27.533316	-7.4736147	4.7681503	0.11634052	-27.55683	-2.882895	1.4681574	3.6550083	-12.154297	7.056246	0.64995074	58697.14789247513
175	-55.033333	20.108843	-1.0	-70.0	0.43333334	0.13333334	0.0	-39.333332	24.90426	-9.0	-70.0	54.466667	39.666668	67	-7.45535	4.7754397	0.0883348	-26.950205	-7.454842	4.775898	0.096825376	-27.425335	-2.878283	1.4950727	5.341109	-12.094936	7.034819	0.65995073	59002.56195688248
176	-52.733334	17.295343	-10.0	-70.0	0.6	0.1	0.0	-57.333332	17.913372	-32.0	-70.0	52.333332	57.666668	69	-7.4678216	4.772002	0.14053276	-27.451662	-7.4675083	4.772733	0.08339289	-27.011738	-2.8781774	1.4529513	3.3563683	-13.669281	7.0483837	0.6390293	59302.519067287445
177	-55.233334	14.398341	-22.0	-70.0	0.6333333	0.13333334	0.0	-53.666668	23.098822	-21.0	-70.0	54.866665	54.0	55	-7.4587607	4.790087	0.08475241	-27.511675	-7.459021	4.789955	0.10471079	-27.102802	-2.8723388	1.4646639	3.7183423	-11.266686	7.04521	0.6671742	59618.66047334671
178	-53.733334	18.952456	-9.0	-70.0	0.4	0.16666667	0.033333335	-54.333332	22.156012	-23.0	-70.0	53.133335	54.666668	69	-7.4430223	4.7876678	0.055648595	-27.419634	-7.4431696	4.787597	0.14108358	-27.665764	-2.871416	1.4680763	3.5169034	-12.969339	7.0252066	0.64431435	59925.360694646835
179	-56.1	14.436873	-9.0	-70.0	0.46666667	0.23333333	0.0	-46.0	21.416504	-18.0	-70.0	55.566666	46.666668	69	-7.440871	4.759585	0.14971878	-27.509895	-7.440456	4.7594395	0.069632635	-27.727661	-2.9179611	1.4414777	2.993235	-11.242391	7.0211277	0.66352016	60237.17430782318
180	-60.1	12.133562	-23.0	-70.0	0.46666667	0.06666667	0.0	-44.0	23.537205	-13.0	-70.0	59.566666	44.666668	69	-7.479253	4.7624226	0.097078174	-28.115501	-7.479108	4.763666	0.10529958	-27.474152	-2.901422	1.460071	3.5343938	-11.521727	7.0621715	0.65278214	60569.549046278
181	-58.2	14.6865015	-23.0	-70.0	0.5	0.13333334	0.0	-52.0	9.416298	-41.0	-64.0	57.7	53.0	68	-7.4665413	4.7597733	0.11145382	-27.226585	-7.4661093	4.760014	0.1004982	-27.51472	-2.8987231	1.4421574	2.8559675	-11.721425	7.0512614	0.6700602	60897.270762205124
182	-58.6	13.629869	-30.0	-70.0	0.5	0.033333335	0.0	-53.0	22.642143	-21.0	-70.0	58.1	53.666668	69	-7.498451	4.783122	0.07594542	-27.981821	-7.4985757	4.7809305	0.062468335	-28.116537	-2.8505535	1.5053649	4.1059437	-12.47997	7.0866585	0.69417083	61223.894859313965
183	-58.0	14.071247	-21.0	-70.0	0.46666667	0.13333334	0.0	-43.666668	18.732029	-28.0	-70.0	57.466667	44.333332	69	-7.468288	4.7927127	0.099987194	-27.680355	-7.468811	4.792053	0.09920134	-27.38014	-2.841445	1.500532	3.496938	-11.737402	7.0513616	0.67658883	61543.91332030296
184	-54.2	16.261202	-18.0	-70.0	0.43333334	0.16666667	0.0	-57.0	10.614455	-44.0	-70.0	53.633335	57.666668	69	-7.4859676	4.809488	0.09176804	-28.05409	-7.485721	4.810585	0.0669696	-27.604359	-2.8840208	1.4812883	3.9398236	-12.456217	7.0699153	0.65420467	61857.850992918015
185	-59.9	13.765536	-26.0	-70.0	0.43333334	0.1	0.0	-44.0	18.402899	-30.0	-70.0	59.333332	44.666668	61	-7.476712	4.815133	0.12868781	-28.074974	-7.476906	4.8146286	0.1271558	-27.969368	-2.8885024	1.4559505	2.9392138	-11.159351	7.05846	0.6301173	62185.96732711792
186	-52.766666	17.040506	-7.0	-70.0	0.6	0.1	0.0	-47.333332	16.539515	-31.0	-70.0	52.366665	48.0	41	-7.459694	4.8041997	0.12389791	-27.849545	-7.459961	4.804001	0.0812604	-27.660776	-2.9182456	1.4261572	2.5571597	-13.039597	7.04445	0.66072583	62488.652195453644
187	-58.166668	12.476868	-29.0	-70.0	0.46666667	0.13333334	0.0	-70.0	0.0	-70.0	-70.0	57.633335	70.0	69	-7.523539	4.7925234	0.113693416	-28.152992	-7.5240993	4.79098	0.06976642	-28.693445	-2.94708	1.4239693	4.7425766	-12.826641	7.1113687	0.66622883	62819.9668803215
188	-57.566666	13.083536	-25.0	-70.0	0.53333336	0.1	0.0	-53.333332	23.570227	-20.0	-70.0	57.1	53.666668	69	-7.509813	4.7770205	0.06537975	-27.969318	-7.5095053	4.7780685	0.13350342	-28.147818	-2.8568816	1.5237149	5.5031037	-15.768688	7.092528	0.6808441	63140.51852655411
189	-55.566666	16.082462	-17.0	-70.0	0.56666666	0.1	0.0	-66.666664	4.7140455	-60.0	-70.0	55.133335	66.666664	68	-7.514703	4.8188534	0.14338973	-28.407019	-7.5145307	4.8207107	0.11711943	-28.189701	-2.82927	1.5235227	4.5837297	-13.965858	7.0961647	0.65565795	63452.992953538895
190	-58.666668	14.459907	-23.0	-70.0	0.53333336	0.033333335	0.0	-57.333332	17.913372	-32.0	-70.0	58.2	57.666668	69	-7.502342	4.8183446	0.099993646	-28.16699	-7.5023427	4.8183546	0.08588812	-28.272266	-2.8311744	1.514436	4.113301	-12.48317	7.0858235	0.65747607	63785.945756435394
191	-56.6	15.702654	-9.0	-70.0	0.5	0.1	0.0	-27.333334	8.993825	-20.0	-40.0	56.1	28.333334	69	-7.477303	4.8280663	0.0732121	-28.605762	-7.476747	4.828556	0.10514577	-28.814024	-2.8439133	1.5109134	5.06016	-10.890971	7.053833	0.6393469	64097.64236021042
192	-58.033333	13.320369	-30.0	-70.0	0.53333336	0.06666667	0.0	-53.333332	13.888445	-36.0	-70.0	57.566666	54.0	64	-7.4815383	4.846104	0.1712594	-28.026972	-7.48145	4.8456116	0.09169462	-28.485134	-2.8263056	1.5339456	5.4169354	-11.999752	7.0611997	0.62079567	64426.68811774254
193	-56.8	17.65484	-8.0	-70.0	0.43333334	0.1	0.0	-56.666668	18.85618	-30.0	-70.0	56.233334	57.0	61	-7.4510694	4.835572	0.16298917	-27.9333	-7.451583	4.835256	0.10812387	-27.938168	-2.8704586	1.4731698	3.669136	-12.283822	7.033313	0.6321312	64748.21939539909
194	-52.2	16.732004	-7.0	-70.0	0.6666667	0.13333334	0.0	-37.666668	23.156473	-17.0	-70.0	51.866665	38.333332	69	-7.452289	4.837782	0.15695846	-27.908644	-7.45175	4.8387594	0.11527482	-28.345175	-2.9023943	1.4369409	3.2189548	-12.787309	7.0348225	0.6171721	65049.16340446472
195	-56.933334	14.696788	-24.0	-70.0	0.53333336	0.06666667	0.0	-24.666666	5.2493386	-20.0	-32.0	56.466667	25.666666	69	-7.46654	4.824349	0.14412901	-28.137005	-7.4673557	4.824653	0.0951218	-28.013971	-2.9002059	1.4552529	3.8270428	-10.647543	7.0502343	0.6459283	65357.324049949646
196	-59.366665	15.934205	-16.0	-70.0	0.4	0.06666667	0.0	-42.333332	19.669493	-26.0	-70.0	58.766666	43.0	57	-7.4775596	4.8218246	0.12053625	-27.655954	-7.4774876	4.82214	0.10664597	-27.792873	-2.9233572	1.4300767	3.2224855	-11.711643	7.0665984	0.62917477	65683.18020272255
197	-54.6	16.794048	-9.0	-70.0	0.6	0.13333334	0.0	-31.0	13.44123	-21.0	-50.0	54.2	32.0	69	-7.5010076	4.800231	0.1533762	-28.025326	-7.5011067	4.8004456	0.077585235	-27.962389	-2.8441234	1.5374299	7.12255	-11.433706	7.0855227	0.6689861	65989.09913897514
198	-49.6	14.347125	-24.0	-70.0	0.8	0.0	0.0	-56.333332	19.327585	-29.0	-70.0	49.4	56.666668	50	-7.504345	4.8123856	0.22965051	-27.48401	-7.5039005	4.8131685	0.10942264	-27.658625	-2.8254201	1.5623475	6.2137756	-11.5539875	7.086176	0.6483265	66286.61374998093
199	-54.033333	16.030146	-19.0	-70.0	0.6333333	0.033333335	0.0	-32.0	18.457157	-13.0	-57.0	53.666668	32.666668	69	-7.4612193	4.8400946	0.11637896	-27.762423	-7.4616766	4.838947	0.12517367	-28.082474	-2.7642815	1.6001468	6.3401546	-11.78805	7.036955	0.62235975	66593.12691783905


==> tikz/data/safe_sac_her_all_rand_6DoF_new.txt <==
Epoch	AverageEpRet	StdEpRet	MaxEpRet	MinEpRet	GoalReached	Collided	CriticallyCollided	AverageTestEpRet	StdTestEpRet	MaxTestEpRet	MinTestEpRet	EpLen	TestEpLen	TotalEnvInteracts	AverageQ1Vals	StdQ1Vals	MaxQ1Vals	MinQ1Vals	AverageQ2Vals	StdQ2Vals	MaxQ2Vals	MinQ2Vals	AverageLogPi	StdLogPi	MaxLogPi	MinLogPi	LossPi	LossQ	Time
0	-100.0	0.0	-100.0	-100.0	0.0	0.0	0.0	-100.0	0.0	-100.0	-100.0	99.0	100.0	99	-0.4156928	0.1709489	0.1088818	-0.7667184	-0.4195663	0.16216566	0.019698907	-0.7649843	-4.0967236	0.3030533	-1.926815	-9.478508	-0.39414537	0.02816003	746.764591217041
1	-95.5	17.897392	-9.0	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	94.5	100.0	99	-1.0671965	0.23196758	-0.4553662	-1.7853475	-1.0673347	0.23243341	-0.4563957	-1.7921584	-4.099408	0.2896725	-3.1369152	-9.456417	0.25944445	0.10946978	1488.6331813335419
2	-92.5	23.69353	-8.0	-100.0	0.0	0.13333334	0.0	-59.0	0.0	-59.0	-59.0	91.5	59.0	99	-1.7422485	0.28257912	-0.5850599	-2.7896986	-1.7423772	0.2849358	-0.5878898	-2.816629	-4.098814	0.29692706	-3.0384235	-8.840495	0.9467792	0.26038203	2206.36127948761
3	-93.933334	18.420883	-9.0	-100.0	0.0	0.13333334	0.0	-66.0	0.0	-66.0	-66.0	92.933334	66.0	58	-2.313783	0.42954248	-0.61435556	-4.2344213	-2.3138711	0.43460366	-0.6570541	-4.2236886	-4.092063	0.31308645	-2.8034353	-10.103096	1.542617	0.4220622	2936.256069421768
4	-86.933334	28.507233	-8.0	-100.0	0.0	0.2	0.0	-100.0	0.0	-100.0	-100.0	85.933334	100.0	99	-2.8257098	0.7312046	-0.60204196	-5.4911294	-2.8255775	0.7356143	-0.6269176	-5.5985155	-4.0858903	0.33271855	-2.810566	-8.927918	2.0917351	0.5352195	3624.925103664398
5	-87.8	28.855272	-7.0	-100.0	0.0	0.16666667	0.033333335	-56.0	0.0	-56.0	-56.0	86.8	56.0	99	-3.387865	1.0849693	-0.5593979	-6.4875727	-3.3873992	1.0866511	-0.5863387	-6.4590006	-4.0794706	0.34725004	-2.5769796	-10.183989	2.6931145	0.5991802	4308.218407392502
6	-79.066666	34.926525	-7.0	-100.0	0.0	0.3	0.033333335	-10.0	0.0	-10.0	-10.0	78.066666	10.0	99	-3.9538786	1.4449332	-0.56401443	-7.715953	-3.9538891	1.4434717	-0.61928236	-7.5315595	-4.0589414	0.40415764	-1.744741	-8.848766	3.2926934	0.6736716	4922.462468147278
7	-98.23333	8.309365	-54.0	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	97.23333	100.0	99	-4.5401897	1.7667398	-0.4280672	-8.795731	-4.539997	1.7618965	-0.58577716	-8.420188	-4.0132136	0.49787703	-0.9547348	-10.2668295	3.9005306	0.7501181	5695.997861146927
8	-90.8	24.357615	-6.0	-100.0	0.0	0.16666667	0.0	-100.0	0.0	-100.0	-100.0	89.8	100.0	99	-5.072991	2.080183	-0.37445408	-9.185701	-5.0735908	2.0794554	-0.44625583	-9.179906	-3.955419	0.5989138	-0.60765505	-9.621164	4.4461455	0.8095278	6416.818503141403
9	-92.46667	23.596235	-9.0	-100.0	0.0	0.1	0.0	-100.0	0.0	-100.0	-100.0	91.46667	100.0	99	-5.5279136	2.39713	-0.32676148	-10.206495	-5.5277267	2.3999183	-0.38989872	-10.065145	-3.872641	0.7109864	0.12430525	-9.431395	4.904148	0.8462204	7146.319509983063
10	-93.8	23.199715	-6.0	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	92.8	100.0	7	-5.8177304	2.7462978	-0.2924341	-11.121782	-5.8181424	2.7482774	-0.30937564	-11.121637	-3.7672338	0.8353567	0.59593105	-10.27964	5.188972	0.8312129	7883.684121370316
11	-99.166664	4.4876375	-75.0	-100.0	0.0	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	98.166664	100.0	99	-6.1079655	3.0623844	-0.26844105	-11.913965	-6.1082325	3.063951	-0.2788521	-11.874973	-3.7088866	0.8912422	0.13472843	-10.280024	5.487492	0.8086788	8661.738196134567
12	-98.5	8.077747	-55.0	-100.0	0.0	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	97.5	100.0	99	-6.4296584	3.341462	-0.23446696	-13.202846	-6.430006	3.3418224	-0.24498998	-13.197951	-3.7172484	0.87780505	0.13857937	-10.496355	5.828003	0.8527109	9416.707938671112
13	-94.566666	18.150639	-10.0	-100.0	0.0	0.13333334	0.0	-100.0	0.0	-100.0	-100.0	93.566666	100.0	99	-6.7780266	3.6274335	-0.25139895	-14.316243	-6.777745	3.6293416	-0.2206537	-14.2021055	-3.7073677	0.87743187	0.16724682	-9.915342	6.1976666	0.93161345	10159.572054386139
14	-94.86667	17.930857	-10.0	-100.0	0.0	0.1	0.0	-100.0	0.0	-100.0	-100.0	93.86667	100.0	99	-7.1062264	3.8837585	-0.23119868	-15.189924	-7.106582	3.883443	-0.21246776	-15.254962	-3.709947	0.870931	-0.209836	-11.769323	6.538874	0.98542005	10906.962783575058
15	-95.36667	18.203451	-9.0	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	94.36667	100.0	99	-7.4743333	4.129955	-0.18176451	-16.028185	-7.474716	4.129868	-0.22813012	-15.949495	-3.7158134	0.8606465	-0.031917572	-11.16247	6.9214144	1.0596153	11656.898964643478
16	-97.8	8.486853	-59.0	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	96.8	100.0	99	-7.858586	4.3804965	-0.17814638	-16.865215	-7.858536	4.379947	-0.21056104	-16.758257	-3.726194	0.850184	-0.42086506	-10.814982	7.3250113	1.1349614	12424.259342193604
17	-100.0	0.0	-100.0	-100.0	0.0	0.0	0.0	-100.0	0.0	-100.0	-100.0	99.0	100.0	99	-8.152286	4.6116095	-0.18976787	-17.739428	-8.152363	4.6113863	-0.19010037	-17.818964	-3.6570728	0.92173266	0.95261	-10.902986	7.6096606	1.1647884	13210.959830760956
18	-97.76667	9.156722	-52.0	-100.0	0.0	0.06666667	0.0	-96.0	0.0	-96.0	-96.0	96.76667	96.0	99	-8.114436	4.8899865	-0.14074814	-18.648079	-8.11451	4.8887067	-0.20237412	-18.576256	-3.4716358	1.0839301	1.2537136	-11.73676	7.5193286	0.9983647	13980.222938299179
19	-97.2	11.08272	-44.0	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	96.2	100.0	99	-8.092492	5.158503	-0.12592752	-19.415337	-8.092784	5.157033	-0.15704602	-19.202475	-3.430147	1.1158779	1.2966404	-11.925962	7.4885497	0.8548652	14748.313969612122
20	-95.833336	16.745316	-10.0	-100.0	0.0	0.1	0.0	-68.0	0.0	-68.0	-68.0	94.833336	68.0	99	-8.201029	5.3974795	-0.12140283	-20.409412	-8.200905	5.3968253	-0.11547002	-20.212887	-3.495358	1.0633657	1.1573143	-12.355011	7.612662	0.839699	15498.916906833649
21	-95.76667	17.465551	-8.0	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	94.76667	100.0	99	-8.338042	5.5868134	-0.10481518	-21.309816	-8.338149	5.586166	-0.12112113	-21.307886	-3.5542798	1.0126905	0.46182823	-11.038424	7.7675457	0.90213805	16255.97578048706
22	-93.9	22.824474	-8.0	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	92.9	100.0	99	-8.600739	5.79447	-0.106374495	-22.53544	-8.60072	5.7942314	-0.117862165	-22.537127	-3.6047742	0.9606337	0.0407238	-11.970559	8.048884	0.9686556	16997.591992855072
23	-95.666664	17.752619	-7.0	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	94.666664	100.0	99	-8.892971	5.99774	-0.08486217	-23.273733	-8.892825	5.996506	-0.13713525	-23.125591	-3.637821	0.93305916	0.48527336	-10.374702	8.355119	1.0245813	17735.529670715332
24	-98.333336	8.975275	-50.0	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	97.333336	100.0	99	-9.16447	6.159449	-0.1134092	-23.846537	-9.16429	6.159278	-0.14272338	-23.953365	-3.6492448	0.9217796	-0.0759058	-10.887474	8.634319	1.0941435	18508.398040294647
25	-97.0	16.155495	-10.0	-100.0	0.0	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	96.0	100.0	99	-9.426548	6.3464932	-0.12022575	-25.201414	-9.426843	6.3453603	-0.1295292	-24.755743	-3.6615262	0.91187453	0.45619774	-10.949646	8.91502	1.1735568	19255.771512269974
26	-99.4	3.2310984	-82.0	-100.0	0.0	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	98.4	100.0	99	-9.695219	6.493277	-0.120517604	-25.48988	-9.695031	6.4940705	-0.14022009	-25.305477	-3.646447	0.915925	-0.13600922	-10.774646	9.185028	1.2184098	20036.07636833191
27	-95.566666	17.753277	-9.0	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	94.566666	100.0	99	-9.92371	6.667185	-0.1111647	-25.946503	-9.923882	6.666255	-0.15530227	-25.828943	-3.6209924	0.9441912	2.3284712	-11.12163	9.415007	1.2765025	20791.60224056244
28	-93.76667	20.051073	-7.0	-100.0	0.0	0.13333334	0.0	-100.0	0.0	-100.0	-100.0	92.76667	100.0	99	-9.922802	6.8438168	-0.097946875	-26.826838	-9.922853	6.8439474	-0.13942063	-26.563547	-3.4509037	1.1052303	2.721609	-11.080023	9.357772	1.2026925	21537.6038210392
29	-92.4	17.048166	-48.0	-100.0	0.0	0.16666667	0.0	-97.0	0.0	-97.0	-97.0	91.4	97.0	99	-9.774955	7.068648	-0.087029785	-27.41916	-9.774839	7.068729	-0.13811499	-27.292685	-3.3773909	1.1495492	1.382751	-10.914209	9.186217	1.1024597	22270.327689170837
30	-95.76667	17.358347	-9.0	-100.0	0.0	0.06666667	0.0	-55.0	0.0	-55.0	-55.0	94.76667	55.0	99	-9.598586	7.2129564	-0.095390886	-28.05544	-9.598651	7.2122636	-0.13100696	-27.809591	-3.4009283	1.1284388	0.9139147	-10.769648	9.013483	1.065464	23019.210208654404
31	-93.2	21.07036	-9.0	-100.0	0.0	0.1	0.0	-100.0	0.0	-100.0	-100.0	92.2	100.0	99	-9.580352	7.3641453	-0.09973946	-28.349579	-9.580521	7.364164	-0.12927845	-28.362349	-3.4329138	1.104813	1.663867	-9.79739	8.995506	1.042336	23751.855499505997
32	-96.9	16.50929	-8.0	-100.0	0.0	0.1	0.0	-56.0	0.0	-56.0	-56.0	95.9	56.0	99	-9.577914	7.458963	-0.12921803	-28.55307	-9.577851	7.4590735	-0.13246673	-28.632473	-3.4519396	1.0854732	1.0225134	-11.004407	8.991685	1.007974	24505.99803161621
33	-91.433334	24.156	-7.0	-100.0	0.0	0.13333334	0.0	-100.0	0.0	-100.0	-100.0	90.433334	100.0	99	-9.464317	7.53399	-0.094925776	-28.915316	-9.464896	7.5331035	-0.117274374	-29.1521	-3.3062267	1.207919	1.9425688	-10.115388	8.838917	0.91844505	25234.032277584076
34	-93.9	18.909168	-7.0	-100.0	0.033333335	0.1	0.0	-100.0	0.0	-100.0	-100.0	92.933334	100.0	99	-9.1522255	7.5727315	-0.1027272	-29.882595	-9.151881	7.5724535	-0.11190182	-29.413544	-3.239839	1.2569416	1.9208803	-11.267662	8.5057	0.7846684	25982.450335502625
35	-95.3	13.847141	-45.0	-100.0	0.0	0.16666667	0.0	-100.0	0.0	-100.0	-100.0	94.3	100.0	99	-8.876464	7.5245037	-0.11421905	-29.83444	-8.87689	7.52421	-0.103903145	-29.899004	-3.2462165	1.2457361	1.7984514	-12.665013	8.2314	0.7447792	26740.200875520706
36	-96.96667	11.368035	-52.0	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	95.96667	100.0	99	-8.695369	7.4453645	-0.114753075	-29.71567	-8.695121	7.4458475	-0.1226647	-29.866856	-3.29817	1.2070552	1.5643306	-10.434085	8.057514	0.71052885	27509.250945568085
37	-96.96667	16.335	-9.0	-100.0	0.0	0.033333335	0.0	-49.0	0.0	-49.0	-49.0	95.96667	49.0	99	-8.595643	7.3342476	-0.10194068	-30.355648	-8.595763	7.3335752	-0.11685392	-30.173073	-3.3329475	1.1788412	1.3616896	-10.49784	7.969068	0.72377	28265.323622703552
38	-89.63333	25.248741	-7.0	-100.0	0.033333335	0.16666667	0.0	-100.0	0.0	-100.0	-100.0	88.666664	100.0	99	-8.476499	7.2094393	-0.08747254	-30.564514	-8.476426	7.209741	-0.11151081	-30.508913	-3.2561789	1.2335618	1.7057228	-11.947426	7.8318357	0.6724987	28984.558287620544
39	-78.46667	32.02263	-7.0	-100.0	0.13333334	0.26666668	0.033333335	-100.0	0.0	-100.0	-100.0	77.6	100.0	99	-8.2376175	7.066962	-0.0707072	-31.075453	-8.237829	7.066726	-0.11577469	-31.367498	-3.2124567	1.2556312	1.7036715	-12.3859825	7.5794053	0.6241284	29624.36834216118
40	-85.36667	31.350157	-8.0	-100.0	0.06666667	0.16666667	0.0	-100.0	0.0	-100.0	-100.0	84.433334	100.0	99	-8.028067	6.936287	-0.092115276	-31.615524	-8.028068	6.936561	-0.1124799	-31.25784	-3.2023304	1.2526869	2.3892488	-10.189351	7.3631024	0.57482314	30310.899775743484
41	-81.1	31.427534	-7.0	-100.0	0.06666667	0.23333333	0.0	-100.0	0.0	-100.0	-100.0	80.166664	100.0	99	-7.7832074	6.7563467	-0.08124791	-31.107023	-7.78309	6.755731	-0.10186293	-31.394188	-3.2263434	1.2371926	2.677144	-11.149397	7.1191096	0.5671518	30967.625405073166
42	-93.066666	14.990961	-45.0	-100.0	0.13333334	0.1	0.0	-100.0	0.0	-100.0	-100.0	92.2	100.0	99	-7.6369896	6.6223016	-0.0822661	-31.439047	-7.637329	6.622444	-0.09312038	-31.194445	-3.2396696	1.2280084	1.6720095	-13.365481	6.9681625	0.5400391	31711.55594944954
43	-94.5	13.934968	-47.0	-100.0	0.1	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	93.6	100.0	99	-7.4212117	6.400758	-0.09510677	-31.304434	-7.4214144	6.400281	-0.092752725	-32.832806	-3.2596247	1.2130923	1.6430826	-12.226931	6.756827	0.5178164	32466.199184417725
44	-91.333336	20.347538	-7.0	-100.0	0.06666667	0.13333334	0.0	-100.0	0.0	-100.0	-100.0	90.4	100.0	99	-7.3202515	6.2485867	-0.09569415	-31.446566	-7.3201556	6.248847	-0.08815606	-31.911335	-3.2672665	1.2065545	1.4688292	-12.843187	6.65688	0.51353335	33197.266880750656
45	-89.7	18.945799	-33.0	-100.0	0.16666667	0.1	0.0	-100.0	0.0	-100.0	-100.0	88.86667	100.0	50	-7.2243514	6.1547546	-0.101321355	-31.551022	-7.2244864	6.154438	-0.09752626	-32.04315	-3.279016	1.1943569	1.2172198	-10.121258	6.561546	0.49708542	33918.17372632027
46	-85.36667	28.962603	-7.0	-100.0	0.13333334	0.13333334	0.033333335	-100.0	0.0	-100.0	-100.0	84.5	100.0	99	-7.122797	6.034402	-0.07944422	-31.56226	-7.122948	6.0340533	-0.081442714	-32.058918	-3.2801793	1.1964065	1.1800194	-11.224444	6.4606	0.48556805	34607.40745353699
47	-94.666664	16.00486	-45.0	-100.0	0.1	0.0	0.0	-100.0	0.0	-100.0	-100.0	93.76667	100.0	99	-7.028045	5.918498	-0.06178756	-30.796352	-7.0281754	5.918342	-0.07737049	-31.457817	-3.3163013	1.167437	1.2375813	-12.700514	6.370671	0.47382808	35364.24105024338
48	-91.13333	16.682793	-48.0	-100.0	0.2	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	90.333336	100.0	99	-6.9846883	5.8073664	-0.08761086	-30.455444	-6.9846435	5.8079596	-0.08308606	-31.037277	-3.3138857	1.1697915	0.9132929	-10.803677	6.3257675	0.4629593	36095.74665141106
49	-94.36667	12.916354	-50.0	-100.0	0.16666667	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	93.53333	100.0	99	-6.891786	5.6973386	-0.082891665	-31.20673	-6.891961	5.6970897	-0.08579835	-31.0561	-3.3063922	1.1685884	0.90371037	-9.763369	6.2347093	0.46698588	36849.656428813934
50	-95.5	14.856536	-24.0	-100.0	0.1	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	94.6	100.0	94	-6.837537	5.6420054	-0.085293025	-31.055784	-6.837482	5.6423626	-0.08284814	-31.509382	-3.3070064	1.1800315	1.0714397	-11.5703945	6.180549	0.45489776	37610.69552898407
51	-88.1	22.198122	-9.0	-100.0	0.13333334	0.16666667	0.0	-19.0	0.0	-19.0	-19.0	87.23333	20.0	43	-6.777903	5.560899	-0.07787903	-31.156158	-6.7779045	5.561228	-0.07492437	-31.173529	-3.3134747	1.1672189	1.0857267	-10.491826	6.124864	0.45306173	38302.4556581974
52	-83.23333	26.94152	-7.0	-100.0	0.23333333	0.2	0.033333335	-26.0	0.0	-26.0	-26.0	82.46667	27.0	99	-6.7669506	5.5193553	-0.07483895	-31.14998	-6.766987	5.519414	-0.07417083	-30.876938	-3.317578	1.1678857	0.46055365	-11.964818	6.1146054	0.4513613	38960.85131192207
53	-93.166664	13.286793	-54.0	-100.0	0.23333333	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	92.4	100.0	99	-6.711519	5.4458175	-0.06474887	-30.71807	-6.711625	5.4457464	-0.0633519	-30.505392	-3.3201494	1.1638606	1.0323334	-10.386548	6.0597863	0.44503582	39707.45418095589
54	-92.666664	18.916187	-9.0	-100.0	0.2	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	91.86667	100.0	99	-6.701176	5.412846	-0.0863163	-30.545076	-6.700904	5.412685	-0.067416534	-30.268139	-3.3282704	1.1627525	0.62465477	-10.579213	6.054502	0.45860392	40448.794102191925
55	-86.7	24.425602	-7.0	-100.0	0.23333333	0.1	0.0	-54.0	0.0	-54.0	-54.0	85.933334	54.0	99	-6.650982	5.3597856	-0.072335295	-30.582376	-6.650984	5.359822	-0.07312357	-30.324888	-3.3278897	1.1556921	0.77499104	-10.509514	6.008106	0.46600693	41138.4586250782
56	-89.433334	20.803339	-9.0	-100.0	0.23333333	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	88.666664	100.0	99	-6.6571503	5.337324	-0.062281378	-29.923685	-6.6572075	5.337594	-0.0595593	-30.027636	-3.3335128	1.159344	0.5357733	-11.492193	6.0111613	0.44928092	41858.20955133438
57	-92.5	14.635004	-51.0	-100.0	0.16666667	0.1	0.0	-100.0	0.0	-100.0	-100.0	91.666664	100.0	99	-6.6299477	5.298535	-0.06585804	-30.527206	-6.6296344	5.299018	-0.07796505	-30.169592	-3.3285754	1.1481259	0.6776743	-10.77409	5.990436	0.46545273	42599.05641937256
58	-80.76667	31.534832	-8.0	-100.0	0.2	0.16666667	0.0	-36.0	0.0	-36.0	-36.0	79.96667	37.0	67	-6.6375546	5.310771	-0.07223907	-30.856655	-6.6378756	5.310801	-0.06952943	-30.334967	-3.3098934	1.1720089	1.2229986	-11.050992	6.0009513	0.4657961	43241.98027038574
59	-94.4	13.052712	-53.0	-100.0	0.1	0.1	0.0	-68.0	0.0	-68.0	-68.0	93.5	69.0	66	-6.5935345	5.2682714	-0.069204845	-29.427555	-6.593568	5.268232	-0.062461127	-28.974756	-3.309832	1.1696408	0.57289743	-10.559549	5.9515085	0.46010467	43987.96211004257
60	-88.36667	20.74525	-8.0	-100.0	0.33333334	0.033333335	0.033333335	-20.0	0.0	-20.0	-20.0	87.7	21.0	99	-6.59091	5.2487926	-0.06349844	-29.474064	-6.590931	5.2489038	-0.06930672	-29.222403	-3.3049185	1.1725816	1.449686	-10.663562	5.949086	0.4585385	44684.109369039536
61	-85.76667	24.039804	-8.0	-100.0	0.2	0.13333334	0.0	-54.0	0.0	-54.0	-54.0	84.96667	54.0	74	-6.5919433	5.2150683	-0.06935081	-29.678175	-6.5919356	5.21508	-0.06290127	-29.476427	-3.3204684	1.1599617	0.9619951	-11.141924	5.9566097	0.4729954	45366.338114738464
62	-88.8	18.34557	-43.0	-100.0	0.23333333	0.1	0.0	-83.0	0.0	-83.0	-83.0	88.03333	84.0	99	-6.5872912	5.1962667	-0.05798931	-30.362474	-6.5871296	5.196378	-0.05137475	-29.57221	-3.3142347	1.1604959	0.81775665	-10.536787	5.9531155	0.47006094	46078.942278862
63	-85.13333	24.747705	-8.0	-100.0	0.3	0.13333334	0.0	-13.0	0.0	-13.0	-13.0	84.433334	13.0	99	-6.5895586	5.1977077	-0.050760664	-29.506094	-6.589451	5.1982265	-0.05086792	-29.95579	-3.2987452	1.1718553	0.8101845	-10.469578	5.951773	0.4698734	46748.972118616104
64	-95.666664	10.270778	-64.0	-100.0	0.23333333	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	94.9	100.0	95	-6.5783777	5.19425	-0.066689104	-29.071278	-6.5784335	5.194346	-0.054264367	-28.685509	-3.3021193	1.1732042	0.58668804	-10.854606	5.9460454	0.48271397	47511.183447122574
65	-87.13333	19.705723	-44.0	-100.0	0.23333333	0.1	0.0	-100.0	0.0	-100.0	-100.0	86.36667	100.0	99	-6.5829268	5.1903057	-0.054090884	-28.803932	-6.5827684	5.1908073	-0.04609085	-29.336018	-3.3028867	1.169749	0.58773136	-11.074502	5.9492545	0.47547525	48214.26058673859
66	-89.9	17.998795	-39.0	-100.0	0.3	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	89.2	100.0	55	-6.549552	5.1676946	-0.06004738	-29.025843	-6.5495915	5.1677003	-0.04629017	-29.301872	-3.2824714	1.1809595	1.319931	-11.199953	5.9135256	0.4744706	48937.448115348816
67	-94.36667	13.260174	-53.0	-100.0	0.1	0.1	0.0	-8.0	0.0	-8.0	-8.0	93.46667	8.0	78	-6.5380607	5.138487	-0.061036922	-30.013157	-6.53812	5.1386085	-0.04827889	-29.449987	-3.2846034	1.1854519	0.42644072	-12.793137	5.905128	0.4810146	49669.21221756935
68	-94.6	14.032345	-39.0	-100.0	0.1	0.13333334	0.0	-49.0	0.0	-49.0	-49.0	93.7	50.0	99	-6.562699	5.170455	-0.06267576	-28.831354	-6.562651	5.170615	-0.05429748	-28.681686	-3.2800984	1.1855363	0.61830044	-10.847768	5.929896	0.47705382	50415.65493988991
69	-92.166664	14.047737	-52.0	-100.0	0.3	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	91.46667	100.0	99	-6.572087	5.1667123	-0.060081527	-29.329178	-6.5721707	5.1668077	-0.05161481	-29.068312	-3.2756963	1.1864643	0.89150524	-12.312948	5.943664	0.49353626	51155.75429534912
70	-83.4	22.490885	-17.0	-100.0	0.36666667	0.06666667	0.0	-50.0	0.0	-50.0	-50.0	82.76667	51.0	99	-6.5322638	5.1211233	-0.069474496	-29.286098	-6.532254	5.1216903	-0.04804314	-28.717144	-3.285383	1.1796198	0.7522621	-11.081645	5.905957	0.4871711	51824.81334114075
71	-85.63333	17.883854	-49.0	-100.0	0.33333334	0.16666667	0.0	-100.0	0.0	-100.0	-100.0	84.96667	100.0	99	-6.489537	5.074049	-0.061528616	-29.672829	-6.4893208	5.074897	-0.044879537	-29.029087	-3.2638712	1.1951528	0.8716469	-10.182922	5.859726	0.48214662	52520.096302986145
72	-84.1	20.599918	-39.0	-100.0	0.56666666	0.0	0.0	-100.0	0.0	-100.0	-100.0	83.666664	100.0	91	-6.488805	5.0655866	-0.06224159	-28.870564	-6.488793	5.065999	-0.044039063	-28.696077	-3.2536	1.2071222	0.8022585	-10.689342	5.861737	0.48040485	53204.60326743126
73	-93.2	12.957366	-57.0	-100.0	0.23333333	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	92.433334	100.0	99	-6.503362	5.077863	-0.056343086	-28.797258	-6.5033636	5.0781393	-0.040672988	-28.564081	-3.2601416	1.1946323	0.8725147	-10.800222	5.8770027	0.48491943	53952.52885770798
74	-80.03333	27.205984	-9.0	-100.0	0.26666668	0.13333334	0.0	-28.0	0.0	-28.0	-28.0	79.3	29.0	46	-6.5349374	5.0891967	-0.05851204	-29.18472	-6.534953	5.0890617	-0.046490826	-28.931515	-3.258893	1.2006786	0.5395336	-11.908019	5.912824	0.4943225	54588.1633605957
75	-83.26667	22.294893	-27.0	-100.0	0.4	0.1	0.0	-100.0	0.0	-100.0	-100.0	82.666664	100.0	87	-6.511081	5.0722065	-0.050282877	-28.40908	-6.510969	5.0723963	-0.045003895	-28.529917	-3.2610393	1.1965905	0.8811493	-12.222483	5.887349	0.48569843	55265.80587935448
76	-88.23333	20.647327	-30.0	-100.0	0.23333333	0.06666667	0.0	-18.0	0.0	-18.0	-18.0	87.46667	19.0	99	-6.5101576	5.0502906	-0.052461293	-28.16354	-6.5101247	5.050521	-0.04398357	-28.002106	-3.2574115	1.1971629	0.72150326	-11.193363	5.8896327	0.49556687	55958.74674153328
77	-86.03333	20.796608	-28.0	-100.0	0.36666667	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	85.4	100.0	52	-6.518657	5.0640187	-0.051014185	-29.185213	-6.5189238	5.0639606	-0.04050883	-28.589478	-3.243026	1.202564	0.56274796	-12.02932	5.8999343	0.49969405	56655.20056772232
78	-85.666664	20.296686	-37.0	-100.0	0.3	0.13333334	0.0	-100.0	0.0	-100.0	-100.0	84.96667	100.0	99	-6.4890356	5.0242043	-0.051322073	-29.355843	-6.4885354	5.024642	-0.04655495	-29.1255	-3.2403924	1.204147	0.83815575	-11.625803	5.872795	0.50962955	57350.32992434502
79	-86.3	18.85939	-44.0	-100.0	0.36666667	0.1	0.0	-100.0	0.0	-100.0	-100.0	85.666664	100.0	55	-6.427876	4.9582796	-0.0564878	-29.19023	-6.42818	4.9583974	-0.045794442	-29.526535	-3.236642	1.2065208	1.784872	-12.15048	5.8150926	0.51553017	58050.208542108536
80	-89.066666	19.712828	-27.0	-100.0	0.3	0.033333335	0.0	-23.0	0.0	-23.0	-23.0	88.36667	24.0	99	-6.4540644	4.9840164	-0.039581984	-28.68288	-6.4538693	4.9840455	-0.04469511	-28.790045	-3.238152	1.2088894	0.99311066	-12.072136	5.840971	0.51025087	58751.31233263016
81	-78.76667	23.666689	-32.0	-100.0	0.33333334	0.26666668	0.033333335	-20.0	0.0	-20.0	-20.0	78.1	21.0	99	-6.437396	4.950459	-0.050099432	-29.999777	-6.4372888	4.9508247	-0.044941418	-29.43742	-3.2333694	1.2120636	0.7927246	-10.55397	5.8266253	0.5123688	59380.87668848038
82	-84.0	20.466232	-36.0	-100.0	0.46666667	0.0	0.0	-100.0	0.0	-100.0	-100.0	83.46667	100.0	99	-6.4547305	4.946562	-0.049997397	-29.175316	-6.4545555	4.946655	-0.040170103	-29.076302	-3.2114058	1.2213385	0.9899893	-12.25167	5.8425064	0.5053505	60066.46702980995
83	-85.333336	23.522093	-11.0	-100.0	0.23333333	0.16666667	0.0	-100.0	0.0	-100.0	-100.0	84.566666	100.0	82	-6.4032083	4.8808646	-0.0518571	-28.642778	-6.40285	4.8809724	-0.04853633	-28.546295	-3.2213225	1.222106	0.7042341	-14.554083	5.79628	0.51859915	60759.533279657364
84	-83.13333	22.510344	-9.0	-100.0	0.4	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	82.53333	100.0	64	-6.3881702	4.863898	-0.06125541	-29.275356	-6.3885093	4.863385	-0.05533217	-29.191208	-3.2077165	1.219806	0.79230213	-11.15144	5.7836547	0.5156401	61437.83834242821
85	-84.066666	23.556929	-8.0	-100.0	0.26666668	0.16666667	0.0	-22.0	0.0	-22.0	-22.0	83.333336	23.0	99	-6.3808517	4.845687	-0.05577966	-29.285315	-6.3805685	4.8461704	-0.056231942	-29.108517	-3.2207572	1.2187021	0.9376478	-11.721383	5.776956	0.52794576	62102.16347312927
86	-87.3	19.908373	-41.0	-100.0	0.33333334	0.033333335	0.0	-22.0	0.0	-22.0	-22.0	86.63333	23.0	99	-6.3944244	4.847943	-0.05473902	-29.755087	-6.3947635	4.8481946	-0.046588793	-29.505865	-3.1891315	1.2338139	0.8894119	-10.977187	5.7900496	0.52909523	62790.24245786667
87	-76.26667	24.21285	-9.0	-100.0	0.5	0.1	0.0	-41.0	0.0	-41.0	-41.0	75.76667	42.0	8	-6.351075	4.80347	-0.04737691	-28.875402	-6.351294	4.8028913	-0.047688305	-28.700203	-3.1964068	1.2313138	1.2720852	-11.237286	5.7541904	0.528539	63407.23466229439
88	-82.26667	21.083853	-38.0	-100.0	0.36666667	0.1	0.0	-51.0	0.0	-51.0	-51.0	81.63333	52.0	99	-6.374106	4.806706	-0.049227104	-28.081444	-6.3739867	4.8067822	-0.048095092	-27.969603	-3.2170947	1.218079	0.8673172	-10.903055	5.78174	0.54545766	64067.04412817955
89	-83.3	21.489765	-31.0	-100.0	0.36666667	0.06666667	0.0	-41.0	0.0	-41.0	-41.0	82.666664	42.0	99	-6.3727374	4.7752156	-0.049246043	-27.934715	-6.372785	4.7750783	-0.045689233	-28.2358	-3.197021	1.2284427	1.195507	-11.374498	5.7788515	0.54401314	64732.35332989693
90	-82.2	20.994284	-35.0	-100.0	0.43333334	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	81.63333	100.0	41	-6.3682375	4.7621818	-0.051678576	-27.466022	-6.3682065	4.762742	-0.04371561	-27.406483	-3.1859138	1.2355531	0.76584387	-11.526118	5.776622	0.5438191	65404.683961868286
91	-78.7	25.653004	-9.0	-100.0	0.4	0.06666667	0.0	-37.0	0.0	-37.0	-37.0	78.1	38.0	51	-6.3519354	4.7573857	-0.05451556	-27.32539	-6.3519754	4.75706	-0.043004036	-27.456768	-3.1884315	1.2365332	0.73181057	-11.626009	5.764411	0.55019915	66037.0115866661
92	-86.833336	20.248594	-28.0	-100.0	0.36666667	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	86.2	100.0	99	-6.362163	4.724804	-0.052358158	-27.341604	-6.3620353	4.725518	-0.04480444	-27.475498	-3.1720064	1.2473465	0.9897766	-11.25671	5.770135	0.5484281	66740.34794211388
93	-82.13333	22.210707	-35.0	-100.0	0.33333334	0.1	0.033333335	-17.0	0.0	-17.0	-17.0	81.46667	18.0	99	-6.3451457	4.700099	-0.057461455	-28.099138	-6.3452787	4.700272	-0.040464547	-27.760904	-3.1770456	1.2488977	1.1474657	-11.285905	5.757706	0.5527349	67394.02976584435
94	-82.166664	25.162249	-8.0	-100.0	0.36666667	0.1	0.0	-86.0	0.0	-86.0	-86.0	81.53333	87.0	96	-6.3535976	4.6823215	-0.051370006	-27.221752	-6.3533535	4.682902	-0.048407868	-27.471571	-3.170299	1.2452571	0.75913715	-11.209428	5.771809	0.554427	68061.67847299576
95	-78.833336	23.199259	-21.0	-100.0	0.53333336	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	78.36667	100.0	95	-6.345499	4.6630487	-0.05336126	-27.905602	-6.3455133	4.6627913	-0.04801488	-27.490751	-3.1770751	1.248541	0.91386795	-11.68496	5.7698846	0.57671076	68713.3713696003
96	-88.8	19.391407	-42.0	-100.0	0.33333334	0.0	0.0	-100.0	0.0	-100.0	-100.0	88.13333	100.0	96	-6.352776	4.640811	-0.046647202	-26.986822	-6.352614	4.6408353	-0.047480464	-26.95028	-3.1819737	1.2396683	0.8841872	-11.932415	5.7788663	0.5827153	69429.62986445427
97	-82.166664	25.029425	-27.0	-100.0	0.3	0.06666667	0.0	-18.0	0.0	-18.0	-18.0	81.46667	19.0	99	-6.3437905	4.627742	-0.050298333	-26.96602	-6.3439336	4.627881	-0.047345	-26.876024	-3.1677868	1.2524958	1.0920863	-11.658813	5.7737417	0.5825821	70081.36966562271
98	-86.433334	18.505285	-46.0	-100.0	0.43333334	0.0	0.0	-100.0	0.0	-100.0	-100.0	85.86667	100.0	99	-6.3401227	4.590016	-0.04161914	-26.817661	-6.340097	4.590843	-0.044940736	-26.969217	-3.1461918	1.261772	1.1215286	-12.20659	5.769467	0.58580136	70784.61127591133
99	-88.23333	16.471558	-50.0	-100.0	0.4	0.06666667	0.033333335	-13.0	0.0	-13.0	-13.0	87.63333	14.0	83	-6.3326235	4.6387153	-0.03009024	-27.052992	-6.3324876	4.639538	-0.032496974	-26.925198	-3.1409366	1.2657043	1.2187004	-10.7469225	5.76121	0.58981985	71477.72902321815
100	-77.066666	25.484549	-23.0	-100.0	0.46666667	0.13333334	0.0	-100.0	0.0	-100.0	-100.0	76.53333	100.0	30	-6.331343	4.612068	-0.038673963	-26.640652	-6.3313503	4.6111956	-0.03589238	-26.701681	-3.1285517	1.2647585	1.1776614	-10.820346	5.7649817	0.59526265	72115.68492865562
101	-81.53333	19.897627	-45.0	-100.0	0.46666667	0.06666667	0.0	-51.0	0.0	-51.0	-51.0	81.0	52.0	51	-6.315318	4.577021	-0.03979084	-26.95235	-6.3155837	4.576792	-0.022380251	-26.928408	-3.1139684	1.2839657	1.0558252	-11.2134695	5.7463455	0.5891735	72771.47657489777
102	-83.03333	21.772282	-7.0	-100.0	0.46666667	0.1	0.0	-48.0	0.0	-48.0	-48.0	82.5	49.0	99	-6.344806	4.596694	-0.03257651	-26.669493	-6.345033	4.5969396	-0.02604007	-26.67027	-3.1249027	1.2800907	1.2739916	-12.661975	5.777797	0.5941463	73437.63914465904
103	-81.066666	22.279936	-38.0	-100.0	0.43333334	0.06666667	0.0	-13.0	0.0	-13.0	-13.0	80.5	14.0	38	-6.3210797	4.605076	-0.021674696	-27.460377	-6.3211446	4.604871	-0.039806798	-27.291536	-3.0989835	1.2876816	1.6083641	-12.319331	5.7546363	0.60674447	74082.35411286354
104	-81.23333	20.308754	-41.0	-100.0	0.46666667	0.1	0.0	-29.0	0.0	-29.0	-29.0	80.7	30.0	64	-6.307706	4.571225	-0.036754027	-27.944096	-6.3075404	4.5714684	-0.024843257	-27.43131	-3.0983953	1.2951814	1.0133653	-13.275295	5.7441826	0.59940964	74730.6882944107
105	-83.333336	22.679407	-29.0	-100.0	0.36666667	0.06666667	0.0	-26.0	0.0	-26.0	-26.0	82.7	27.0	99	-6.292436	4.5703025	-0.0354766	-27.579891	-6.2925158	4.5700464	-0.02733403	-27.53763	-3.1013708	1.2867788	1.4143467	-11.771639	5.734437	0.6195895	75392.62764573097
106	-83.53333	21.487568	-35.0	-100.0	0.36666667	0.06666667	0.0	-58.0	0.0	-58.0	-58.0	82.9	58.0	92	-6.2979474	4.533048	-0.04197336	-26.87344	-6.297792	4.533092	-0.03243444	-27.5918	-3.075712	1.3145508	1.0441294	-11.754259	5.7364054	0.6180791	76063.62225079536
107	-81.13333	21.209642	-31.0	-100.0	0.5	0.033333335	0.0	-46.0	0.0	-46.0	-46.0	80.63333	47.0	99	-6.2974553	4.5227375	-0.043039866	-26.597982	-6.297832	4.522829	-0.028976548	-27.651424	-3.1159728	1.2796258	1.0583177	-12.507257	5.7463984	0.62927043	76715.894790411
108	-88.5	18.557568	-41.0	-100.0	0.26666668	0.13333334	0.0	-100.0	0.0	-100.0	-100.0	87.76667	100.0	99	-6.2729554	4.4944105	-0.035384756	-27.507996	-6.2729616	4.494795	-0.0035095066	-27.184525	-3.084464	1.2994179	1.6736517	-11.0879135	5.720012	0.63965493	77430.4113433361
109	-78.7	21.599615	-37.0	-100.0	0.5	0.1	0.0	-100.0	0.0	-100.0	-100.0	78.2	100.0	46	-6.276211	4.4863453	-0.034531523	-26.652897	-6.2761593	4.486347	-0.013498262	-27.361526	-3.0735245	1.3160098	1.308783	-11.86447	5.723257	0.6299722	78075.8638355732
110	-83.3	19.30138	-36.0	-100.0	0.5	0.033333335	0.0	-36.0	0.0	-36.0	-36.0	82.8	37.0	99	-6.309492	4.4835377	-0.029984336	-26.15651	-6.3098283	4.483465	-0.016661525	-26.71406	-3.0848763	1.3033383	1.142106	-10.7456665	5.7586303	0.63614136	78741.17630457878
111	-82.8	22.41339	-27.0	-100.0	0.46666667	0.0	0.0	-7.0	0.0	-7.0	-7.0	82.26667	7.0	52	-6.3207774	4.4620047	-0.031036936	-26.032833	-6.3208604	4.462794	-0.01306989	-26.792658	-3.090796	1.3054736	1.4046717	-12.7349	5.771469	0.6465742	79395.43120121956
112	-73.36667	27.882473	-7.0	-100.0	0.53333336	0.13333334	0.0	-78.0	0.0	-78.0	-78.0	72.9	79.0	73	-6.307649	4.4648376	-0.032436438	-26.2477	-6.3075185	4.464777	-0.027980871	-25.566929	-3.057851	1.3290578	1.4784431	-10.946371	5.7600603	0.6535082	79999.81797170639
113	-78.5	23.204525	-32.0	-100.0	0.6333333	0.0	0.0	-18.0	0.0	-18.0	-18.0	78.13333	19.0	50	-6.3304024	4.4719143	-0.032565203	-25.853157	-6.330667	4.47173	0.0021054596	-26.324755	-3.0422277	1.332098	1.5776076	-11.501576	5.7822223	0.6531631	80628.84091854095
114	-82.566666	22.162556	-30.0	-100.0	0.46666667	0.06666667	0.0	-52.0	0.0	-52.0	-52.0	82.03333	53.0	99	-6.3248563	4.469374	-0.05634524	-25.70606	-6.3248158	4.470233	-0.0055754185	-25.255486	-3.0634484	1.3208456	1.6010113	-11.708378	5.7844114	0.65877897	81295.00322985649
115	-77.23333	24.52575	-8.0	-100.0	0.33333334	0.23333333	0.0	-100.0	0.0	-100.0	-100.0	76.566666	100.0	52	-6.324973	4.4782343	-0.012214273	-25.736107	-6.3249903	4.4782324	-0.008194968	-26.252632	-3.044301	1.3387482	1.5161123	-11.368462	5.781559	0.66682506	81934.45455241203
116	-77.63333	21.586235	-33.0	-100.0	0.6333333	0.0	0.0	-24.0	0.0	-24.0	-24.0	77.26667	25.0	99	-6.321633	4.4946938	-0.018835071	-26.622578	-6.3217187	4.4951305	-0.015128359	-25.922668	-3.0467277	1.3337574	1.972167	-11.190828	5.7794905	0.65700895	82559.4035859108
117	-88.03333	20.078983	-32.0	-100.0	0.36666667	0.06666667	0.0	-8.0	0.0	-8.0	-8.0	87.4	8.0	99	-6.339055	4.499586	-0.030303076	-26.672121	-6.3389287	4.500358	-0.015347533	-26.116945	-3.0645344	1.3225367	1.5203953	-12.709258	5.7977614	0.661856	83249.59859848022
118	-79.13333	23.522661	-35.0	-100.0	0.43333334	0.06666667	0.0	-27.0	0.0	-27.0	-27.0	78.566666	28.0	66	-6.3151994	4.4895	-0.026515536	-25.999712	-6.315291	4.489216	-0.025732443	-26.226336	-3.064862	1.325813	1.4730048	-12.150638	5.774838	0.6646054	83883.33502340317
119	-78.1	18.758732	-44.0	-100.0	0.6666667	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	77.76667	100.0	99	-6.3472605	4.487173	-0.010670178	-25.838203	-6.3473496	4.4868956	-0.029493608	-26.224802	-3.0700972	1.3223836	1.5771565	-11.120665	5.8111877	0.67684424	84529.58905553818
120	-85.13333	21.187626	-33.0	-100.0	0.4	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	84.53333	100.0	89	-6.345036	4.4842443	-0.026926734	-25.231667	-6.345492	4.4841213	-0.028318621	-25.728241	-3.098781	1.3089142	1.402914	-12.144733	5.8151865	0.68350375	85223.16687893867
121	-81.46667	24.014904	-8.0	-100.0	0.5	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	80.96667	100.0	78	-6.349746	4.4705157	-0.015201777	-25.660963	-6.3491488	4.471111	-0.027277783	-26.058651	-3.0852156	1.3100008	1.2568688	-12.217048	5.8156443	0.6789677	85889.86179184914
122	-80.666664	21.451239	-40.0	-100.0	0.46666667	0.1	0.0	-29.0	0.0	-29.0	-29.0	80.13333	30.0	47	-6.354018	4.4822297	-0.020107329	-25.558485	-6.354095	4.4829197	-0.026918516	-26.094696	-3.068443	1.3304707	1.4071641	-13.399536	5.823402	0.6898822	86537.34397387505
123	-80.63333	23.873953	-17.0	-100.0	0.4	0.1	0.0	-48.0	0.0	-48.0	-48.0	80.03333	49.0	54	-6.3910728	4.4970527	-0.022442117	-26.326324	-6.39119	4.497163	-0.026977897	-25.987312	-3.0742307	1.3218771	1.6870723	-13.206586	5.852881	0.6790239	87187.02422237396
124	-85.7	17.754154	-50.0	-100.0	0.43333334	0.06666667	0.0	-44.0	0.0	-44.0	-44.0	85.13333	45.0	99	-6.402637	4.504849	-0.011635244	-26.475885	-6.4028	4.505014	-0.014001004	-27.417187	-3.0629869	1.3297656	1.4928985	-13.590894	5.8674693	0.6823564	87870.15398740768
125	-85.23333	17.927044	-43.0	-100.0	0.4	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	84.63333	100.0	76	-6.4249864	4.5387325	-0.01780045	-26.640287	-6.4251165	4.5389814	-0.020325243	-25.955719	-3.0277607	1.3449655	1.5863395	-11.44379	5.8882146	0.6744532	88564.68559646606
126	-76.8	19.84339	-37.0	-100.0	0.56666666	0.13333334	0.0	-100.0	0.0	-100.0	-100.0	76.36667	100.0	89	-6.4617586	4.541221	-0.012202084	-26.170574	-6.4617596	4.541439	-0.016120084	-25.905846	-3.0770993	1.3210162	1.3116789	-13.316202	5.9267564	0.6779204	89200.80527591705
127	-72.46667	25.448946	-9.0	-100.0	0.6666667	0.06666667	0.0	-26.0	0.0	-26.0	-26.0	72.13333	27.0	99	-6.44679	4.5342054	-0.015080966	-26.361134	-6.44697	4.534633	0.00024674833	-26.120373	-3.0440173	1.3429	1.6327753	-11.875005	5.9121246	0.68058735	89789.80136108398
128	-80.86667	20.326883	-42.0	-100.0	0.5	0.1	0.0	-29.0	0.0	-29.0	-29.0	80.36667	30.0	99	-6.463114	4.548458	-0.0031362548	-25.383335	-6.4630694	4.5489297	0.010384269	-25.77095	-3.030779	1.3559482	1.9705524	-12.30164	5.922579	0.67992526	90436.33446145058
129	-76.9	22.305979	-32.0	-100.0	0.6333333	0.0	0.0	-25.0	0.0	-25.0	-25.0	76.53333	26.0	74	-6.442152	4.545261	-0.024805896	-25.507683	-6.4420915	4.5455785	0.011591859	-25.360386	-3.012254	1.3624345	1.8079772	-11.758023	5.90242	0.66982174	91055.29347681999
130	-74.666664	27.876314	-8.0	-100.0	0.53333336	0.06666667	0.0	-19.0	0.0	-19.0	-19.0	74.2	20.0	83	-6.4779663	4.562274	-0.009698287	-26.427658	-6.47802	4.561839	0.00923796	-26.333035	-3.04506	1.3409785	1.7544467	-11.075773	5.9487205	0.68570817	91657.74787950516
131	-76.03333	24.359097	-24.0	-100.0	0.56666666	0.06666667	0.0	-24.0	0.0	-24.0	-24.0	75.6	25.0	51	-6.4779544	4.5437193	-0.021607257	-25.84254	-6.4779263	4.5430274	-0.000310719	-25.76271	-3.0594072	1.3409833	1.670814	-11.728533	5.945814	0.702536	92271.341735363
132	-79.333336	20.688698	-39.0	-100.0	0.53333336	0.1	0.0	-100.0	0.0	-100.0	-100.0	78.86667	100.0	45	-6.4881716	4.5615377	-0.032904156	-26.46218	-6.488293	4.5619802	-0.001197286	-26.368378	-3.0385306	1.3456231	1.9995484	-12.249292	5.95232	0.69020945	92923.63026094437
133	-77.86667	23.580688	-18.0	-100.0	0.43333334	0.1	0.0	-45.0	0.0	-45.0	-45.0	77.3	46.0	91	-6.490671	4.555047	-0.0109981	-25.823376	-6.4909105	4.55534	0.0075312555	-25.715622	-3.0199952	1.3586328	1.8683505	-11.725498	5.9565024	0.6855418	93553.6279425621
134	-72.96667	27.442646	-9.0	-100.0	0.43333334	0.13333334	0.0	-94.0	0.0	-94.0	-94.0	72.4	95.0	8	-6.5165505	4.550944	-0.0045566782	-25.93584	-6.516412	4.551332	-0.006643176	-25.573456	-3.0707579	1.3319833	1.6011333	-10.971571	5.9866714	0.7010986	94159.69258618355
135	-74.566666	23.812721	-30.0	-100.0	0.53333336	0.23333333	0.0	-29.0	0.0	-29.0	-29.0	74.1	30.0	64	-6.5065265	4.544458	-0.023617499	-26.277983	-6.506477	4.5441217	0.034353428	-26.272636	-3.029059	1.3502647	1.5525515	-13.989534	5.9784636	0.69783956	94764.087890625
136	-75.26667	25.803015	-8.0	-100.0	0.56666666	0.06666667	0.0	-86.0	0.0	-86.0	-86.0	74.833336	87.0	60	-6.501296	4.557936	-0.0052764267	-25.253157	-6.5012894	4.558608	0.022045337	-25.582401	-3.0287328	1.3578676	1.5888822	-12.724556	5.9734325	0.6976871	95386.2998957634
137	-76.5	20.241459	-36.0	-100.0	0.7	0.06666667	0.0	-19.0	0.0	-19.0	-19.0	76.2	20.0	35	-6.5287004	4.5826106	-0.005867392	-25.451952	-6.528452	4.5821743	-0.0032052398	-25.598362	-3.0453618	1.3504499	1.5083113	-11.019916	5.9956098	0.69011337	96001.56564259529
138	-74.0	26.967882	-8.0	-100.0	0.46666667	0.16666667	0.033333335	-22.0	0.0	-22.0	-22.0	73.46667	22.0	61	-6.5243053	4.581705	-0.0035782084	-25.396294	-6.524435	4.58246	-0.002211295	-25.126337	-3.059875	1.3480905	1.8281927	-12.371493	5.9911523	0.68550545	96597.36282896996
139	-79.2	23.483896	-29.0	-100.0	0.4	0.1	0.0	-33.0	0.0	-33.0	-33.0	78.6	34.0	57	-6.522797	4.582089	-0.0057048053	-25.117601	-6.522675	4.5828247	0.011953346	-25.348965	-3.0163984	1.3673074	1.7202084	-12.583355	5.99069	0.68798524	97232.8988544941
140	-79.46667	20.275986	-35.0	-100.0	0.5	0.1	0.0	-100.0	0.0	-100.0	-100.0	78.96667	100.0	99	-6.529543	4.5902405	0.0023067743	-26.257507	-6.5298824	4.5896916	0.012831926	-26.792564	-3.029017	1.3501663	2.2057834	-12.214505	5.998659	0.675942	97886.74379062653
141	-74.13333	24.120161	-24.0	-100.0	0.53333336	0.2	0.0	-100.0	0.0	-100.0	-100.0	73.666664	100.0	81	-6.5355253	4.5950756	0.012588471	-26.440416	-6.5354905	4.594665	0.016299002	-25.885534	-3.0277379	1.3533953	1.7279828	-11.490084	6.00287	0.68640596	98526.69726490974
142	-81.333336	21.805708	-33.0	-100.0	0.43333334	0.06666667	0.0	-85.0	0.0	-85.0	-85.0	80.76667	85.0	51	-6.525001	4.5795493	-0.01688525	-25.56727	-6.5253615	4.5797696	0.008331485	-25.332449	-3.0427454	1.3416364	1.8601494	-11.881889	6.0010333	0.6822799	99189.07411026955
143	-72.066666	27.320238	-13.0	-100.0	0.6333333	0.033333335	0.0	-83.0	0.0	-83.0	-83.0	71.7	84.0	50	-6.5567665	4.5909843	-0.01386445	-26.416794	-6.556635	4.5917163	0.0029808357	-26.955503	-3.0628588	1.3403971	1.5970004	-10.836828	6.0310993	0.6822524	99788.61533594131
144	-74.36667	23.039797	-29.0	-100.0	0.6666667	0.0	0.0	-95.0	0.0	-95.0	-95.0	74.03333	96.0	43	-6.547545	4.589469	-0.016786806	-25.312677	-6.547443	4.5892534	0.016964644	-25.78346	-3.0022256	1.3700463	2.0016046	-14.56316	6.016337	0.68667835	100407.93848752975
145	-76.066666	24.73046	-30.0	-100.0	0.6	0.033333335	0.0	-39.0	0.0	-39.0	-39.0	75.666664	39.0	99	-6.559361	4.5865436	-0.010239154	-25.934563	-6.559242	4.5874887	0.014855489	-25.898682	-3.0299883	1.3591286	2.0197814	-11.011305	6.028567	0.68005383	101022.60050749779
146	-73.23333	22.919691	-29.0	-100.0	0.6666667	0.13333334	0.0	-23.0	0.0	-23.0	-23.0	72.9	24.0	93	-6.566516	4.6145372	0.015970878	-27.191223	-6.5665646	4.6147957	0.053950965	-27.32183	-3.0151658	1.3710921	2.1939554	-12.074978	6.0300527	0.6699226	101618.69682908058
147	-76.76667	23.71031	-31.0	-100.0	0.6333333	0.0	0.0	-19.0	0.0	-19.0	-19.0	76.4	20.0	83	-6.5592546	4.602941	-0.0047487766	-26.449951	-6.5594196	4.6033635	0.019930594	-27.637327	-3.0537655	1.3438616	1.4380465	-13.838824	6.034762	0.6943692	102236.17849636078
148	-70.6	24.124123	-8.0	-100.0	0.56666666	0.2	0.033333335	-100.0	0.0	-100.0	-100.0	70.166664	100.0	57	-6.558757	4.5872912	0.0019469857	-25.472042	-6.55873	4.5872755	0.0050870776	-25.815586	-3.0022094	1.3839507	1.9409671	-11.417879	6.0265427	0.685991	102827.94431519508
149	-78.03333	23.35877	-36.0	-100.0	0.5	0.06666667	0.0	-37.0	0.0	-37.0	-37.0	77.53333	38.0	46	-6.54944	4.5918345	0.01571384	-26.996008	-6.549243	4.591418	0.020185739	-27.524405	-3.0176492	1.376257	2.0206447	-12.376466	6.021171	0.683063	103456.837225914
150	-78.933334	17.695448	-45.0	-100.0	0.7	0.033333335	0.0	-19.0	0.0	-19.0	-19.0	78.63333	20.0	99	-6.5729923	4.616343	-0.0025522113	-25.985928	-6.5730844	4.6166396	0.017425671	-26.16465	-3.0360155	1.3522581	1.6365049	-14.355988	6.0473285	0.69148546	104090.89415121078
151	-73.166664	23.894327	-7.0	-100.0	0.6	0.13333334	0.0	-52.0	0.0	-52.0	-52.0	72.76667	53.0	69	-6.565266	4.599593	0.02289012	-26.148455	-6.565541	4.5996532	0.030203857	-26.327599	-3.032717	1.3592006	1.7679739	-11.270791	6.0360723	0.6797566	104688.39229369164
152	-77.76667	21.757275	-25.0	-100.0	0.46666667	0.13333334	0.0	-21.0	0.0	-21.0	-21.0	77.23333	22.0	56	-6.5634937	4.6138134	-0.009735711	-26.09373	-6.563489	4.6140404	0.035297357	-26.377634	-3.0086567	1.3734752	1.9771867	-12.043434	6.039179	0.68505776	105314.10620641708
153	-80.13333	24.45504	-32.0	-100.0	0.43333334	0.033333335	0.0	-21.0	0.0	-21.0	-21.0	79.566666	22.0	99	-6.5887337	4.6056767	-0.009114943	-27.221657	-6.5885296	4.6058245	0.043930575	-27.475286	-3.0185344	1.373595	2.0483994	-12.032978	6.0594378	0.68340075	105953.61133909225
154	-73.03333	24.524117	-35.0	-100.0	0.7	0.0	0.0	-17.0	0.0	-17.0	-17.0	72.73333	18.0	45	-6.5835037	4.621789	0.008113146	-26.217392	-6.5835185	4.6215453	0.035427496	-26.713652	-3.0194302	1.3684136	2.644644	-12.317578	6.058361	0.6760556	106543.98576712608
155	-76.066666	20.872524	-37.0	-100.0	0.6	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	75.666664	100.0	99	-6.600642	4.6206603	0.0235968	-26.98661	-6.6009617	4.6202235	0.06703362	-26.707603	-3.0165992	1.3695353	1.8967597	-12.474878	6.074321	0.67587435	107173.10076379776
156	-77.4	22.304857	-40.0	-100.0	0.6	0.06666667	0.0	-29.0	0.0	-29.0	-29.0	77.0	30.0	84	-6.605166	4.6022277	0.0117080435	-27.298506	-6.6050134	4.603049	0.004505664	-27.32984	-3.0085576	1.3784446	2.172658	-12.250875	6.0820518	0.6909521	107798.10629987717
157	-73.73333	21.27586	-10.0	-100.0	0.6666667	0.1	0.0	-47.0	0.0	-47.0	-47.0	73.4	48.0	99	-6.6239896	4.6110435	0.013303466	-26.967405	-6.6238346	4.6108875	0.017266154	-27.28973	-3.037071	1.3597993	1.9208345	-12.573005	6.099326	0.6949423	108400.6936545372
158	-82.73333	20.75722	-41.0	-100.0	0.36666667	0.16666667	0.0	-29.0	0.0	-29.0	-29.0	82.1	30.0	99	-6.6303945	4.611778	-0.0053481534	-27.512672	-6.630223	4.611661	0.021212488	-26.693754	-3.0321913	1.3653027	2.0133777	-11.003631	6.1055145	0.69279534	109061.57449316978
159	-67.9	22.771841	-8.0	-100.0	0.6666667	0.13333334	0.0	-17.0	0.0	-17.0	-17.0	67.566666	18.0	87	-6.6236615	4.6239038	0.04012344	-26.556883	-6.623835	4.6239533	0.038303018	-26.724138	-3.0468872	1.3521972	1.755259	-11.835979	6.098978	0.6958897	109614.93642187119
160	-80.066666	20.20715	-43.0	-100.0	0.53333336	0.033333335	0.0	-12.0	0.0	-12.0	-12.0	79.6	13.0	67	-6.643203	4.6455965	0.022343636	-26.545069	-6.6433434	4.6460915	0.025717646	-27.636105	-3.0261195	1.367776	1.8605309	-10.82847	6.123071	0.7022224	110253.86640167236
161	-85.433334	21.184402	-10.0	-100.0	0.46666667	0.033333335	0.0	-19.0	0.0	-19.0	-19.0	84.9	20.0	71	-6.660869	4.637744	0.0066607893	-25.710451	-6.6610637	4.637433	0.04994768	-25.606062	-3.0142276	1.3678848	1.8888094	-12.1823	6.1395483	0.69237345	110929.08121347427
162	-80.1	19.074152	-46.0	-100.0	0.53333336	0.06666667	0.033333335	-18.0	0.0	-18.0	-18.0	79.63333	19.0	99	-6.662128	4.6385083	0.008870363	-26.42232	-6.6620255	4.6389036	0.023598954	-26.827808	-3.0081394	1.3908734	1.7366376	-12.758046	6.1386766	0.70533043	111568.17360329628
163	-80.566666	23.214483	-25.0	-100.0	0.46666667	0.1	0.0	-62.0	0.0	-62.0	-62.0	80.03333	62.0	93	-6.682386	4.653422	0.027303934	-26.34007	-6.682509	4.6531754	0.06494267	-26.934244	-3.0408914	1.3573458	2.3444972	-12.078491	6.1612306	0.6908004	112220.85476613045
164	-74.9	22.056519	-37.0	-100.0	0.56666666	0.1	0.0	-21.0	0.0	-21.0	-21.0	74.46667	22.0	99	-6.6875935	4.6575203	0.0462126	-26.999065	-6.687615	4.6581054	0.047686696	-27.05751	-3.00991	1.3861744	2.4572353	-15.236158	6.1630826	0.6860905	112824.87487053871
165	-73.3	21.14261	-38.0	-100.0	0.6666667	0.033333335	0.0	-10.0	0.0	-10.0	-10.0	72.96667	10.0	99	-6.673563	4.6560235	0.053638503	-28.380688	-6.673488	4.65602	0.06224081	-28.00549	-3.010708	1.3755645	1.9676311	-11.550896	6.1460915	0.6868361	113417.1674823761
166	-76.9	26.554785	-25.0	-100.0	0.5	0.033333335	0.0	-69.0	0.0	-69.0	-69.0	76.4	70.0	99	-6.7139463	4.6759305	0.054966807	-26.861132	-6.714234	4.675729	0.06712918	-26.605774	-3.0271695	1.3696452	2.5406878	-12.965215	6.19242	0.70721304	114046.10103368759
167	-83.566666	19.957762	-40.0	-100.0	0.5	0.0	0.0	-19.0	0.0	-19.0	-19.0	83.066666	20.0	99	-6.7186117	4.67158	0.036044613	-26.70055	-6.718558	4.672074	0.07300159	-26.775246	-3.0063498	1.3775456	2.2585123	-10.711073	6.1957912	0.68580866	114711.57418632507
168	-78.8	22.654507	-13.0	-100.0	0.6333333	0.06666667	0.0	-51.0	0.0	-51.0	-51.0	78.433334	52.0	74	-6.6844735	4.657834	0.02564086	-26.66496	-6.6846085	4.6583295	0.020872727	-26.453733	-2.9920967	1.393924	1.8592997	-10.798761	6.1600246	0.6949166	115354.48087501526
169	-84.23333	16.554321	-44.0	-100.0	0.56666666	0.033333335	0.0	-22.0	0.0	-22.0	-22.0	83.8	23.0	79	-6.7217145	4.6861506	0.00572975	-26.833275	-6.721278	4.6870027	0.03268121	-27.023348	-2.9979365	1.394534	2.0574718	-12.626175	6.2037325	0.7021156	116024.37251186371
170	-74.833336	22.125526	-13.0	-100.0	0.73333335	0.06666667	0.0	-18.0	0.0	-18.0	-18.0	74.566666	19.0	99	-6.702074	4.6778507	0.023115158	-26.294342	-6.70224	4.677936	0.016846806	-26.47587	-3.0140045	1.3788236	1.9519868	-14.884565	6.1815715	0.70280254	116629.6377696991
171	-78.3	22.212833	-23.0	-100.0	0.6666667	0.033333335	0.0	-50.0	0.0	-50.0	-50.0	77.96667	51.0	85	-6.734389	4.685161	0.0330943	-26.442965	-6.734407	4.68506	0.040826455	-26.206593	-3.0412276	1.3632672	1.6370025	-12.528328	6.216289	0.7124923	117265.75678992271
172	-74.86667	24.69242	-25.0	-100.0	0.6333333	0.06666667	0.033333335	-22.0	0.0	-22.0	-22.0	74.5	23.0	99	-6.751405	4.677299	0.052936435	-26.44796	-6.7514176	4.676987	0.049734935	-26.497665	-2.9996867	1.3905156	2.057949	-12.084474	6.228404	0.7053248	117869.62828993797
173	-80.36667	22.423922	-24.0	-100.0	0.5	0.06666667	0.0	-20.0	0.0	-20.0	-20.0	79.86667	21.0	54	-6.7420435	4.7081256	0.029274002	-25.992647	-6.7419543	4.7086687	0.061413437	-26.772554	-3.0010712	1.3839457	1.928452	-12.26573	6.2207284	0.71519625	118514.3675839901
174	-80.26667	22.749262	-39.0	-100.0	0.46666667	0.16666667	0.0	-18.0	0.0	-18.0	-18.0	79.73333	19.0	51	-6.755613	4.713676	0.023761392	-26.577751	-6.755557	4.713751	0.14542605	-26.322384	-2.9836893	1.3999047	2.3314483	-13.016189	6.2302322	0.6799568	119153.22032499313
175	-71.4	28.366177	-8.0	-100.0	0.6	0.1	0.0	-71.0	0.0	-71.0	-71.0	71.0	72.0	99	-6.7791185	4.7264767	0.021892712	-26.586351	-6.779053	4.7266083	0.062373474	-26.391369	-3.0124576	1.3864864	2.150352	-14.1257	6.2618637	0.7013697	119744.41304087639
176	-81.13333	24.90346	-8.0	-100.0	0.5	0.06666667	0.0	-17.0	0.0	-17.0	-17.0	80.63333	18.0	99	-6.7909317	4.703676	0.04228197	-26.362343	-6.7908654	4.7044544	0.06792241	-26.229559	-3.0300279	1.365458	2.0627408	-11.853471	6.275553	0.71811414	120391.11053943634
177	-78.6	18.810637	-43.0	-100.0	0.6666667	0.06666667	0.0	-21.0	0.0	-21.0	-21.0	78.26667	22.0	72	-6.784712	4.7040763	0.057123363	-27.28353	-6.784517	4.7041574	0.049001962	-26.634644	-3.0382454	1.3656493	2.0481558	-10.564437	6.2670984	0.7114911	121021.96235656738
178	-80.066666	22.870552	-41.0	-100.0	0.53333336	0.033333335	0.0	-10.0	0.0	-10.0	-10.0	79.6	11.0	69	-6.773243	4.7245784	0.049429864	-26.60247	-6.773318	4.724761	0.067195415	-26.468674	-2.9801	1.4082478	1.994761	-11.607937	6.248723	0.7044368	121661.12824630737
179	-71.0	28.10694	-7.0	-100.0	0.6	0.13333334	0.0	-47.0	0.0	-47.0	-47.0	70.6	48.0	83	-6.7855577	4.737133	0.046619937	-26.478231	-6.7852592	4.737362	0.045748293	-26.625381	-3.0051608	1.3868566	2.0148435	-12.160309	6.2629385	0.6969458	122243.06764388084
180	-75.63333	20.13038	-45.0	-100.0	0.6	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	75.23333	100.0	45	-6.7728353	4.7382493	0.06377034	-26.78604	-6.7730756	4.737599	0.08070053	-26.403128	-3.0144277	1.382259	2.43796	-12.461594	6.2519183	0.7017578	122872.42286467552
181	-77.96667	21.600128	-37.0	-100.0	0.53333336	0.1	0.0	-26.0	0.0	-26.0	-26.0	77.5	27.0	99	-6.7631664	4.745402	0.03651665	-27.001186	-6.7632256	4.7456784	0.057700127	-26.815788	-2.9781332	1.3983351	2.059751	-12.600497	6.2429304	0.69973534	123499.76360464096
182	-79.73333	22.123795	-24.0	-100.0	0.6	0.033333335	0.0	-42.0	0.0	-42.0	-42.0	79.333336	43.0	99	-6.7964478	4.748268	0.082617626	-26.48105	-6.796606	4.7479877	0.08533348	-26.021793	-3.0181046	1.3841274	2.1085663	-13.688648	6.2755275	0.69033647	124143.04966068268
183	-77.166664	22.524183	-35.0	-100.0	0.53333336	0.06666667	0.0	-16.0	0.0	-16.0	-16.0	76.7	17.0	99	-6.80399	4.73543	0.107233405	-26.605682	-6.803769	4.7361455	0.06873681	-26.442625	-3.0095289	1.3861499	2.560494	-11.8565235	6.2849355	0.6977303	124760.92148208618
184	-71.0	24.649544	-33.0	-100.0	0.53333336	0.13333334	0.0	-19.0	0.0	-19.0	-19.0	70.53333	20.0	99	-6.808669	4.7480316	0.07270962	-27.311663	-6.808825	4.748294	0.05381836	-27.264418	-3.0066035	1.3901393	1.8843107	-10.911948	6.289863	0.7214432	125336.77672457695
185	-79.73333	23.319426	-36.0	-100.0	0.46666667	0.06666667	0.0	-23.0	0.0	-23.0	-23.0	79.2	24.0	53	-6.8381753	4.770676	0.04954557	-27.344568	-6.838054	4.7709665	0.09830661	-27.590073	-3.0027304	1.3967171	2.358357	-11.420511	6.315394	0.7043965	125974.39091277122
186	-74.566666	20.037771	-40.0	-100.0	0.6666667	0.033333335	0.0	-12.0	0.0	-12.0	-12.0	74.23333	13.0	99	-6.811576	4.7549715	0.048565626	-27.1662	-6.8121243	4.7544637	0.049438044	-27.008835	-3.0087683	1.3917848	2.277014	-13.164625	6.2918596	0.70664024	126576.78380227089
187	-78.166664	25.270649	-8.0	-100.0	0.56666666	0.06666667	0.033333335	-19.0	0.0	-19.0	-19.0	77.73333	20.0	99	-6.8016	4.7378235	0.11825594	-26.586851	-6.801054	4.7386675	0.07458241	-26.460945	-3.0315392	1.3661906	2.0405755	-12.783872	6.2812047	0.70636714	127202.26274561882
188	-77.333336	21.46211	-21.0	-100.0	0.6333333	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	76.96667	100.0	76	-6.836192	4.782555	0.058788612	-26.944334	-6.836132	4.7824197	0.08430681	-26.183537	-2.9695065	1.4166534	2.4092205	-14.125346	6.313158	0.6909352	127842.82295894623
189	-73.73333	24.307657	-29.0	-100.0	0.56666666	0.1	0.0	-12.0	0.0	-12.0	-12.0	73.3	13.0	99	-6.8461432	4.7569847	0.05186504	-27.052866	-6.846346	4.757005	0.046598703	-26.797188	-3.0004694	1.3951328	2.0226157	-12.696736	6.326736	0.709909	128436.76540660858
190	-62.633335	25.140251	-7.0	-100.0	0.73333335	0.06666667	0.0	-54.0	0.0	-54.0	-54.0	62.366665	54.0	90	-6.860401	4.742611	0.07108179	-26.655878	-6.8604093	4.7427497	0.034059495	-26.058561	-2.9646142	1.4195064	2.0623124	-12.003379	6.3359904	0.71424735	128963.138058424
191	-71.13333	23.541077	-19.0	-100.0	0.53333336	0.16666667	0.0	-24.0	0.0	-24.0	-24.0	70.666664	25.0	55	-6.8377457	4.7606	0.06692083	-26.906733	-6.837526	4.7611966	0.094809726	-26.916773	-2.9958575	1.4036578	2.456625	-10.918211	6.322034	0.71350026	129542.36415028572
192	-78.63333	23.468395	-33.0	-100.0	0.5	0.13333334	0.0	-17.0	0.0	-17.0	-17.0	78.13333	18.0	73	-6.8455257	4.782564	0.055350438	-27.143097	-6.8456907	4.782065	0.09028475	-26.924053	-2.9729612	1.4159849	2.440312	-11.97735	6.32215	0.70265734	130170.41641545296
193	-75.433334	25.460665	-27.0	-100.0	0.6	0.0	0.0	-15.0	0.0	-15.0	-15.0	75.03333	16.0	99	-6.873772	4.771368	0.07022871	-27.482277	-6.8740764	4.7710557	0.082253695	-27.159851	-3.0005991	1.3989099	2.0977426	-14.055523	6.3602095	0.7140814	130777.61963677406
194	-70.46667	23.95097	-27.0	-100.0	0.8	0.033333335	0.0	-18.0	0.0	-18.0	-18.0	70.26667	19.0	99	-6.864829	4.8123846	0.063526794	-27.30269	-6.8651304	4.8122277	0.059404254	-27.23039	-2.9597359	1.4231095	2.2026403	-13.146515	6.3419223	0.70059276	131351.6068291664
195	-80.23333	22.150522	-33.0	-100.0	0.46666667	0.13333334	0.0	-45.0	0.0	-45.0	-45.0	79.7	46.0	53	-6.870343	4.815794	0.042740673	-27.537254	-6.870244	4.815559	0.05745077	-27.413876	-2.9997566	1.3945836	2.2855392	-12.527223	6.3499103	0.6911172	132001.25276446342
196	-70.333336	24.173449	-9.0	-100.0	0.6333333	0.13333334	0.0	-21.0	0.0	-21.0	-21.0	69.96667	22.0	83	-6.843732	4.80789	0.116521746	-27.329147	-6.843712	4.808368	0.043774202	-27.338205	-2.9849665	1.4074717	2.3057246	-12.225865	6.323191	0.7088243	132572.40759825706
197	-71.53333	24.974298	-13.0	-100.0	0.76666665	0.06666667	0.0	-19.0	0.0	-19.0	-19.0	71.3	20.0	50	-6.8319554	4.7768974	0.113033205	-26.984692	-6.832457	4.776129	0.107497096	-27.629593	-2.9608238	1.4265453	2.9328208	-11.656172	6.309899	0.68481356	133155.4554207325
198	-73.1	25.401245	-23.0	-100.0	0.6666667	0.0	0.0	-100.0	0.0	-100.0	-100.0	72.76667	100.0	99	-6.8614545	4.7979994	0.07377052	-27.016153	-6.8612046	4.79862	0.06860262	-27.131903	-2.9768434	1.4258921	2.196847	-11.789314	6.3374114	0.6936739	133767.46786737442
199	-67.833336	25.03076	-28.0	-100.0	0.73333335	0.033333335	0.0	-67.0	0.0	-67.0	-67.0	67.566666	67.0	43	-6.843187	4.764687	0.07101004	-27.052551	-6.8431935	4.765023	0.068368256	-27.131197	-3.0213318	1.3848736	3.0826454	-13.403605	6.324735	0.70599836	134334.77603793144


==> tikz/data/safe_sac_her_all_rand_6DoF_new_smoothed.txt <==
Epoch	AverageEpRet	StdEpRet	MaxEpRet	MinEpRet	GoalReached	Collided	CriticallyCollided	AverageTestEpRet	StdTestEpRet	MaxTestEpRet	MinTestEpRet	EpLen	TestEpLen	TotalEnvInteracts	AverageQ1Vals	StdQ1Vals	MaxQ1Vals	MinQ1Vals	AverageQ2Vals	StdQ2Vals	MaxQ2Vals	MinQ2Vals	AverageLogPi	StdLogPi	MaxLogPi	MinLogPi	LossPi	LossQ	Time
0	-100.0	0.0	-100.0	-100.0	0.0	0.0	0.0	-100.0	0.0	-100.0	-100.0	99.0	100.0	99	-0.4156928	0.17094890000000001	0.1088818	-0.7667184	-0.41956629999999995	0.16216566	0.019698906999999998	-0.7649843000000001	-4.096723600000001	0.30305329999999997	-1.9268150000000002	-9.478508	-0.39414537	0.02816003	746.764591217041
1	-95.5	17.897392	-9.0	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	94.5	100.0	99	-1.0671965	0.23196758	-0.4553662	-1.7853474999999999	-1.0673347	0.23243341	-0.4563957	-1.7921584	-4.099408	0.2896725	-3.1369152000000002	-9.456417	0.25944445	0.10946978	1488.6331813335419
2	-92.5	23.69353	-8.0	-100.0	0.0	0.13333334	0.0	-59.0	0.0	-59.0	-59.0	91.5	59.0	99	-1.7422485	0.28257912	-0.5850599	-2.7896986	-1.7423772000000002	0.28493579999999996	-0.5878898	-2.8166290000000003	-4.098814	0.29692706	-3.0384235	-8.840494999999999	0.9467791999999999	0.26038203	2206.3612794876103
3	-90.81904771428572	21.757262142857144	-21.142857142857142	-100.0	0.0	0.1428571457142857	0.009523809999999999	-70.14285714285714	0.0	-70.14285714285714	-70.14285714285714	89.81904771428572	70.14285714285714	93	-2.2437677428571425	0.6251635971428572	-0.46733630714285707	-4.1815487	-2.244287871428572	0.6256965185714286	-0.5020256218571428	-4.169505128571429	-4.087330128571429	0.3266950771428571	-2.576839371428572	-9.405598428571427	1.4903197542857143	0.37544933428571425	2890.517300094877
4	-90.56666628571429	22.944314285714288	-14.571428571428571	-100.0	0.0	0.1523809557142857	0.009523809999999999	-70.14285714285714	0.0	-70.14285714285714	-70.14285714285714	89.56666628571429	70.14285714285714	93	-2.832981585714286	0.8531337257142857	-0.5440433071428571	-5.3285504999999995	-2.8329208285714285	0.8542294957142856	-0.5885222028571429	-5.263105657142858	-4.075400128571429	0.3545270385714286	-2.437970771428571	-9.518215785714286	2.103844892857143	0.4785862014285714	3597.550624370575
5	-89.89523771428571	23.867203285714286	-14.142857142857142	-100.0	0.0	0.16666667	0.009523809999999999	-70.14285714285714	0.0	-70.14285714285714	-70.14285714285714	88.89523771428571	70.14285714285714	93	-3.4052379428571435	1.1171645	-0.5324844328571429	-6.385743857142857	-3.4052431285714286	1.11808978	-0.58707365	-6.318498171428571	-4.054830271428571	0.3987043671428571	-2.076647892857143	-9.541751071428573	2.701945042857143	0.5785944899999999	4301.577098914555
6	-89.89047628571429	23.853304	-14.285714285714286	-100.0	0.0	0.1619047642857143	0.009523809999999999	-76.0	0.0	-76.0	-76.0	88.89047628571429	76.0	93	-3.946047242857143	1.4192431971428572	-0.4955846585714286	-7.4452862	-3.946007342857143	1.4202301371428572	-0.55878921	-7.354000457142858	-4.022519842857143	0.4578557014285714	-1.6248295	-9.626165357142856	3.267283442857143	0.6622856857142858	5007.285417556763
7	-89.87142857142858	24.535994285714285	-13.857142857142858	-100.0	0.0	0.15238095428571427	0.009523809999999999	-80.85714285714286	0.0	-80.85714285714286	-80.85714285714286	88.87142857142858	80.85714285714286	85	-4.446611157142857	1.7502082428571428	-0.4495958785714286	-8.429194871428571	-4.446617528571429	1.750754957142857	-0.5091208585714286	-8.339421657142857	-3.976115671428571	0.532465737142857	-1.1392057357142857	-9.651385928571429	3.7881913000000003	0.7207357857142856	5714.060853549412
8	-91.61904714285713	21.1046235	-23.428571428571427	-100.0	0.0	0.12857143071428573	0.009523809999999999	-80.85714285714286	0.0	-80.85714285714286	-80.85714285714286	90.61904714285713	80.85714285714286	85	-4.915504828571429	2.0832339285714285	-0.4019386057142857	-9.346742814285715	-4.915568242857143	2.0833744857142853	-0.4593972157142857	-9.236058442857143	-3.922258	0.61225483	-0.7184493885714286	-9.84454392857143	4.273299428571429	0.7598014	6433.605581045151
9	-93.14761857142858	18.136405642857145	-30.285714285714285	-100.0	0.0	0.10952381142857144	0.0047619049999999994	-87.14285714285714	0.0	-87.14285714285714	-87.14285714285714	92.14761857142858	87.14285714285714	85	-5.350046742857144	2.4055900285714285	-0.3555199	-10.30606757142857	-5.350226357142858	2.4055418142857143	-0.4106331128571429	-10.198765642857142	-3.8705119714285714	0.6880484028571427	-0.3305123928571429	-9.889167642857142	4.721140642857143	0.7960200714285713	7163.389799799238
10	-95.36190428571429	15.739850500000001	-30.714285714285715	-100.0	0.0	0.08571428857142858	0.0	-100.0	0.0	-100.0	-100.0	94.36190428571429	100.0	85	-5.753496457142857	2.7173757857142853	-0.31086054571428573	-11.248966142857142	-5.753634342857142	2.717808942857143	-0.3536861614285715	-11.151700785714285	-3.820287157142857	0.7556590071428572	-0.05737127571428572	-10.041535642857143	5.136136814285714	0.8328689071428571	7911.5483121190755
11	-94.88095285714284	17.11434935714286	-24.428571428571427	-100.0	0.0	0.09047619285714285	0.0	-100.0	0.0	-100.0	-100.0	93.88095285714284	100.0	85	-6.120073128571428	3.0198070285714285	-0.28273647142857145	-12.162422285714287	-6.120289342857142	3.0208870142857136	-0.30035624714285714	-12.128097071428572	-3.776963357142857	0.8089524314285713	0.04904283857142858	-10.256177571428571	5.513043014285714	0.8664834714285714	8655.97187246595
12	-95.53333428571428	16.235183071428573	-24.857142857142858	-100.0	0.0	0.07619047857142858	0.0	-100.0	0.0	-100.0	-100.0	94.53333428571428	100.0	85	-6.463122028571428	3.3126316	-0.25520939	-13.139920000000002	-6.463307228571429	3.3138031000000003	-0.2691954314285714	-13.095181214285715	-3.742733985714285	0.8463428171428571	0.1312910497142857	-10.476364142857141	5.866652857142857	0.9022102571428572	9404.554795537677
13	-96.29523857142856	14.07669992857143	-32.0	-100.0	0.0	0.07142857428571428	0.0	-100.0	0.0	-100.0	-100.0	95.29523857142856	100.0	85	-6.796075228571429	3.595969671428572	-0.23397866142857143	-14.091165714285713	-6.796279985714286	3.5966643428571428	-0.24357576285714286	-14.051340071428571	-3.7218129857142856	0.8662281885714285	0.05340957685714286	-10.674019428571428	6.212490471428571	0.9434589714285714	10158.546200139182
14	-97.18095285714286	10.76245492857143	-45.42857142857143	-100.0	0.0	0.06190476428571428	0.0	-100.0	0.0	-100.0	-100.0	96.18095285714286	100.0	99	-7.129583171428572	3.862442771428572	-0.21931205714285715	-15.036543714285715	-7.1297400714285715	3.8628227571428573	-0.22653643857142858	-15.008101071428573	-3.7060756999999995	0.8785676114285713	0.10436371257142858	-10.763068857142857	6.558303128571429	0.9911126142857143	10919.585587194988
15	-96.98095371428572	11.429467	-42.142857142857146	-100.0	0.0	0.06666666928571427	0.0	-99.42857142857143	0.0	-99.42857142857143	-99.42857142857143	95.98095371428572	99.42857142857143	99	-7.416221814285714	4.123528785714286	-0.20107021285714285	-15.99856	-7.416351142857144	4.123502142857143	-0.21561101285714285	-15.965427214285715	-3.6721827285714284	0.9060944542857143	0.26421873685714287	-10.971174000000001	6.848565499999999	1.0182106	11679.369121789932
16	-96.79523942857143	11.858748857142857	-40.57142857142857	-100.0	0.0	0.07142857428571428	0.0	-99.42857142857143	0.0	-99.42857142857143	-99.42857142857143	95.79523942857143	99.42857142857143	99	-7.6537694714285704	4.383106071428571	-0.18556457857142858	-16.886058714285713	-7.653890857142858	4.382817942857143	-0.20304758999999997	-16.823216357142858	-3.631168242857143	0.9401048614285713	0.4296560268571428	-11.175403571428571	7.0857864571428575	1.018518357142857	12441.027126210076
17	-96.97619228571429	11.657988428571429	-40.57142857142857	-100.0	0.0	0.06666666857142857	0.0	-94.85714285714286	0.0	-94.85714285714286	-94.85714285714286	95.97619228571429	94.85714285714286	99	-7.857055528571428	4.635969785714286	-0.1669937042857143	-17.75651142857143	-7.857199428571429	4.635315614285714	-0.18802135000000003	-17.681899428571427	-3.6008811428571432	0.9666668371428572	0.5710942382857143	-11.523927714285715	7.287928657142857	1.0053877214285714	13203.79067655972
18	-97.10476371428571	11.591516142857143	-40.285714285714285	-100.0	0.0	0.06190476428571429	0.0	-94.85714285714286	0.0	-94.85714285714286	-94.85714285714286	96.10476371428571	94.85714285714286	99	-8.033029185714286	4.8792633428571435	-0.14893891857142855	-18.630781714285717	-8.033137571428572	4.878561757142857	-0.1749718314285714	-18.546602857142855	-3.5786429714285712	0.9869181942857141	0.6670462711428572	-11.419513571428572	7.463453185714286	0.9934902928571427	13967.935390404293
19	-96.89523942857143	12.251662285714286	-40.142857142857146	-100.0	0.0	0.06190476428571428	0.0	-94.85714285714286	0.0	-94.85714285714286	-94.85714285714286	95.89523942857143	94.85714285714286	99	-8.193944285714284	5.1170512	-0.1381689164285714	-19.560389571428573	-8.193995285714285	5.1163279571428575	-0.15921926642857143	-19.487693142857143	-3.562780228571429	1.0012020799999999	0.67742361	-11.534954857142855	7.624520271428572	0.9804960499999998	14730.891537291664
20	-96.59047714285713	13.575343142857141	-32.714285714285715	-100.0	0.0	0.06190476428571428	0.0	-94.85714285714286	0.0	-94.85714285714286	-94.85714285714286	95.59047714285713	94.85714285714286	99	-8.341713571428572	5.3480859857142855	-0.12484260071428568	-20.47589214285714	-8.341750857142857	5.3472649571428565	-0.14872986785714287	-20.397312285714285	-3.5501555142857137	1.0130413885714284	0.8068719557142857	-11.472057714285713	7.771678514285715	0.9647274642857143	15489.644441366196
21	-96.35238228571428	14.857525285714285	-25.571428571428573	-100.0	0.0	0.07142857428571428	0.0	-94.85714285714286	0.0	-94.85714285714286	-94.85714285714286	95.35238228571428	94.85714285714286	99	-8.486311285714287	5.569205914285715	-0.11393421928571427	-21.348336285714286	-8.486311857142859	5.568392342857144	-0.14196172642857144	-21.273655285714284	-3.5490372285714282	1.0130480942857143	0.659941127142857	-11.469841714285716	7.918058285714285	0.9546353357142857	16246.421328442437
22	-96.242858	15.857349999999999	-19.571428571428573	-100.0	0.0	0.06666666928571428	0.0	-95.42857142857143	0.0	-95.42857142857143	-95.42857142857143	95.242858	95.42857142857143	99	-8.67375585714286	5.7772783	-0.11100244928571427	-22.284527	-8.673788	5.776485714285714	-0.1315553092857143	-22.156439142857142	-3.576164428571428	0.9884687271428572	0.5460102899999999	-11.357396857142858	8.117442771428571	0.9796627785714284	17000.071124723978
23	-96.55714371428571	14.73568977142857	-25.0	-100.0	0.0	0.06190476428571429	0.0	-95.42857142857143	0.0	-95.42857142857143	-95.42857142857143	95.55714371428571	95.42857142857143	99	-8.902716857142858	5.9679603	-0.11022960414285714	-23.152318857142856	-8.902680428571427	5.967491071428571	-0.129151605	-23.02829657142857	-3.607064428571429	0.9599040271428569	0.3413460585714286	-11.192923142857143	8.359796814285714	1.0315977214285714	17755.46575311252
24	-96.51904800000001	14.879684199999998	-24.857142857142858	-100.0	0.0	0.057142860000000004	0.0	-100.0	0.0	-100.0	-100.0	95.51904800000001	100.0	99	-9.148814142857143	6.149346800000001	-0.10876701414285714	-23.943331857142855	-9.14882	6.148838171428571	-0.13484192642857143	-23.830590285714287	-3.6250121999999996	0.9428790985714286	0.5086541871428573	-11.016725857142857	8.617274671428572	1.0939982214285713	18511.563657930918
25	-96.23333371428569	15.249044485714284	-24.714285714285715	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	95.23333371428569	100.0	99	-9.375208428571428	6.328918714285714	-0.10778582771428571	-24.73147785714286	-9.375206285714285	6.328521228571428	-0.13745614071428572	-24.581399	-3.610244185714286	0.9560990699999998	0.8314800114285715	-11.022668571428571	8.844449857142857	1.1369345714285715	19266.08194943837
26	-96.019048	14.42385762857143	-30.428571428571427	-100.0	0.0	0.08095238428571429	0.0	-99.57142857142857	0.0	-99.57142857142857	-99.57142857142857	95.019048	99.57142857142857	99	-9.542953571428573	6.510944142857143	-0.10502229771428571	-25.429152142857145	-9.54293757142857	6.510592314285714	-0.1403494014285714	-25.260764428571427	-3.5777608571428567	0.9830869985714286	1.0231981828571428	-10.871761428571428	9.006925999999998	1.1560494428571428	20019.329906054907
27	-96.03333457142857	14.367533057142856	-30.714285714285715	-100.0	0.0	0.08095238428571429	0.0	-93.14285714285714	0.0	-93.14285714285714	-93.14285714285714	95.03333457142857	93.14285714285714	99	-9.643755714285716	6.684546485714285	-0.10652640000000001	-26.112253142857146	-9.643769857142857	6.684271971428571	-0.13947393142857142	-25.929907285714282	-3.5439190428571434	1.0109983757142857	1.0844326600000003	-10.928182285714286	9.100978000000001	1.1618898285714285	20774.14141147477
28	-95.30000085714286	16.095402342857145	-24.857142857142858	-100.0	0.0	0.08571428857142857	0.0	-93.14285714285714	0.0	-93.14285714285714	-93.14285714285714	94.30000085714286	93.14285714285714	99	-9.703167428571428	6.856645957142857	-0.10457358000000001	-26.755544857142862	-9.70323142857143	6.856398542857143	-0.13755322714285717	-26.559762142857146	-3.513014614285715	1.0371460042857144	1.3329716314285716	-10.772456000000002	9.152576142857143	1.1544887571428573	21523.20676279068
29	-95.28571514285714	16.14594448571429	-24.571428571428573	-100.0	0.0	0.09523809785714285	0.0	-86.85714285714286	0.0	-86.85714285714286	-86.85714285714286	94.28571514285714	86.85714285714286	99	-9.724791142857143	7.015570214285715	-0.10585819142857143	-27.234352857142856	-9.724804	7.015500428571429	-0.13797287428571428	-27.11358071428571	-3.483073671428571	1.0619458142857143	1.4138738685714285	-10.780279000000002	9.163528285714287	1.1308340714285714	22273.239122697287
30	-94.14761999999999	19.135216142857143	-13.857142857142858	-100.0	0.0	0.10952381285714285	0.0	-86.85714285714286	0.0	-86.85714285714286	-86.85714285714286	93.14761999999999	86.85714285714286	99	-9.691805142857143	7.1642434999999995	-0.102202216	-27.723700857142855	-9.69192757142857	7.163933714285716	-0.13469491485714283	-27.663098285714284	-3.434470771428571	1.1036592428571428	1.7108135857142857	-10.686099285714286	9.114083857142857	1.0879819642857143	23015.804252590453
31	-93.90952485714286	19.30034342857143	-13.571428571428571	-100.0	0.0047619049999999994	0.11428571714285714	0.0	-86.85714285714286	0.0	-86.85714285714286	-86.85714285714286	92.91428685714287	86.85714285714286	99	-9.581593071428571	7.293607285714286	-0.10099685885714285	-28.285999714285712	-9.581641714285713	7.293390642857143	-0.12849485057142856	-28.17518414285714	-3.3800202857142856	1.1483378714285715	1.6525863142857145	-10.706961000000002	8.984182857142857	1.01771995	23757.35398043905
32	-94.12857199999999	18.41406742857143	-19.0	-100.0	0.0047619049999999994	0.11904762142857142	0.0	-86.85714285714286	0.0	-86.85714285714286	-86.85714285714286	93.13333399999999	86.85714285714286	99	-9.432116214285715	7.390848271428571	-0.10332145528571428	-28.715657142857143	-9.43221842857143	7.390571014285714	-0.12342092414285713	-28.651677999999997	-3.350779257142857	1.1684101285714286	1.520706657142857	-10.933388142857142	8.823272571428571	0.9523037642857144	24500.582131079263
33	-94.78095342857144	17.60262014285714	-19.571428571428573	-100.0	0.0047619049999999994	0.10476190714285714	0.0	-87.28571428571429	0.0	-87.28571428571429	-87.28571428571429	93.78571542857142	87.28571428571429	99	-9.277889642857142	7.444664914285714	-0.10728192528571427	-29.04373	-9.277973000000001	7.444445085714285	-0.12121373985714286	-29.019416714285708	-3.3394619857142858	1.1766252714285714	1.5466466	-10.864799	8.662029285714285	0.8963136428571429	25248.999739136016
34	-94.95238200000001	17.456427714285716	-19.571428571428573	-100.0	0.0047619049999999994	0.10000000214285716	0.0	-86.42857142857143	0.0	-86.42857142857143	-86.42857142857143	93.957144	86.42857142857143	99	-9.134612071428572	7.461992228571428	-0.10821761014285713	-29.372331142857146	-9.134703285714286	7.461775314285715	-0.119191877	-29.357056999999998	-3.3297504428571427	1.1838256142857144	1.610614442857143	-10.825969285714285	8.512827142857143	0.8475002142857143	25998.44451257161
35	-94.44285771428572	18.053339285714284	-19.285714285714285	-100.0	0.009523809999999999	0.10952381214285715	0.0	-86.42857142857143	0.0	-86.42857142857143	-86.42857142857143	93.4523817142857	86.42857142857143	99	-8.976918785714286	7.439891371428571	-0.106465193	-29.68875042857143	-8.976975428571427	7.439714885714286	-0.11665364271428569	-29.663709	-3.3045025999999993	1.2022183	1.616593842857143	-11.133117285714288	8.346588528571427	0.7946663142857143	26745.973482302255
36	-91.80952485714286	20.26953071428571	-19.142857142857142	-100.0	0.028571430000000002	0.13333333785714285	0.0047619049999999994	-92.71428571428571	0.0	-92.71428571428571	-92.71428571428571	90.838096	92.71428571428571	99	-8.785447857142858	7.383891228571428	-0.098106503	-30.049090857142858	-8.785543714285714	7.383665242857142	-0.11426906557142855	-30.054426857142857	-3.270290757142857	1.2265265857142857	1.7139021428571428	-11.330485214285714	8.144834285714285	0.7398312285714287	27477.169240951538
37	-90.94285857142857	21.297267428571427	-19.285714285714285	-100.0	0.038095239999999995	0.13809524214285712	0.0047619049999999994	-92.71428571428571	0.0	-92.71428571428571	-92.71428571428571	89.98095314285716	92.71428571428571	99	-8.580269285714285	7.298505085714285	-0.097705003	-30.434834857142857	-8.58028257142857	7.298444885714285	-0.1135841407142857	-30.355246857142852	-3.255448428571429	1.232922	1.7777135714285717	-11.341051357142858	7.9340036285714275	0.6907423842857144	28202.436026402884
38	-89.11428714285715	23.08560542857143	-19.285714285714285	-100.0	0.04285714499999999	0.1571428607142857	0.0047619049999999994	-92.71428571428571	0.0	-92.71428571428571	-92.71428571428571	88.15714314285715	92.71428571428571	99	-8.384695271428571	7.181878685714286	-0.094636533	-30.60975314285714	-8.384741	7.181770242857143	-0.11215001357142858	-30.638195999999994	-3.253520485714286	1.230100714285714	1.885751242857143	-11.324156357142856	7.735919285714286	0.6596685842857143	28914.60389348439
39	-88.79523942857142	23.249008285714286	-19.285714285714285	-100.0	0.06190476499999999	0.1476190507142857	0.0047619049999999994	-92.71428571428571	0.0	-92.71428571428571	-92.71428571428571	87.85714314285715	92.71428571428571	99	-8.2076275	7.052992671428571	-0.09007182585714286	-30.838982714285713	-8.207660857142857	7.052946528571428	-0.11060961857142858	-30.823259000000004	-3.252585214285715	1.2275681857142857	1.8676881142857142	-11.424223214285716	7.555456785714285	0.6304199985714286	29624.79747547422
40	-88.44285799999999	23.615713	-18.571428571428573	-100.0	0.07619047928571428	0.1476190507142857	0.0047619049999999994	-92.71428571428571	0.0	-92.71428571428571	-92.71428571428571	87.51904742857144	92.71428571428571	99	-8.025605028571428	6.903763171428571	-0.08726521085714287	-31.065949	-8.025702771428572	6.9035798857142865	-0.1063364792857143	-31.24696614285714	-3.2470787428571426	1.2284306285714286	1.8789383999999998	-11.68034407142857	7.369644357142858	0.6028896485714286	30332.93293816703
41	-87.638096	24.18893271428571	-18.285714285714285	-100.0	0.08571428928571427	0.16190476571428572	0.0047619049999999994	-100.0	0.0	-100.0	-100.0	86.72380885714286	100.0	99	-7.843406242857143	6.748668757142858	-0.08637284942857144	-31.221794428571428	-7.8434731428571425	6.748618714285714	-0.102236785	-31.49528928571429	-3.237695742857143	1.2323896714285714	1.894244057142857	-12.015393642857143	7.182188928571429	0.5728558414285715	31037.496260745185
42	-87.6476202857143	23.288512428571426	-22.0	-100.0	0.10476190857142857	0.1523809557142857	0.0047619049999999994	-100.0	0.0	-100.0	-100.0	86.75238114285715	100.0	92	-7.664528014285715	6.597999514285713	-0.08835125157142858	-31.36272414285714	-7.664624628571427	6.597861142857143	-0.10023899214285714	-31.714465999999998	-3.240958185714286	1.2267889714285716	1.8244579142857142	-11.754512499999999	7.000718971428571	0.5477968014285713	31742.298466273718
43	-88.63333457142858	22.851365714285716	-22.0	-100.0	0.10476190857142856	0.1333333357142857	0.0047619049999999994	-100.0	0.0	-100.0	-100.0	87.73809542857143	100.0	92	-7.505267942857143	6.450490942857143	-0.0895993972857143	-31.432267999999997	-7.5053559142857145	6.450336471428571	-0.09533442414285713	-31.81324028571429	-3.2506328428571436	1.2183283	1.7496504714285714	-11.588578428571429	6.840889642857143	0.5280024657142857	32454.16119647026
44	-89.96190514285713	20.659180428571428	-27.285714285714285	-100.0	0.10952381285714284	0.10952381142857141	0.0047619049999999994	-100.0	0.0	-100.0	-100.0	89.07142914285714	100.0	92	-7.362407657142858	6.305092514285714	-0.08526686642857143	-31.315243428571428	-7.362514114285714	6.304876614285715	-0.09031879414285714	-31.84180842857143	-3.2669144	1.2061497428571428	1.5851265428571428	-11.947316	6.699113728571429	0.5135746	33176.06709282739
45	-91.39523799999999	18.552788857142854	-33.142857142857146	-100.0	0.12857143142857144	0.08095238357142856	0.0047619049999999994	-100.0	0.0	-100.0	-100.0	90.52381085714286	100.0	92	-7.2483335	6.169523900000001	-0.08617585928571428	-31.222160714285714	-7.248450328571428	6.1694807	-0.08763638414285713	-31.790821142857144	-3.2794204428571425	1.1965210142857143	1.3331478142857143	-11.89792742857143	6.585779142857143	0.49868995714285713	33908.65584230423
46	-91.58095285714286	18.256416428571427	-33.857142857142854	-100.0	0.1333333357142857	0.07142857428571428	0.0047619049999999994	-100.0	0.0	-100.0	-100.0	90.71428657142857	100.0	92	-7.141875842857142	6.037386328571429	-0.08626522571428571	-31.188972571428568	-7.141969185714286	6.0372872285714285	-0.08659037985714287	-31.77105757142857	-3.288952242857143	1.1880324428571427	1.2233907957142858	-11.38334	6.481000114285714	0.4882537828571429	34642.670196499144
47	-91.72381	18.388068999999998	-30.571428571428573	-100.0	0.1333333357142857	0.0666666692857143	0.0047619049999999994	-100.0	0.0	-100.0	-100.0	90.85714371428571	100.0	91	-7.058493742857142	5.9289931000000005	-0.08486326214285715	-31.153451142857143	-7.0585502714285715	5.929013171428571	-0.08517543914285715	-31.581997	-3.295721057142857	1.1833094714285717	1.1417275242857143	-11.289549071428572	6.398674685714285	0.4792654057142857	35377.598245722904
48	-91.26190485714287	18.652438142857143	-30.857142857142858	-100.0	0.14285714571428573	0.07142857357142858	0.0047619049999999994	-88.42857142857143	0.0	-88.42857142857143	-88.42857142857143	90.40476228571428	88.57142857142857	83	-6.981015385714286	5.8307519999999995	-0.08231824499999998	-31.111964285714286	-6.981085828571429	5.830781885714286	-0.0832851977142857	-31.476596142857144	-3.302322228571429	1.1776901	1.0869985957142858	-10.95364035714286	6.322672400000001	0.4706266028571429	36106.9109282153
49	-90.33809485714286	19.794684	-27.142857142857142	-100.0	0.15238095428571427	0.08571428785714286	0.009523809999999999	-77.85714285714286	0.0	-77.85714285714286	-77.85714285714286	89.49047657142857	78.14285714285714	90	-6.915672414285715	5.7399806714285715	-0.0785350442857143	-31.054672571428572	-6.915728771428571	5.740064171428571	-0.07994870771428572	-31.30999442857143	-3.307831085714286	1.1739085	0.9789034314285713	-11.21700607142857	6.258823742857144	0.4640945857142857	36827.293440444126
50	-91.45237971428571	17.55528257142857	-33.857142857142854	-100.0	0.16666666714285716	0.07619047785714285	0.0047619049999999994	-77.85714285714286	0.0	-77.85714285714286	-77.85714285714286	90.619048	78.14285714285714	90	-6.856918414285715	5.655897171428571	-0.07643570857142858	-30.934074000000003	-6.856968342857143	5.656020328571428	-0.07736430571428572	-31.088062142857144	-3.3135410999999997	1.1692590857142857	0.9578054314285716	-11.097306642857143	6.201564642857142	0.45830426714285716	37555.871544361115
51	-91.16666542857142	17.97118642857143	-28.714285714285715	-100.0	0.18095238142857142	0.08095238285714286	0.0047619049999999994	-77.85714285714286	0.0	-77.85714285714286	-77.85714285714286	90.34761942857143	78.14285714285714	90	-6.810222842857143	5.583661171428572	-0.07993981428571428	-30.898177428571433	-6.8102152857142855	5.583783614285713	-0.07594231200000001	-30.918108142857143	-3.3152509714285716	1.1685898714285714	0.8702444985714287	-10.794263642857143	6.156397642857143	0.4561293871428571	38282.23626606805
52	-90.53333257142857	19.077302	-22.857142857142858	-100.0	0.18571428571428572	0.09047619214285715	0.0047619049999999994	-71.28571428571429	0.0	-71.28571428571429	-71.28571428571429	89.71904771428571	71.57142857142857	90	-6.762550514285714	5.519721057142858	-0.07775759071428572	-30.91631057142857	-6.762549642857143	5.519763957142858	-0.07451909914285715	-30.816338285714284	-3.317251542857143	1.1665756714285715	0.85048709	-10.752240357142856	6.1110174285714285	0.45656476285714287	39002.62369087764
53	-89.82857028571428	20.204014142857144	-17.0	-100.0	0.1952380942857143	0.09047619214285714	0.0047619049999999994	-71.28571428571429	0.0	-71.28571428571429	-71.28571428571429	89.0238097142857	71.57142857142857	90	-6.729031128571428	5.468290400000001	-0.074813264	-30.73301842857143	-6.729013428571428	5.468407428571429	-0.07077066342857143	-30.66941485714286	-3.3211259142857146	1.165255042857143	0.7979246514285714	-10.999215214285714	6.079082	0.45403548285714285	39718.13127980913
54	-89.39999885714285	20.172366714285715	-20.857142857142858	-100.0	0.20476190428571428	0.10000000142857143	0.0047619049999999994	-71.28571428571429	0.0	-71.28571428571429	-71.28571428571429	88.60476171428571	71.57142857142857	91	-6.699375514285714	5.4192232	-0.07203683757142858	-30.657507285714292	-6.699320914285714	5.4193582000000005	-0.07007307914285714	-30.478016285714286	-3.3242072000000005	1.1606971	0.7416724514285714	-10.885457428571428	6.051923	0.45554333571428574	40430.754264150346
55	-88.35238028571428	21.506182428571428	-20.714285714285715	-100.0	0.21428571285714285	0.10000000142857143	0.0047619049999999994	-73.71428571428571	0.0	-73.71428571428571	-73.71428571428571	87.56666742857144	74.0	94	-6.679325742857143	5.383490628571429	-0.07123112899999999	-30.614721142857142	-6.679316785714286	5.383582914285715	-0.06930237342857141	-30.358221714285715	-3.3236955857142854	1.1613813857142858	0.7612827228571428	-10.965338285714285	6.034221185714285	0.4573625314285715	41136.40063732011
56	-89.94761885714286	19.522067	-27.285714285714285	-100.0	0.1952380942857143	0.08571428714285714	0.0	-79.71428571428571	0.0	-79.71428571428571	-79.71428571428571	89.14285742857143	80.0	89	-6.654552014285715	5.347621500000001	-0.07042625685714286	-30.368660428571427	-6.654542642857143	5.347699771428571	-0.0676295587142857	-30.086481428571428	-3.322589014285714	1.1616321142857144	0.7773318342857144	-10.76458557142857	6.010921628571428	0.45861158428571425	41854.5593227659
57	-89.26190542857144	20.587560857142858	-20.714285714285715	-100.0	0.20952381000000003	0.08095238214285715	0.0047619049999999994	-68.28571428571429	0.0	-68.28571428571429	-68.28571428571429	88.47142885714287	68.71428571428571	89	-6.637322157142856	5.319475085714286	-0.070247624	-30.190945285714285	-6.6373006428571415	5.3195794	-0.0684802472857143	-29.903197285714292	-3.3204131714285716	1.1628779714285713	0.8369536342857143	-10.804159	5.9951073	0.46054053857142846	42565.5100639207
58	-88.276192	21.31950614285714	-20.571428571428573	-100.0	0.20952381	0.09523809714285714	0.0047619049999999994	-61.714285714285715	0.0	-61.714285714285715	-61.714285714285715	87.48571457142859	62.142857142857146	86	-6.621717485714287	5.291221128571428	-0.06782398257142856	-30.067102285714288	-6.621733728571428	5.291350114285715	-0.06783520957142856	-29.790095571428573	-3.3192985999999998	1.1624792857142856	0.8851451100000001	-10.884546285714285	5.981122685714285	0.4625964642857142	43268.01635142735
59	-88.57619199999999	20.450930142857143	-25.714285714285715	-100.0	0.20952381	0.09523809714285714	0.0047619049999999994	-65.85714285714286	0.0	-65.85714285714286	-65.85714285714286	87.78571399999998	66.42857142857143	86	-6.612618799999999	5.267861285714285	-0.06577455614285714	-30.035687714285718	-6.61261167142857	5.268000971428572	-0.06472823528571428	-29.68257014285714	-3.3173478857142853	1.163165542857143	0.8912544828571428	-10.888442428571429	5.9732669000000005	0.4631756085714286	43973.79973053932
60	-87.96190571428569	21.014411	-25.571428571428573	-100.0	0.21904762	0.10952381214285713	0.0047619049999999994	-53.42857142857143	0.0	-53.42857142857143	-53.42857142857143	87.18095257142856	54.0	86	-6.602962842857141	5.247916099999999	-0.06412873985714286	-29.976031857142853	-6.60293217142857	5.248091328571428	-0.06348660957142857	-29.67230642857143	-3.3123810857142857	1.1649528714285715	0.9304560828571429	-10.742354571428573	5.964782857142858	0.4661173914285714	44672.480097293854
61	-88.41428628571428	20.390950142857147	-27.428571428571427	-100.0	0.2285714285714286	0.10000000285714285	0.0047619049999999994	-53.42857142857143	0.0	-53.42857142857143	-53.42857142857143	87.6428577142857	54.0	85	-6.5955957	5.233018242857142	-0.06424746328571429	-29.768042142857144	-6.595617757142856	5.233138185714286	-0.06010079771428572	-29.46029457142857	-3.3086016428571425	1.1685354857142856	0.9174580457142858	-10.753856857142859	5.958441342857143	0.4685832828571428	45374.212529829565
62	-89.32380914285714	18.70107742857143	-32.57142857142857	-100.0	0.2333333328571429	0.09047619285714284	0.0047619049999999994	-62.57142857142857	0.0	-62.57142857142857	-62.57142857142857	88.55714342857142	63.0	90	-6.587791728571429	5.215808914285715	-0.06165486528571429	-29.474795999999998	-6.5877453	5.215996228571429	-0.05675242914285714	-29.317587571428568	-3.3076006857142852	1.1682126428571427	0.8267055828571429	-10.757215428571428	5.951056085714286	0.4699660185714286	46084.53828930855
63	-88.680952	19.40766071428572	-30.571428571428573	-100.0	0.26190476142857144	0.08571428857142857	0.0047619049999999994	-67.14285714285714	0.0	-67.14285714285714	-67.14285714285714	87.94285771428574	67.42857142857143	88	-6.581508514285715	5.201440799999999	-0.060346656	-29.417408571428574	-6.581462942857143	5.2016345571428575	-0.054442292428571425	-29.36431842857143	-3.3036920285714286	1.1698296	0.9334246642857144	-10.848701714285713	5.945629957142858	0.4720182942857143	46791.60771863801
64	-89.53809485714285	18.33836414285714	-37.0	-100.0	0.22857142714285716	0.09523809785714286	0.0	-65.42857142857143	0.0	-65.42857142857143	-65.42857142857143	88.76666771428573	65.57142857142857	85	-6.573958614285715	5.185682857142857	-0.05999501057142857	-29.49442185714286	-6.573918514285714	5.185878085714285	-0.05143831671428572	-29.39683042857143	-3.300789871428571	1.1716682142857144	0.7872467671428571	-11.152926714285714	5.9393502428571425	0.4752291657142857	47503.76526842798
65	-90.79999914285715	16.908727142857142	-41.42857142857143	-100.0	0.2142857128571429	0.09523809785714286	0.0	-64.71428571428571	0.0	-64.71428571428571	-64.71428571428571	90.01428628571429	65.0	89	-6.569780857142858	5.179309528571429	-0.059041432000000005	-29.37344742857143	-6.5697350000000005	5.1795259428571425	-0.05020920385714285	-29.283296	-3.295022728571429	1.1753217285714288	0.73814753	-11.110904428571429	5.935534	0.47580894	48225.09624344962
66	-91.28095114285713	16.294751	-42.714285714285715	-100.0	0.2238095228571429	0.08571428857142857	0.0	-67.14285714285714	0.0	-67.14285714285714	-67.14285714285714	90.50476342857144	67.28571428571429	89	-6.567608828571429	5.175087471428571	-0.05934032014285714	-29.225833714285717	-6.567598014285714	5.175301614285714	-0.05024349814285715	-29.211310571428573	-3.2895172428571433	1.1790315	0.7486830428571428	-11.364641714285716	5.934183785714285	0.47916255714285716	48950.35510294778
67	-91.03333257142856	15.972348142857143	-44.0	-100.0	0.2333333328571429	0.07619047857142858	0.0	-72.42857142857143	0.0	-72.42857142857143	-72.42857142857143	90.26666857142857	72.71428571428571	89	-6.559423857142858	5.164146842857143	-0.06201372471428571	-29.19440571428572	-6.559427014285715	5.1643678714285715	-0.04983995814285714	-29.034361142857136	-3.287608357142857	1.1801407142857143	0.7404084142857144	-11.452079857142857	5.927638642857143	0.4816336571428571	49675.47527759416
68	-89.59999914285713	17.05993042857143	-41.857142857142854	-100.0	0.24761904857142855	0.09523809785714286	0.0	-72.42857142857143	0.0	-72.42857142857143	-72.42857142857143	88.84762142857141	72.71428571428571	89	-6.546732328571428	5.146975271428572	-0.06127651214285714	-29.280341571428576	-6.546696628571429	5.147303728571428	-0.04849926814285715	-29.083443714285714	-3.282144342857143	1.1832762285714284	0.7811168228571429	-11.356125000000002	5.9153073	0.48155260714285714	50391.03425700324
69	-89.16666628571429	17.18767257142857	-41.142857142857146	-100.0	0.2952380957142857	0.08095238357142856	0.0	-72.42857142857143	0.0	-72.42857142857143	-72.42857142857143	88.46190628571428	72.71428571428571	88	-6.533286357142857	5.129158257142857	-0.06244089871428571	-29.289860428571426	-6.533271571428572	5.129473971428572	-0.048206155714285714	-28.99202357142857	-3.2751033857142855	1.188615257142857	0.8117635571428571	-11.301102142857143	5.9028048	0.4822568357142857	51103.94035424505
70	-89.63809485714286	16.46746842857143	-43.714285714285715	-100.0	0.2857142857142857	0.07619047857142858	0.0	-72.42857142857143	0.0	-72.42857142857143	-72.42857142857143	88.92381114285715	72.71428571428571	94	-6.526687785714286	5.116325171428572	-0.06191171385714285	-29.257205428571428	-6.526667585714286	5.116679542857143	-0.04740370114285714	-28.886624857142856	-3.2719134142857142	1.190568514285714	0.7478469428571428	-11.243997714285713	5.897587242857143	0.4837495257142857	51820.38046029636
71	-87.59047485714287	18.459727000000004	-37.42857142857143	-100.0	0.30952381142857144	0.08095238428571427	0.0	-75.28571428571429	0.0	-75.28571428571429	-75.28571428571429	86.90000114285714	75.71428571428571	90	-6.5262416	5.1092837	-0.06155101642857142	-29.138857285714288	-6.5262151571428575	5.109601428571429	-0.047148263428571424	-28.812557428571427	-3.2682405	1.1927437571428572	0.7640030685714285	-11.117552285714286	5.898686671428572	0.48565065428571424	52523.08776644298
72	-85.97142771428571	19.640091	-35.714285714285715	-100.0	0.35238095428571425	0.07619047857142856	0.0	-82.57142857142857	0.0	-82.57142857142857	-82.57142857142857	85.32381028571429	82.85714285714286	88	-6.5188676	5.0952482	-0.05978060457142857	-29.078532428571428	-6.518832014285715	5.095570185714286	-0.04582060842857143	-28.790876142857144	-3.2655177714285712	1.1943229285714285	0.8015529057142856	-11.313940142857144	5.892608528571429	0.4868855985714286	53215.96647208078
73	-85.40952285714286	20.582889571428574	-32.57142857142857	-100.0	0.3428571442857142	0.08095238357142857	0.0	-70.85714285714286	0.0	-70.85714285714286	-70.85714285714286	84.75238171428573	71.28571428571429	88	-6.510020542857142	5.078616528571429	-0.058691999714285716	-28.912012714285712	-6.5099683	5.0789577999999995	-0.04473043128571429	-28.638561000000003	-3.262905657142857	1.1958513	0.7772669085714285	-11.153999428571428	5.884889771428571	0.4871756857142858	53902.108250107085
74	-85.78571285714285	20.34085	-34.142857142857146	-100.0	0.3428571442857142	0.07619047857142858	0.0	-78.0	0.0	-78.0	-78.0	85.12857171428571	78.28571428571429	81	-6.508076714285714	5.070458728571429	-0.056054812428571424	-28.897600571428573	-6.508063985714285	5.070710699999999	-0.043654101285714286	-28.620323000000003	-3.256854657142857	1.1991290428571428	0.7501934600000001	-11.289381571428573	5.884029385714285	0.4889646785714286	54592.16356819017
75	-85.79047485714285	20.685540285714286	-32.42857142857143	-100.0	0.33809523857142854	0.07142857428571428	0.0	-78.0	0.0	-78.0	-78.0	85.12857171428571	78.28571428571429	81	-6.508005085714286	5.0633380571428575	-0.05459673485714286	-28.852316857142856	-6.507951785714288	5.0635314142857135	-0.043893446	-28.63409628571429	-3.253500542857143	1.2004139285714286	0.74540901	-11.495507428571429	5.885896385714285	0.49289081142857144	55282.19694267
76	-86.10476057142856	20.436893428571427	-33.142857142857146	-100.0	0.30952381142857144	0.08571428857142857	0.0	-78.0	0.0	-78.0	-78.0	85.41428599999999	78.28571428571429	76	-6.499300942857142	5.048008485714285	-0.053774764857142845	-28.89798342857143	-6.499292785714287	5.048159757142857	-0.04414421442857143	-28.752733142857142	-3.2510779714285714	1.2003280142857142	0.8857823671428572	-11.704241428571427	5.879232899999999	0.49790871428571426	55974.4262676239
77	-85.5142842857143	21.401959428571427	-28.857142857142858	-100.0	0.31904762142857146	0.08571428857142857	0.0	-67.0	0.0	-67.0	-67.0	84.833334	67.42857142857143	76	-6.492258428571428	5.034601828571428	-0.051380321714285714	-28.88164371428572	-6.492222171428572	5.034717785714286	-0.04471880328571428	-28.785013714285714	-3.2479366	1.2023647428571427	0.9030103614285714	-11.885943428571426	5.8740855142857145	0.5015274914285714	56659.96676404135
78	-85.33333285714285	20.896345857142855	-32.142857142857146	-100.0	0.32857143000000005	0.10476190857142857	0.0047619049999999994	-65.85714285714286	0.0	-65.85714285714286	-65.85714285714286	84.66190542857143	66.28571428571429	84	-6.478323942857143	5.014782157142858	-0.050178520571428575	-28.998080428571427	-6.478270142857142	5.014969642857143	-0.04449745928571429	-28.85728585714286	-3.2442903714285714	1.2039911714285714	0.9391805042857143	-11.692507857142857	5.861771414285714	0.5041055342857143	57344.64009659631
79	-85.43809428571429	20.63510857142857	-33.42857142857143	-100.0	0.33809523999999996	0.09047619428571428	0.0047619049999999994	-65.85714285714286	0.0	-65.85714285714286	-65.85714285714286	84.77619200000001	66.28571428571429	86	-6.470273871428573	4.996832942857144	-0.05013773771428571	-29.107542714285717	-6.470211071428571	4.9970066	-0.04380691757142857	-28.935340857142855	-3.2371998714285715	1.2075266	0.9547290757142858	-11.69667742857143	5.855365328571429	0.5069129728571429	58030.44883237566
80	-85.02380942857143	21.045789428571428	-30.714285714285715	-100.0	0.33809523999999996	0.10476190857142856	0.0047619049999999994	-77.57142857142857	0.0	-77.57142857142857	-77.57142857142857	84.36190571428571	77.85714285714286	83	-6.4549954	4.972629228571428	-0.050051424428571425	-29.176005285714286	-6.454886114285714	4.9727853714285715	-0.04445731185714286	-29.01308214285714	-3.232044299999999	1.2110899	0.9522620528571428	-12.176780285714285	5.842029228571429	0.5102032985714285	58716.275480679105
81	-84.60952371428571	21.29060885714286	-28.0	-100.0	0.3428571442857143	0.10952381357142858	0.0047619049999999994	-77.57142857142857	0.0	-77.57142857142857	-77.57142857142857	83.95238142857144	77.85714285714286	85	-6.436354428571429	4.9440405571428565	-0.05151445657142857	-29.188882857142854	-6.436255471428573	4.944131714285715	-0.046574931857142864	-29.099043571428574	-3.227000085714285	1.2135530428571428	0.9850555057142858	-12.051368857142856	5.825417857142858	0.5124813057142857	59399.50944849423
82	-84.38095257142858	21.756357857142856	-23.857142857142858	-100.0	0.33809524142857145	0.11428571785714285	0.0047619049999999994	-66.42857142857143	0.0	-66.42857142857143	-66.42857142857143	83.71904800000002	66.85714285714286	85	-6.420899585714286	4.918538085714284	-0.052151254714285715	-29.178807428571425	-6.420831628571429	4.918635771428572	-0.047957359285714284	-29.09661742857143	-3.2241950571428575	1.215632342857143	0.9992686557142859	-12.065023142857143	5.811726571428571	0.5150979071428572	60078.342812606264
83	-84.5238097142857	21.906212571428572	-23.428571428571427	-100.0	0.3333333371428572	0.10476190857142857	0.0047619049999999994	-55.285714285714285	0.0	-55.285714285714285	-55.285714285714285	83.85714314285714	55.857142857142854	91	-6.416120785714285	4.902775714285714	-0.051901429000000006	-29.259501285714286	-6.416057842857143	4.902892514285715	-0.048070838000000005	-29.093664571428572	-3.2174078428571424	1.2195313571428572	0.8713457842857144	-11.897409857142858	5.808149	0.5170357728571429	60755.490514857425
84	-82.69523885714285	22.549072857142857	-20.857142857142858	-100.0	0.3619047657142857	0.11428571785714285	0.0047619049999999994	-57.857142857142854	0.0	-57.857142857142854	-57.857142857142854	82.05714314285714	58.42857142857143	78	-6.401408014285714	4.876983371428571	-0.05301498985714286	-29.287004428571432	-6.40140422857143	4.8770133428571425	-0.048498437285714284	-29.08083	-3.211444242857143	1.222734842857143	0.91119929	-11.77814557142857	5.795751771428572	0.5196483628571429	61420.622276238035
85	-83.19523885714285	22.180096285714285	-21.714285714285715	-100.0	0.36666667	0.09047619214285714	0.0	-62.285714285714285	0.0	-62.285714285714285	-62.285714285714285	82.56190457142857	62.857142857142854	78	-6.392366585714286	4.856447228571429	-0.05289037157142858	-29.012956857142857	-6.392361071428572	4.8564358428571435	-0.04894896214285714	-28.871141857142863	-3.209119285714286	1.2235941857142856	0.9218553757142857	-11.828014857142856	5.789339585714286	0.5243753428571428	62090.07476762363
86	-83.09523885714285	22.326315285714287	-21.0	-100.0	0.3523809557142857	0.10000000214285713	0.0	-53.857142857142854	0.0	-53.857142857142854	-53.857142857142854	82.447618	54.57142857142857	78	-6.380653285714286	4.831969171428573	-0.0527830352857143	-28.835728142857146	-6.380679571428572	4.831924885714286	-0.04973740928571429	-28.75107014285715	-3.207064314285714	1.2246090714285713	0.951215047142857	-11.702704571428571	5.780246028571429	0.529898577142857	62756.62995335034
87	-82.64761942857142	21.965199714285713	-24.428571428571427	-100.0	0.3809523857142857	0.08095238285714287	0.0	-53.857142857142854	0.0	-53.857142857142854	-53.857142857142854	82.02856999999999	54.57142857142857	72	-6.375657457142856	4.815014485714285	-0.05275753185714286	-28.667620142857146	-6.3757305	4.815034828571428	-0.049048735	-28.588239857142863	-3.202005928571428	1.2265300857142858	0.9600164428571428	-11.27013814285714	5.777437742857144	0.5335014271428571	63420.2229079519
88	-82.01428657142857	22.414151142857143	-24.428571428571427	-100.0	0.38095238571428564	0.08095238285714286	0.0	-44.857142857142854	0.0	-44.857142857142854	-44.857142857142854	81.39523714285714	45.714285714285715	70	-6.3704810571428565	4.799798442857143	-0.051794696142857144	-28.389053571428576	-6.370511371428571	4.799845542857143	-0.047287573000000006	-28.340462714285717	-3.1992509285714283	1.228919685714286	0.9513747914285714	-11.337933714285713	5.774688642857144	0.5384384342857143	64077.24765712874
89	-82.40952514285713	21.941531857142856	-27.285714285714285	-100.0	0.3952380985714285	0.06190476357142858	0.0	-56.0	0.0	-56.0	-56.0	81.80476057142857	56.714285714285715	70	-6.367811242857143	4.782529442857142	-0.05130591014285714	-28.111380571428572	-6.3678637714285715	4.782609485714285	-0.04565507271428571	-28.107174285714287	-3.1922865285714286	1.233011742857143	0.9588217628571429	-11.271551857142855	5.773714214285714	0.5413644828571428	64739.84543841226
90	-81.67142942857141	22.270436714285715	-26.428571428571427	-100.0	0.3952380985714285	0.07142857285714287	0.0047619049999999994	-55.285714285714285	0.0	-55.285714285714285	-55.285714285714285	81.06666628571428	56.0	70	-6.36077142857143	4.761408871428571	-0.05169482942857143	-27.874816428571428	-6.360794514285715	4.7614776857142855	-0.044780180428571424	-27.857894142857145	-3.1905599714285713	1.2351665714285716	0.9956865914285714	-11.315654428571426	5.769093699999999	0.5447415785714285	65397.529339551926
91	-82.5142857142857	22.40606514285714	-26.285714285714285	-100.0	0.37619047999999994	0.07142857285714287	0.0047619049999999994	-61.714285714285715	0.0	-61.714285714285715	-61.714285714285715	81.89047485714285	62.42857142857143	83	-6.3611318	4.744101942857142	-0.05226527171428571	-27.638580714285716	-6.3610887285714295	4.744336357142857	-0.04488297514285715	-27.682375285714283	-3.1868302857142856	1.2371584714285715	0.9224082985714285	-11.311674714285713	5.7716106428571425	0.5484398642857143	66062.44988393784
92	-82.02380942857143	22.708266000000002	-23.857142857142858	-100.0	0.40000000714285716	0.06666666857142857	0.0047619049999999994	-68.71428571428571	0.0	-68.71428571428571	-68.71428571428571	81.42380914285714	69.28571428571429	82	-6.357045085714286	4.723579471428571	-0.05285586542857144	-27.613460428571436	-6.3570211	4.723766228571429	-0.044871516285714286	-27.613967857142857	-3.1811131999999995	1.2415101857142858	0.9290584057142857	-11.423375428571429	5.769917014285714	0.5529045928571429	66726.21091842651
93	-82.8095237142857	22.408500571428572	-25.428571428571427	-100.0	0.39523810285714284	0.057142858571428576	0.0047619049999999994	-77.14285714285714	0.0	-77.14285714285714	-77.14285714285714	82.20476142857142	77.57142857142857	82	-6.354193457142856	4.7043788142857155	-0.052484602428571434	-27.478047142857143	-6.354139528571429	4.704588657142857	-0.04512740642857143	-27.43032214285714	-3.1789635857142855	1.2431138428571429	0.8845841485714286	-11.503077857142857	5.769919128571428	0.5584334728571428	67397.25042336328
94	-82.80476142857144	22.984949285714286	-24.285714285714285	-100.0	0.3761904828571428	0.061904763571428566	0.0047619049999999994	-65.42857142857143	0.0	-65.42857142857143	-65.42857142857143	82.18095285714286	66.0	90	-6.350701028571429	4.685173128571428	-0.05228742485714285	-27.40661828571428	-6.350671971428572	4.685322800000001	-0.04564589071428571	-27.35454228571428	-3.176374014285714	1.2455342285714284	0.9311902099999999	-11.522034285714286	5.769507657142857	0.5639710442857142	68065.34838104248
95	-83.90952342857145	21.96384657142857	-29.571428571428573	-100.0	0.38095238857142855	0.05238095357142857	0.0047619049999999994	-74.42857142857143	0.0	-74.42857142857143	-74.42857142857143	83.29047714285716	74.85714285714286	97	-6.3490135	4.661263171428572	-0.05044507914285713	-27.33408557142857	-6.348975057142858	4.661577514285715	-0.04592256214285715	-27.28489214285714	-3.1703397714285715	1.2491397714285715	0.9868642142857141	-11.60497442857143	5.770229942857143	0.5690570742857143	68743.5769080775
96	-84.10952257142857	21.42427	-32.714285714285715	-100.0	0.3857142928571428	0.05714285857142857	0.009523809999999999	-62.0	0.0	-62.0	-62.0	83.49523857142857	62.57142857142857	95	-6.344793571428572	4.648964785714285	-0.04726394799999999	-27.29285528571428	-6.344753957142857	4.649294657142856	-0.04416435271428572	-27.206277857142855	-3.1659012285714283	1.2517623142857144	1.0195676142857142	-11.532147642857142	5.7689549428571425	0.5749701814285714	69420.34563394955
97	-83.38571342857144	21.891961714285713	-31.0	-100.0	0.40476191142857143	0.06190476428571428	0.0047619049999999994	-73.85714285714286	0.0	-73.85714285714286	-73.85714285714286	82.7904757142857	74.28571428571429	85	-6.342821757142858	4.636388928571429	-0.04458002057142857	-27.08450014285714	-6.342764185714286	4.636569457142857	-0.043511186	-27.054960285714284	-3.158973528571429	1.2540281428571427	1.0238812857142856	-11.465639214285714	5.769994328571428	0.5810455742857144	70094.86780006545
98	-83.29523714285715	21.139872857142855	-36.285714285714285	-100.0	0.41904762571428567	0.05714286	0.0047619049999999994	-68.85714285714286	0.0	-68.85714285714286	-68.85714285714286	82.71428571428571	69.28571428571429	79	-6.337353242857143	4.621346000000001	-0.04292585399999999	-27.046014142857143	-6.337368499999999	4.621410885714285	-0.039792955000000005	-26.97736557142857	-3.1509263000000005	1.2595579428571428	1.0662652928571428	-11.466216571428571	5.766356685714285	0.58600936	70767.69610033717
99	-83.89523628571429	20.936018999999998	-34.285714285714285	-100.0	0.40952381285714284	0.06190476428571428	0.0047619049999999994	-61.42857142857143	0.0	-61.42857142857143	-61.42857142857143	83.30476142857142	62.0	79	-6.337254242857142	4.611866757142857	-0.039956604	-26.86942714285714	-6.337299885714286	4.612003499999999	-0.03665369642857143	-26.860153999999998	-3.1434731000000005	1.264065042857143	1.1177115285714285	-11.605790142857144	5.767487028571429	0.5885001514285715	71442.59149677413
100	-82.79047428571428	21.348666	-33.714285714285715	-100.0	0.42380952714285713	0.07142857428571428	0.0047619049999999994	-49.0	0.0	-49.0	-49.0	82.21428571428571	49.714285714285715	71	-6.332726200000001	4.6067617571428565	-0.03638910314285714	-26.937077857142857	-6.332804257142857	4.606865742857143	-0.03555745842857143	-26.908904857142854	-3.1316173571428574	1.2709240857142856	1.2211653714285713	-11.661063857142858	5.764025600000001	0.59193289	72107.26638940403
101	-82.65714085714285	20.67428442857143	-35.714285714285715	-100.0	0.44761905142857145	0.07619047857142858	0.0047619049999999994	-50.57142857142857	0.0	-50.57142857142857	-50.57142857142857	82.10476142857144	51.285714285714285	66	-6.327571271428572	4.598687900000001	-0.03445420228571428	-27.076802999999995	-6.327605228571429	4.598806799999999	-0.032342923714285716	-26.988231428571428	-3.121704285714286	1.2770220285714287	1.2099195142857142	-11.891989857142859	5.759802871428572	0.5943368242857143	72771.45476494517
102	-82.214284	21.270587571428567	-33.285714285714285	-100.0	0.4380952414285714	0.08571428857142858	0.0047619049999999994	-40.0	0.0	-40.0	-40.0	81.65238	40.857142857142854	66	-6.3207588857142865	4.595871685714286	-0.03357669657142857	-27.185693000000004	-6.320807914285714	4.595835857142857	-0.029827680000000002	-27.06943328571429	-3.115301285714285	1.2805944285714284	1.2517506714285713	-11.829854	5.754798585714286	0.5991637014285714	73429.74281777654
103	-81.54285542857143	21.98716042857143	-31.142857142857142	-100.0	0.4333333371428571	0.08571428857142858	0.0	-46.42857142857143	0.0	-46.42857142857143	-46.42857142857143	80.97618999999999	47.142857142857146	67	-6.315805157142856	4.580776357142857	-0.03527428514285714	-27.160042714285712	-6.3158514	4.580629285714285	-0.029818746571428575	-27.164662142857143	-3.105983485714286	1.2875724999999998	1.226811957142857	-11.973759214285716	5.751255071428572	0.6032007371428572	74084.87042171614
104	-82.12380742857144	21.37645942857143	-32.285714285714285	-100.0	0.4380952414285714	0.07142857357142858	0.0	-38.714285714285715	0.0	-38.714285714285715	-38.714285714285715	81.56190428571428	39.57142857142857	77	-6.310964057142857	4.568014857142858	-0.03589798557142857	-27.153947	-6.311063071428571	4.568005485714286	-0.028830770571428573	-27.300339714285712	-3.1041865000000004	1.2896964000000002	1.2097628571428574	-12.2147465	5.7486003142857145	0.6080589914285716	74742.04325910976
105	-83.119046	21.185022428571433	-31.714285714285715	-100.0	0.4095238142857143	0.08095238357142856	0.0	-45.714285714285715	0.0	-45.714285714285715	-45.714285714285715	82.52857142857142	46.42857142857143	84	-6.304912257142858	4.556213357142857	-0.035268545	-27.233324999999997	-6.304974199999999	4.556291628571428	-0.02613494994285714	-27.336927857142857	-3.0999715857142855	1.291903857142857	1.2980237857142856	-12.196809928571428	5.744838385714284	0.6152706242857143	75407.60536888668
106	-82.49999885714286	21.160355714285714	-36.0	-100.0	0.4142857185714286	0.08095238357142856	0.0	-53.142857142857146	0.0	-53.142857142857146	-53.142857142857146	81.91428571428571	53.714285714285715	76	-6.295112971428572	4.540449257142857	-0.03554783257142857	-27.23095414285714	-6.2951351	4.540492685714286	-0.024343263085714283	-27.43567871428571	-3.0926318428571427	1.2970351571428569	1.3029939857142858	-12.082880642857143	5.737046957142858	0.62038861	76070.20889616013
107	-82.81904657142857	20.734847714285713	-35.714285714285715	-100.0	0.4238095271428572	0.07619047857142858	0.0	-56.42857142857143	0.0	-56.42857142857143	-56.42857142857143	82.24285714285713	57.0	85	-6.293457585714286	4.523086642857143	-0.036734924	-27.044687428571425	-6.293518485714285	4.523148971428571	-0.021036795514285715	-27.353182142857143	-3.0906165285714287	1.2992718285714286	1.2363856857142856	-11.85807142857143	5.737617528571429	0.6245881657142858	76735.75492354801
108	-83.04285657142857	21.03551	-33.714285714285715	-100.0	0.42380952714285713	0.06190476428571428	0.0	-53.285714285714285	0.0	-53.285714285714285	-53.285714285714285	82.46666714285713	53.714285714285715	83	-6.295324928571428	4.507483742857143	-0.03591819671428571	-26.771649857142855	-6.295421342857142	4.5076240571428565	-0.019354885942857145	-27.26194614285714	-3.089530914285714	1.3007421428571426	1.2922866000000002	-11.78087214285714	5.741515585714287	0.63132596	77402.14676737785
109	-81.61904714285716	21.778805142857145	-30.571428571428573	-100.0	0.44761905428571425	0.07142857428571428	0.0	-60.714285714285715	0.0	-60.714285714285715	-60.714285714285715	81.06666714285714	61.142857142857146	80	-6.2974982142857145	4.492417328571428	-0.035483887857142855	-26.581336857142862	-6.2975645857142855	4.492585571428571	-0.0194472918	-26.98041742857143	-3.0833137999999995	1.3067819999999999	1.3014432285714286	-11.662976714285714	5.745176057142857	0.6361714885714286	78060.31681394577
110	-80.89999999999999	22.024084714285713	-30.142857142857142	-100.0	0.4857142871428572	0.06190476428571428	0.0	-55.0	0.0	-55.0	-55.0	80.38571428571427	55.57142857142857	74	-6.302134642857142	4.483683942857143	-0.034139865428571434	-26.435582142857147	-6.302261014285714	4.483819571428571	-0.014513020428571428	-26.799411	-3.0785303285714285	1.309288742857143	1.3776544000000002	-11.626879142857144	5.751721328571429	0.6411834885714285	78712.490909338
111	-81.10476228571429	22.160215285714283	-30.0	-100.0	0.48095238285714287	0.06666666928571428	0.0	-55.857142857142854	0.0	-55.857142857142854	-55.857142857142854	80.58571428571427	56.42857142857143	74	-6.306049071428572	4.4760605857142854	-0.036040633142857145	-26.308164714285716	-6.306115842857143	4.476305857142857	-0.011170001928571429	-26.457134142857143	-3.071026842857143	1.3151772857142858	1.4551820571428569	-11.51275357142857	5.757151757142856	0.6453989942857142	79366.64925783021
112	-79.495238	23.01281271428571	-25.285714285714285	-100.0	0.4904761914285714	0.08095238214285715	0.0	-55.857142857142854	0.0	-55.857142857142854	-55.857142857142854	78.9857137142857	56.42857142857143	67	-6.313480157142856	4.473749700000001	-0.032730564142857146	-26.055037714285714	-6.3135485142857135	4.473939771428571	-0.011839353557142857	-26.324006571428573	-3.0652892714285715	1.3207959	1.4326764285714284	-11.552831928571425	5.765944185714285	0.6492804414285713	80010.08400198391
113	-79.34285657142858	23.010901285714283	-24.714285714285715	-100.0	0.5095238057142858	0.06666666785714286	0.0	-45.0	0.0	-45.0	-45.0	78.85238085714286	45.714285714285715	74	-6.319969014285715	4.474942342857143	-0.03048821385714286	-26.05070642857143	-6.320056999999999	4.475194557142857	-0.012072224557142856	-26.118455428571426	-3.0614611571428574	1.3233312714285714	1.527445571428571	-11.456597357142856	5.773977542857144	0.6531428342857142	80650.58968060357
114	-80.01904657142858	23.121987428571426	-24.142857142857142	-100.0	0.4904761871428572	0.07142857285714287	0.0	-41.0	0.0	-41.0	-41.0	79.50952371428572	41.57142857142857	74	-6.3241923	4.477234957142858	-0.030533748142857146	-26.124365142857148	-6.3242142	4.477607842857142	-0.011884511414285714	-26.033153285714288	-3.058555171428572	1.3260739000000001	1.5814869	-11.73711042857143	5.7795677	0.6568163542857143	81294.65000830378
115	-79.49523657142858	23.280454714285714	-25.285714285714285	-100.0	0.48571428285714285	0.08095238285714287	0.0	-43.857142857142854	0.0	-43.857142857142854	-43.857142857142854	78.9809517142857	44.57142857142857	76	-6.3233954428571435	4.4811628571428574	-0.02988783385714286	-26.119633571428572	-6.323418571428571	4.481382414285713	-0.013693447557142857	-25.952250142857142	-3.054850314285715	1.3289795285714288	1.5912487714285712	-11.653644428571429	5.780048985714286	0.65939224	81935.77912575858
116	-80.17142657142858	21.977063142857144	-30.571428571428573	-100.0	0.5047619028571428	0.07142857285714285	0.0	-47.0	0.0	-47.0	-47.0	79.67619028571428	47.57142857142857	80	-6.3290542285714295	4.484353628571428	-0.026778368142857147	-26.061134	-6.329108728571429	4.484542214285714	-0.01390955284285714	-26.046232000000003	-3.0565997714285715	1.3280260714285714	1.6053506857142854	-11.678543571428573	5.7873529	0.6627259600000001	82582.8892805917
117	-81.11904514285716	21.688934714285715	-30.714285714285715	-100.0	0.4714285742857142	0.08095238285714286	0.0	-58.714285714285715	0.0	-58.714285714285715	-58.714285714285715	80.590476	59.142857142857146	86	-6.331144742857143	4.4861150571428565	-0.025972872571428572	-25.972349714285713	-6.331226585714286	4.486312400000001	-0.018255850071428572	-25.961015714285715	-3.0646788142857138	1.3247141	1.5803944571428572	-11.770423142857142	5.79206207142857	0.6670603385714287	83239.22156064851
118	-80.96190285714286	21.953555857142856	-27.571428571428573	-100.0	0.47619047857142854	0.08095238285714286	0.0	-65.57142857142857	0.0	-65.57142857142857	-65.57142857142857	80.43809599999999	65.85714285714286	83	-6.334700414285714	4.486278157142857	-0.020095235	-25.965907285714287	-6.334702728571429	4.48643782857143	-0.021356187857142855	-26.075753571428574	-3.0677884142857144	1.323164842857143	1.5312312428571424	-11.843090285714286	5.796523914285714	0.6699444428571429	83895.62992664745
119	-81.45237914285714	21.514339999999997	-32.142857142857146	-100.0	0.4952380971428571	0.06190476428571428	0.0	-55.42857142857143	0.0	-55.42857142857143	-55.42857142857143	80.94761942857143	55.857142857142854	82	-6.338849699999999	4.486848928571428	-0.02122281442857143	-25.940532714285716	-6.338860542857144	4.487107442857143	-0.02403098042857143	-26.053191285714288	-3.071237271428571	1.3219823428571431	1.5156672142857144	-12.133243714285715	5.802501485714286	0.67323832	84553.18555828503
120	-81.88095057142857	21.841156857142856	-29.857142857142858	-100.0	0.46190476857142854	0.07619047857142856	0.0	-58.857142857142854	0.0	-58.857142857142854	-58.857142857142854	81.34285657142857	59.285714285714285	76	-6.348769671428572	4.487185914285714	-0.021738106714285717	-25.898210714285714	-6.348785014285715	4.4873978	-0.02572377157142857	-26.06242614285714	-3.0751662714285715	1.3202851571428573	1.4749394000000002	-12.421209142857142	5.8129858428571435	0.6763833128571427	85214.27422063691
121	-81.54761771428572	21.509038428571433	-32.42857142857143	-100.0	0.4714285785714285	0.07619047857142858	0.0	-64.0	0.0	-64.0	-64.0	81.01904657142858	64.57142857142857	76	-6.357852814285715	4.487937771428571	-0.01907127357142857	-25.870177	-6.357909485714286	4.488062942857143	-0.025531410285714286	-26.248174999999996	-3.0749451999999997	1.3213178571428572	1.471011285714286	-12.547157142857143	5.822944114285714	0.6793119414285714	85874.35356191227
122	-82.41904628571429	20.709664571428572	-33.57142857142857	-100.0	0.4666666728571428	0.07142857357142855	0.0	-74.42857142857143	0.0	-74.42857142857143	-74.42857142857143	81.88571285714285	74.85714285714286	77	-6.373536671428572	4.4949709857142865	-0.017826261285714285	-25.961687714285716	-6.3735988428571435	4.495172285714285	-0.024758953142857143	-26.20951542857143	-3.0696450142857143	1.3240539285714288	1.4872019571428574	-12.446178857142858	5.83914077142857	0.68071877	86543.11792949268
123	-82.233332	20.864615714285716	-32.57142857142857	-100.0	0.45238095285714286	0.08095238357142857	0.0	-74.42857142857143	0.0	-74.42857142857143	-74.42857142857143	81.68571285714286	74.85714285714286	76	-6.389893542857144	4.502692128571428	-0.018045105	-26.009169285714282	-6.389943128571429	4.5029642	-0.022848449714285714	-26.163950285714286	-3.070645314285714	1.3238585857142857	1.4492765857142857	-12.759827000000001	5.855650585714286	0.6808725071428571	87210.43453240395
124	-80.42380914285715	21.473375714285712	-29.142857142857142	-100.0	0.4904761957142857	0.08095238357142857	0.0	-63.857142857142854	0.0	-63.857142857142854	-63.857142857142854	79.91428428571429	64.42857142857143	77	-6.404429828571429	4.509829428571428	-0.01635285242857143	-26.170521714285712	-6.404439985714285	4.510180157142857	-0.01876768266714286	-26.219969142857142	-3.0628219285714287	1.3287137	1.4821139142857145	-12.721294428571428	5.869498885714286	0.6804558785714284	87862.81088699613
125	-80.33809485714286	20.94651557142857	-34.0	-100.0	0.49047619571428575	0.08571428785714286	0.0	-53.714285714285715	0.0	-53.714285714285715	-53.714285714285715	79.82857	54.42857142857143	80	-6.4206252571428575	4.520964042857143	-0.0146292064	-26.130860571428567	-6.420714357142857	4.521297114285714	-0.013387389524285715	-26.178869	-3.0550452714285714	1.3352776142857141	1.5840687142857146	-12.733379000000001	5.8847752714285715	0.6805926728571429	88512.30698265348
126	-79.8	21.068621285714283	-32.857142857142854	-100.0	0.5142857142857143	0.07142857357142858	0.0	-53.142857142857146	0.0	-53.142857142857146	-53.142857142857146	79.31428428571428	53.857142857142854	84	-6.433215828571428	4.529968514285715	-0.015300430257142858	-26.123603142857146	-6.433285285714287	4.530248371428572	-0.00788590738142857	-26.07396757142857	-3.047018271428571	1.3398438714285714	1.641327728571429	-12.498877142857141	5.896063557142857	0.6777268928571428	89157.72834021704
127	-78.94761914285714	21.640387142857143	-31.571428571428573	-100.0	0.5333333371428571	0.06666666928571428	0.0	-49.0	0.0	-49.0	-49.0	78.48095142857143	49.714285714285715	88	-6.445629185714286	4.539285842857143	-0.013479883114285714	-26.138079428571434	-6.445689571428572	4.5394878	-0.002712213524285714	-26.12335657142857	-3.042851028571428	1.342572642857143	1.6509526428571433	-12.194475285714285	5.909754914285714	0.6786817885714286	89796.40314837864
128	-77.56666628571428	22.583950428571427	-27.857142857142858	-100.0	0.5523809542857143	0.06666666928571428	0.0	-46.142857142857146	0.0	-46.142857142857146	-46.142857142857146	77.11904714285713	46.857142857142854	81	-6.456388814285714	4.544838742857142	-0.014904456400000002	-26.047601571428572	-6.4564219000000005	4.544918285714286	-0.0007564585242857145	-25.88700271428571	-3.042339642857143	1.3441751714285712	1.676369142857143	-11.928423714285714	5.920947014285714	0.6815645885714287	90425.1442552294
129	-76.72380999999999	22.97847242857143	-27.285714285714285	-100.0	0.5714285771428571	0.07619047857142856	0.0	-46.142857142857146	0.0	-46.142857142857146	-46.142857142857146	76.29523857142856	46.857142857142854	77	-6.465415271428571	4.548096628571428	-0.017062128685714287	-26.022157714285715	-6.465447114285714	4.548203828571428	0.0019761067614285717	-25.945954	-3.0438782000000004	1.3442691142857142	1.7353989857142857	-12.043495428571429	5.930104928571429	0.6838154814285715	91047.85063586917
130	-76.87619142857143	23.512372142857146	-24.571428571428573	-100.0	0.55238096	0.07142857285714285	0.0	-38.285714285714285	0.0	-38.285714285714285	-38.285714285714285	76.42857142857143	39.142857142857146	77	-6.469545614285715	4.550071771428571	-0.016890130971428573	-25.972558	-6.469611528571428	4.550189685714286	0.005354869547142857	-25.918779142857144	-3.0357204714285717	1.3496429142857145	1.8149235000000001	-11.816252	5.934354357142857	0.6849042528571428	91669.68244538989
131	-76.94762000000001	23.797186428571425	-24.571428571428573	-100.0	0.5190476228571429	0.08095238285714286	0.0	-48.0	0.0	-48.0	-48.0	76.46666714285716	48.857142857142854	64	-6.479511400000001	4.552463	-0.015386661285714285	-25.911801714285712	-6.479531814285714	4.552575257142857	0.004370594642857142	-25.84064814285714	-3.0395405571428573	1.3480833857142858	1.8104032142857143	-11.68719	5.945003899999999	0.6878344314285715	92293.9526204041
132	-76.04761942857142	24.29516328571429	-22.857142857142858	-100.0	0.5238095314285715	0.10000000142857143	0.0	-48.0	0.0	-48.0	-48.0	75.57142857142858	48.857142857142854	59	-6.485713185714286	4.551891571428571	-0.018312553314285714	-26.039608571428573	-6.4857329	4.5518884	0.007794760214285714	-25.91231757142857	-3.0392948428571427	1.3472714571428572	1.7506888000000003	-11.928317714285713	5.952987414285714	0.6903936171428572	92912.20311028617
133	-75.81428657142858	24.794739857142854	-19.428571428571427	-100.0	0.5142857257142857	0.10952381142857144	0.0	-56.714285714285715	0.0	-56.714285714285715	-56.714285714285715	75.32857228571429	57.57142857142857	57	-6.494162328571428	4.5537022857142855	-0.01552262912857143	-26.003247714285717	-6.4941897428571425	4.553749757142858	0.009288114214285714	-25.944034	-3.0416489571428573	1.3466190428571427	1.7193895142857143	-12.06639385714286	5.963132057142857	0.6943743828571429	93530.91831299236
134	-76.07619171428571	23.704046285714288	-23.428571428571427	-100.0	0.5380952457142857	0.10952381142857144	0.0	-56.714285714285715	0.0	-56.714285714285715	-56.714285714285715	75.61428657142858	57.57142857142857	50	-6.501410057142856	4.556607514285714	-0.014975358414285714	-25.863861142857143	-6.501394314285713	4.5566548000000004	0.007510514242857142	-25.839080714285718	-3.0416920714285713	1.3479721	1.6842273142857145	-12.058414285714287	5.969830528571428	0.6950036971428571	94151.46370771954
135	-75.785716	24.07672985714286	-21.142857142857142	-100.0	0.5238095328571428	0.12380952571428573	0.0047619049999999994	-56.42857142857143	0.0	-56.42857142857143	-56.42857142857143	75.30952514285714	57.142857142857146	52	-6.508031614285715	4.562034042857143	-0.012399780042857144	-25.80011171428572	-6.508038414285714	4.5622880285714285	0.007239003385714285	-25.748170285714288	-3.0417589	1.3489874142857143	1.7067099857142858	-12.150265714285712	5.976307428571429	0.6925707614285714	94769.46672109196
136	-75.766668	24.476043857142855	-19.714285714285715	-100.0	0.50476191	0.12380952571428572	0.0047619049999999994	-46.857142857142854	0.0	-46.857142857142854	-46.857142857142854	75.27142942857142	47.714285714285715	53	-6.5129781	4.564969942857142	-0.008514158514285714	-25.608029000000005	-6.512950128571428	4.5652658142857145	0.0091176651	-25.602539857142858	-3.038597157142857	1.3520851714285715	1.6668042714285716	-12.197988999999998	5.981788857142858	0.6922530171428571	95385.07652017048
137	-75.99523942857142	24.00394357142857	-22.142857142857142	-100.0	0.5142857185714285	0.1238095257142857	0.0047619049999999994	-54.714285714285715	0.0	-54.714285714285715	-54.714285714285715	75.50952514285714	55.42857142857143	54	-6.518531242857143	4.569997585714286	-0.006613462185714285	-25.67004771428572	-6.518517542857142	4.570173185714286	0.009874903742857143	-25.756388714285713	-3.0398859857142857	1.3508756714285715	1.7150089714285712	-12.267847142857145	5.987811228571429	0.6908816171428571	96004.09306989398
138	-76.16190514285714	23.529302857142856	-24.285714285714285	-100.0	0.5285714357142857	0.13333333428571428	0.0047619049999999994	-55.57142857142857	0.0	-55.57142857142857	-55.57142857142857	75.69047714285715	56.142857142857146	65	-6.521241928571429	4.5763020999999995	-0.004164155157142856	-25.74213	-6.521243042857143	4.576363614285714	0.013152357742857144	-25.800971285714287	-3.033740271428571	1.3539345285714286	1.7331303285714286	-12.341920428571429	5.990125314285714	0.6887826685714286	96627.95088114057
139	-77.12857228571428	23.242586714285718	-24.714285714285715	-100.0	0.5142857185714285	0.10952381142857141	0.0047619049999999994	-63.57142857142857	0.0	-63.57142857142857	-63.57142857142857	76.64285857142856	64.0	63	-6.523881142857143	4.581315142857142	-0.0032024053000000003	-25.640599571428574	-6.523940828571429	4.581456171428571	0.009434937314285715	-25.666658857142856	-3.0356954714285718	1.3527019142857142	1.7770728857142857	-12.040828285714285	5.993349557142857	0.68655986	97260.09176966122
140	-76.67142885714286	23.459332857142858	-25.428571428571427	-100.0	0.5238095242857143	0.10476190642857144	0.0047619049999999994	-63.142857142857146	0.0	-63.142857142857146	-63.142857142857146	76.19523914285715	63.57142857142857	62	-6.531805500000002	4.586036328571429	-0.004429265771428571	-25.80683342857143	-6.531847342857143	4.586185928571429	0.006711437128571428	-25.862816285714285	-3.040570614285714	1.3502061285714286	1.7782326285714285	-11.771152857142857	6.001587671428572	0.6843549028571428	97888.99397540092
141	-76.36666742857142	23.859095428571425	-24.428571428571427	-100.0	0.5190476242857144	0.09523809642857144	0.0047619049999999994	-74.0	0.0	-74.0	-74.0	75.88571485714284	74.42857142857143	63	-6.534497585714286	4.5870161	-0.005989182057142857	-25.786937	-6.5345603428571435	4.587197228571428	0.0095928491	-25.889258857142856	-3.0344082999999995	1.3530056142857145	1.8487031	-12.27733057142857	6.0045487	0.6838641857142858	98518.47581039157
142	-76.66190542857143	23.539463714285713	-27.571428571428573	-100.0	0.5380952428571428	0.07619047714285714	0.0	-76.42857142857143	0.0	-76.42857142857143	-76.42857142857143	76.19999971428571	76.85714285714286	68	-6.539505542857143	4.587707328571428	-0.006940745714285714	-25.86383257142857	-6.539532771428571	4.587915614285714	0.012030961100000001	-25.999593857142855	-3.0301387714285712	1.3545824857142859	1.8760729142857144	-12.083017999999997	6.0098936571428565	0.6830853828571429	99150.65262160983
143	-75.809524	23.458863	-27.571428571428573	-100.0	0.5761904857142858	0.08095238285714287	0.0	-75.0	0.0	-75.0	-75.0	75.385714	75.42857142857143	73	-6.545751114285714	4.592342785714285	-0.0038442195285714287	-26.160064285714288	-6.545802714285713	4.5924829	0.01803062095714286	-26.28143171428572	-3.029962685714285	1.3551231571428575	1.9437510571428571	-12.010392714285715	6.015516900000001	0.6805050057142857	99777.1951894079
144	-75.42380971428572	23.94948071428571	-27.0	-100.0	0.5952381000000001	0.06666666857142857	0.0	-63.42857142857143	0.0	-63.42857142857143	-63.42857142857143	75.01904685714284	64.0	71	-6.549995628571429	4.594157142857142	-0.004852155371428571	-26.187556285714287	-6.550022314285714	4.594436028571429	0.019044716385714283	-26.402112142857145	-3.033498185714286	1.354222485714286	1.8340743571428573	-12.242438285714284	6.020674471428571	0.6831374628571428	100398.54300451279
145	-74.9190482857143	23.950046714285712	-24.714285714285715	-100.0	0.6	0.06666666857142857	0.0047619049999999994	-63.42857142857143	0.0	-63.42857142857143	-63.42857142857143	74.51904685714284	64.0	68	-6.553314442857143	4.593045085714286	-0.006372367557142857	-26.04921714285714	-6.553342242857143	4.593380385714285	0.0174430129	-26.392119571428573	-3.0298512571428566	1.3585875428571428	1.8645006857142856	-12.232123285714284	6.024056285714286	0.6830781828571428	101013.00686883926
146	-74.44761885714286	24.171912714285714	-25.142857142857142	-100.0	0.6095238085714286	0.06666666857142857	0.0047619049999999994	-56.57142857142857	0.0	-56.57142857142857	-56.57142857142857	74.05714114285715	57.285714285714285	67	-6.556805728571428	4.5948001142857136	-0.0017153547000000001	-26.253322571428573	-6.5567538857142855	4.5950444428571435	0.019136477757142858	-26.70525614285714	-3.0262660857142856	1.3635333428571432	1.8874285857142858	-12.302777142857142	6.026933100000001	0.6831900542857143	101622.68731393132
147	-75.42857142857143	22.796942714285713	-29.714285714285715	-100.0	0.6190476228571429	0.06666666857142857	0.0047619049999999994	-47.42857142857143	0.0	-47.42857142857143	-47.42857142857143	75.04761685714286	48.142857142857146	74	-6.559123699999999	4.598422785714286	-9.932060000000017e-05	-26.191770285714288	-6.5591038	4.598604914285715	0.021200025657142855	-26.592277142857142	-3.022431328571429	1.3652277714285717	1.8930720857142858	-12.805514285714285	6.0292515571428575	0.6845090628571429	102237.29857325554
148	-75.257142	22.91901842857143	-26.571428571428573	-100.0	0.6095238085714285	0.08571428857142857	0.0047619049999999994	-41.285714285714285	0.0	-41.285714285714285	-41.285714285714285	74.86666542857142	42.0	78	-6.56165527142857	4.5998690714285715	0.005568811685714286	-26.311167142857148	-6.56168922857143	4.600090600000001	0.023091341799999998	-26.67001128571428	-3.0267872428571425	1.3636783857142856	1.8596962714285714	-12.335175857142858	6.032070885714286	0.6835202414285714	102848.7919741358
149	-75.49999971428572	22.494277714285715	-25.857142857142858	-100.0	0.5904761900000001	0.10000000357142858	0.0047619049999999994	-38.714285714285715	0.0	-38.714285714285715	-38.714285714285715	75.09047485714287	39.57142857142857	71	-6.562245657142857	4.603764757142857	0.0056407321142857144	-26.333905285714284	-6.562295942857143	4.603883699999999	0.026011608657142856	-26.738432999999997	-3.0237398714285715	1.3657279	1.8536113142857142	-12.482622857142857	6.033586885714286	0.6842350885714286	103461.86421683857
150	-76.485714	22.713613285714285	-26.285714285714285	-100.0	0.5571428528571428	0.08571428857142857	0.0047619049999999994	-38.42857142857143	0.0	-38.42857142857143	-38.42857142857143	76.04285571428571	39.285714285714285	72	-6.565419614285714	4.602498971428572	0.0020570434	-26.338253	-6.5654338	4.6026021	0.02458012437142857	-26.76035528571428	-3.0242210999999997	1.3660854571428571	1.8328176	-12.476622857142857	6.037784757142857	0.6861605385714286	104081.1377182688
151	-75.95237971428571	22.82987142857143	-26.857142857142858	-100.0	0.5666666671428571	0.08571428857142857	0.0047619049999999994	-38.142857142857146	0.0	-38.142857142857146	-38.142857142857146	75.51904571428572	39.0	67	-6.568883771428572	4.605191542857143	0.003894460914285714	-26.305030285714285	-6.5688765	4.6051994999999994	0.026793967514285717	-26.62840171428571	-3.019316057142857	1.3695928857142856	2.0051886714285714	-12.259302	6.041156042857144	0.68354431	104696.53875694957
152	-76.73333199999999	22.365357285714285	-31.0	-100.0	0.5714285728571428	0.06666667	0.0	-38.142857142857146	0.0	-38.142857142857146	-38.142857142857146	76.30476	39.0	73	-6.574867342857144	4.609958557142858	0.006987291528571428	-26.521397142857136	-6.574909599999999	4.609906357142857	0.03564347357142857	-26.755832714285713	-3.0213717428571436	1.367533542857143	1.9988733285714286	-12.410301857142857	6.0479815142857145	0.6820990742857143	105317.27539246423
153	-76.64285628571429	22.214798285714288	-31.571428571428573	-100.0	0.5857142871428571	0.06666667	0.0	-37.0	0.0	-37.0	-37.0	76.22857	37.857142857142854	78	-6.582828200000001	4.6114433	0.006415034885714286	-26.564611142857142	-6.5828768	4.611567928571428	0.03340346285714286	-26.728037714285712	-3.020072942857143	1.3678460571428572	2.020589514285714	-12.392360285714286	6.0566787714285715	0.6832260885714285	105937.45668874469
154	-75.89999857142858	22.726285714285716	-26.571428571428573	-100.0	0.5809523871428571	0.07619047928571429	0.0	-41.0	0.0	-41.0	-41.0	75.48095142857143	41.857142857142854	78	-6.590113528571428	4.610686228571429	0.008680131642857141	-26.704822142857147	-6.590126828571429	4.6107461999999995	0.03338067471428572	-26.888763428571426	-3.020223728571429	1.3689233714285716	2.0612080285714285	-12.137648428571428	6.064106985714285	0.6837199228571428	106553.14233207703
155	-77.26666514285715	22.27812757142857	-31.428571428571427	-100.0	0.5476190542857143	0.08095238357142856	0.0	-37.714285714285715	0.0	-37.714285714285715	-37.714285714285715	76.8142842857143	38.57142857142857	83	-6.599417600000001	4.612426942857143	0.004646092585714285	-26.89971028571429	-6.599367114285714	4.6124616000000005	0.03209619342857143	-26.941071285714283	-3.020148628571429	1.3697951	2.0962657142857144	-12.099482714285713	6.074027299999999	0.6855826	107177.88264628818
156	-75.85714085714287	22.42306557142857	-29.0	-100.0	0.5761904871428571	0.08095238357142856	0.0	-37.142857142857146	0.0	-37.142857142857146	-37.142857142857146	75.43333228571429	38.0	87	-6.608013	4.613868428571429	0.011768828442857144	-26.965875000000004	-6.607987971428572	4.6138777285714285	0.032525573571428566	-26.990571857142857	-3.025610128571429	1.3667553857142853	2.064561757142857	-12.069846285714286	6.082570014285714	0.6871300199999999	107792.28696278164
157	-75.84761742857144	21.816224142857145	-30.571428571428573	-100.0	0.5904762042857142	0.08095238357142856	0.0	-35.857142857142854	0.0	-35.857142857142854	-35.857142857142854	75.43809428571429	36.714285714285715	82	-6.615794328571427	4.619571257142858	0.016262911157142856	-26.869219571428573	-6.6158185142857135	4.619630157142857	0.029923726571428576	-27.013546	-3.026693714285714	1.3659240999999998	2.0377234	-11.897773714285714	6.091660471428573	0.6898188271428571	108406.6091145788
158	-77.61904657142858	21.339122000000003	-27.0	-100.0	0.5571428714285714	0.08571428857142857	0.0	-36.142857142857146	0.0	-36.142857142857146	-36.142857142857146	77.17618999999999	37.0	86	-6.626846514285714	4.6218505428571435	0.01605543162857143	-26.796799428571433	-6.6268964	4.621899828571429	0.03199803857142857	-26.85531885714286	-3.025950485714286	1.3658485571428574	1.9297470285714284	-11.878448285714285	6.103258657142858	0.6921499485714285	109033.05132119996
159	-78.19523714285715	21.082211714285712	-28.285714285714285	-100.0	0.5476190657142856	0.08571428857142858	0.0047619049999999994	-24.428571428571427	0.0	-24.428571428571427	-24.428571428571427	77.74285657142856	25.428571428571427	86	-6.635630228571429	4.624400257142858	0.013951654914285716	-26.716186571428576	-6.6356198	4.624568414285714	0.025793086285714285	-26.872491	-3.024741942857143	1.3688968571428572	1.9068724428571426	-11.918900857142859	6.112452314285713	0.69635796	109660.91886969974
160	-78.647618	21.212158285714285	-26.142857142857142	-100.0	0.5285714471428571	0.09047619285714285	0.0047619049999999994	-29.142857142857142	0.0	-29.142857142857142	-29.142857142857142	78.17618942857142	30.0	87	-6.646661657142857	4.6317137285714285	0.016179639271428573	-26.57926714285714	-6.6466905999999994	4.631729328571429	0.03442694428571429	-26.81597728571429	-3.0293610571428573	1.3658827428571425	1.9314209000000002	-11.894274571428571	6.1237635714285705	0.6963362885714285	110292.7400791645
161	-78.81428514285714	21.323681	-30.0	-100.0	0.514285727142857	0.09047619285714285	0.0047619049999999994	-25.428571428571427	0.0	-25.428571428571427	-25.428571428571427	78.32857085714285	26.285714285714285	87	-6.655747928571429	4.638353271428572	0.020880944128571433	-26.58379	-6.655802085714286	4.638474742857143	0.038772735999999995	-26.782803	-3.0254809142857146	1.369650614285714	2.0080495857142857	-12.274725	6.132871657142857	0.6950717457142856	110924.76596716473
162	-77.46666657142858	21.37873671428571	-29.571428571428573	-100.0	0.5571428742857142	0.07142857357142858	0.0047619049999999994	-22.714285714285715	0.0	-22.714285714285715	-22.714285714285715	77.02380942857144	23.428571428571427	87	-6.661914857142857	4.644674057142857	0.029307609328571432	-26.707792285714284	-6.6619828	4.644811742857143	0.04463392485714285	-26.970193857142856	-3.0224118714285715	1.3711165857142855	2.0015143571428573	-12.352905714285713	6.1386683714285715	0.6942204257142857	111546.99353705134
163	-78.75238085714285	21.919157285714284	-32.0	-100.0	0.5333333457142857	0.05714285857142858	0.0047619049999999994	-30.142857142857142	0.0	-30.142857142857142	-30.142857142857142	78.28571428571429	30.857142857142858	89	-6.674812685714286	4.652106442857142	0.03142809032857143	-26.751256428571427	-6.674896942857143	4.652208271428571	0.048751948	-26.95328471428572	-3.019595057142857	1.3736091571428573	2.113718471428571	-12.514225142857143	6.152017228571428	0.6958380457142858	112180.0170530251
164	-79.25238085714285	21.883530428571426	-31.571428571428573	-100.0	0.5285714371428571	0.05238095357142858	0.0047619049999999994	-31.142857142857142	0.0	-31.142857142857142	-31.142857142857142	78.78095228571429	31.857142857142858	94	-6.685585357142857	4.6558183714285715	0.03338537275714286	-26.773468	-6.685641885714285	4.655920057142857	0.055506797142857146	-26.830304857142856	-3.016770814285714	1.3750048142857143	2.170572957142857	-12.49745414285714	6.162405828571429	0.6934932257142857	112816.83245083263
165	-78.30476171428572	22.093545428571428	-32.0	-100.0	0.5523809557142857	0.057142858571428576	0.0047619049999999994	-35.714285714285715	0.0	-35.714285714285715	-35.714285714285715	77.85714285714286	36.42857142857143	94	-6.688957428571428	4.658688371428572	0.03609681142857143	-26.909826428571428	-6.689005428571429	4.658905271428571	0.05135323242857143	-26.951400714285715	-3.013609257142857	1.3787246999999998	2.1663572857142857	-12.299805714285712	6.165331014285714	0.6938565328571428	113449.03240248135
166	-78.89523742857143	21.73356957142857	-31.714285714285715	-100.0	0.5571428557142858	0.05238095357142857	0.0	-36.285714285714285	0.0	-36.285714285714285	-36.285714285714285	78.45238142857143	37.0	91	-6.6974697857142855	4.665494414285715	0.03564815242857143	-26.968534285714288	-6.6974700714285715	4.665776571428571	0.052650697571428574	-26.979335	-3.0121517	1.379247642857143	2.2121907428571426	-12.280967	6.174624714285714	0.6933972714285713	114085.63224656241
167	-78.07619028571428	21.578004285714286	-30.0	-100.0	0.5952380957142857	0.04761904928571429	0.0	-30.0	0.0	-30.0	-30.0	77.67142942857143	30.857142857142858	92	-6.700282357142858	4.668984228571428	0.03504975585714286	-26.96200171428572	-6.700288785714286	4.6693138	0.04577985985714285	-26.913853	-3.0083107142857144	1.3823159	2.1561178285714284	-12.681834714285714	6.177530557142857	0.6951118628571429	114715.45838992936
168	-78.56190457142857	21.600334857142855	-28.0	-100.0	0.6095238157142857	0.038095239999999995	0.0	-34.142857142857146	0.0	-34.142857142857146	-34.142857142857146	78.17142942857143	35.0	90	-6.70696742857143	4.6729329	0.033175713	-26.882558857142858	-6.706973357142857	4.673164457142858	0.04479982542857142	-26.792293428571433	-3.012784657142857	1.3790434428571428	2.038941714285714	-12.295001857142855	6.18513147142857	0.6988835485714285	115349.8700926985
169	-78.78571457142857	22.10745057142857	-26.142857142857142	-100.0	0.6047619014285714	0.042857145	0.0047619049999999994	-35.857142857142854	0.0	-35.857142857142854	-35.857142857142854	78.39047657142858	36.857142857142854	90	-6.718087714285715	4.675972257142857	0.033075417571428574	-26.606454857142854	-6.7181061571428575	4.676159742857143	0.043013271857142855	-26.576889857142863	-3.011210185714286	1.381179314285714	2.0518442714285716	-12.371227285714285	6.1968904	0.7015247914285714	115985.9359223502
170	-79.28095314285714	21.517327285714288	-26.0	-100.0	0.6047619014285714	0.047619049999999996	0.0047619049999999994	-28.857142857142858	0.0	-28.857142857142858	-28.857142857142858	78.88571514285715	29.857142857142858	84	-6.7221016	4.680571557142857	0.029405016857142856	-26.482385571428573	-6.7220662	4.680865414285714	0.04219673714285714	-26.600715571428573	-3.0074818571428574	1.3832222428571428	1.9643820142857142	-12.271300857142858	6.200934457142857	0.70266525	116624.25971525056
171	-78.80952514285715	21.916112999999996	-25.857142857142858	-100.0	0.5999999971428572	0.07142857428571428	0.0047619049999999994	-28.714285714285715	0.0	-28.714285714285715	-28.714285714285715	78.40952428571428	29.714285714285715	77	-6.7273875	4.686585271428571	0.027650271	-26.46484285714286	-6.727351771428572	4.686819271428571	0.05254308857142858	-26.536020999999998	-3.0042446428571425	1.3864164	1.974801442857143	-12.600603142857143	6.205854600000001	0.7018292700000001	117258.78059220314
172	-77.75238228571428	22.732065857142857	-25.142857142857142	-100.0	0.5952380971428571	0.07619047857142856	0.0047619049999999994	-31.571428571428573	0.0	-31.571428571428573	-31.571428571428573	77.34761942857143	32.57142857142857	80	-6.7409082142857155	4.696391371428571	0.027114821285714286	-26.453613	-6.740843842857143	4.696573385714286	0.05847176671428571	-26.527111857142852	-3.007153342857143	1.385353885714286	2.016380342857143	-13.075880142857143	6.220403042857144	0.7027511414285714	117885.91375875473
173	-77.30952514285714	23.9248	-20.0	-100.0	0.5857142885714286	0.08095238357142856	0.0047619049999999994	-30.857142857142858	0.0	-30.857142857142858	-30.857142857142858	76.89523799999999	31.857142857142858	83	-6.7507963857142865	4.698895	0.032336567	-26.386337	-6.7507849	4.699066485714285	0.06350622385714286	-26.41371342857143	-3.011737828571429	1.3812001714285713	2.0171330571428574	-12.965493857142857	6.230663114285716	0.7050366471428572	118509.7334769794
174	-77.84762	23.451244428571425	-24.285714285714285	-100.0	0.5761904814285714	0.08095238357142857	0.0047619049999999994	-31.285714285714285	0.0	-31.285714285714285	-31.285714285714285	77.42381	32.285714285714285	79	-6.7626018142857145	4.702641514285714	0.037194882	-26.527649571428576	-6.762538757142857	4.7028124	0.06809981757142856	-26.436395428571426	-3.015200814285715	1.3793181285714284	2.0308714857142856	-12.348332714285714	6.242881242857143	0.70627787	119137.20841796057
175	-78.10000085714286	23.545204285714284	-26.857142857142858	-100.0	0.5571428614285714	0.08095238357142856	0.0047619049999999994	-25.571428571428573	0.0	-25.571428571428573	-25.571428571428573	77.65714285714286	26.571428571428573	77	-6.768152385714286	4.708272571428572	0.039528534	-26.550436	-6.768097471428571	4.708483971428572	0.07186681185714286	-26.47383557142857	-3.0064683000000003	1.3857439285714286	2.081979842857143	-12.216848285714288	6.24751467142857	0.7051270842857142	119765.11862601552
176	-77.54761942857142	24.032992857142858	-24.285714285714285	-100.0	0.5523809614285714	0.09047619357142857	0.0	-29.142857142857142	0.0	-29.142857142857142	-29.142857142857142	77.10000000000001	30.142857142857142	75	-6.773031342857143	4.716820285714286	0.03862617714285714	-26.554760428571427	-6.772931985714286	4.717108971428572	0.07129729157142857	-26.492080714285716	-3.007250314285714	1.3852212142857143	2.075821914285714	-12.227681857142857	6.25244817142857	0.7039300842857142	120389.89567657879
177	-76.871428	23.705344	-27.285714285714285	-100.0	0.5666666757142858	0.09047619357142857	0.0	-40.57142857142857	0.0	-40.57142857142857	-40.57142857142857	76.4380942857143	41.42857142857143	74	-6.777430171428571	4.721123671428572	0.04355422542857142	-26.668102285714287	-6.7773778857142855	4.721241871428572	0.07405259057142857	-26.439305571428573	-3.0091583857142856	1.384980257142857	2.1486087714285715	-12.255662428571428	6.2569038714285705	0.7020103057142857	121012.475002391
178	-76.54285657142857	23.541182000000003	-27.0	-100.0	0.5761904885714285	0.08095238357142857	0.0	-41.714285714285715	0.0	-41.714285714285715	-41.714285714285715	76.11904714285716	42.57142857142857	80	-6.778509228571429	4.725655957142857	0.04537640514285714	-26.728593	-6.7784734	4.7258029285714285	0.061520315857142856	-26.509791857142858	-3.008364657142857	1.3847560285714287	2.1097948714285715	-12.196277857142858	6.258717900000001	0.7048358114285714	121633.4097566264
179	-77.73333228571428	22.649413142857146	-29.285714285714285	-100.0	0.5761904885714285	0.07142857428571428	0.0	-37.57142857142857	0.0	-37.57142857142857	-37.57142857142857	77.3095237142857	38.42857142857143	80	-6.780984842857144	4.728769	0.05405139285714285	-26.71355	-6.780980971428571	4.728857128571429	0.06480031671428571	-26.45699528571429	-3.0091713714285717	1.3844190285714288	2.1038254857142857	-12.133841857142857	6.260669871428573	0.7032596357142857	122261.78641659873
180	-77.16666571428571	22.309516428571424	-33.142857142857146	-100.0	0.5809523971428572	0.0714285742857143	0.0	-37.42857142857143	0.0	-37.42857142857143	-37.42857142857143	76.74761942857143	38.285714285714285	80	-6.7828503142857155	4.733305285714286	0.06333016928571429	-26.748312714285714	-6.782824342857142	4.733384428571429	0.06491665957142857	-26.487433285714285	-3.006242942857143	1.3873750142857144	2.1749330857142857	-12.134277928571427	6.262010228571429	0.7003476585714286	122886.04512269156
181	-76.08095142857142	23.143645999999997	-31.714285714285715	-100.0	0.5619047771428571	0.08095238428571429	0.0	-37.142857142857146	0.0	-37.142857142857146	-37.142857142857146	75.64285657142857	38.0	84	-6.786272742857143	4.739584614285714	0.06555677742857144	-26.75233171428572	-6.786296914285714	4.739689657142857	0.06560471642857144	-26.577401000000002	-3.0017226714285714	1.3908735857142855	2.151526642857143	-12.183922357142857	6.265262314285714	0.7017693871428572	123502.44717526436
182	-76.033332	23.207770857142854	-31.0	-100.0	0.5523809642857143	0.0857142892857143	0.0	-39.0	0.0	-39.0	-39.0	75.58571371428572	39.857142857142854	82	-6.795548785714287	4.746169985714286	0.06557330685714285	-26.85834571428572	-6.795544914285714	4.746290442857143	0.07004917285714286	-26.73760085714286	-3.004955585714286	1.3892263428571427	2.2034689285714286	-12.157147214285715	6.274786742857143	0.7017636300000001	124118.62755618777
183	-76.54285571428571	22.055032428571426	-35.714285714285715	-100.0	0.5619047785714285	0.07142857428571428	0.0	-34.0	0.0	-34.0	-34.0	76.10476085714286	34.857142857142854	84	-6.799265685714285	4.748718342857144	0.06585126242857142	-26.956627	-6.799382785714285	4.748733542857144	0.07057628014285715	-26.79238	-3.0054709428571433	1.3899303714285713	2.240921857142857	-12.30062092857143	6.278918328571429	0.7031485499999999	124737.7298645292
184	-76.90476057142858	22.789356571428566	-30.428571428571427	-100.0	0.5571428728571428	0.07142857428571428	0.0047619049999999994	-22.428571428571427	0.0	-22.428571428571427	-22.428571428571427	76.46190371428573	23.428571428571427	92	-6.8033749285714284	4.748657514285715	0.07363491957142856	-26.928171428571428	-6.8033797	4.7488861857142854	0.069702263	-26.800639571428572	-3.007915442857143	1.3876348857142857	2.1841526428571427	-12.346660642857142	6.2831021	0.7038070271428571	125356.27841894967
185	-76.8142842857143	22.76963971428571	-28.142857142857142	-100.0	0.5714285785714285	0.06666667	0.0047619049999999994	-33.0	0.0	-33.0	-33.0	76.38571371428573	33.857142857142854	89	-6.813807157142857	4.753965085714286	0.07681662842857143	-26.92004971428571	-6.8137948999999995	4.754134942857142	0.07350321771428571	-26.710318	-3.0066830571428578	1.3902517857142855	2.234076857142857	-12.564496214285713	6.293134614285714	0.7025498642857143	125976.7154695647
186	-75.95714142857143	23.081619999999997	-28.857142857142858	-100.0	0.5666666728571429	0.07619047928571429	0.0047619049999999994	-28.714285714285715	0.0	-28.714285714285715	-28.714285714285715	75.52380857142857	29.571428571428573	89	-6.8209064999999995	4.755210328571429	0.07242340185714287	-27.001737714285714	-6.820900614285715	4.755423128571429	0.06796967814285715	-26.821088714285715	-3.0041637428571435	1.3918239857142858	2.2217982	-12.422794499999998	6.300450114285714	0.70534594	126590.1034332684
187	-73.88095157142858	23.455344	-24.857142857142858	-100.0	0.5952380999999999	0.07619047928571429	0.0047619049999999994	-34.142857142857146	0.0	-34.142857142857146	-34.142857142857146	73.4761892857143	34.857142857142854	87	-6.828965214285715	4.756236185714286	0.06725888542857143	-27.00890857142857	-6.828992085714286	4.756366585714285	0.063015776	-26.76622242857143	-2.997747357142857	1.3965892	2.1506293999999997	-12.443773857142856	6.307743671428573	0.7077055185714285	127190.42008703096
188	-73.89999871428573	23.296991571428574	-22.857142857142858	-100.0	0.5952381000000001	0.08095238357142856	0.0047619049999999994	-34.857142857142854	0.0	-34.857142857142854	-34.857142857142854	73.495237	35.57142857142857	81	-6.833119028571427	4.75803167142857	0.06643191542857144	-26.95106142857143	-6.833092228571429	4.758209814285714	0.06887168542857143	-26.71655885714286	-2.996212214285714	1.3985204142857144	2.2323885857142853	-12.44466857142857	6.312339528571429	0.7065708128571428	127791.21829070363
189	-73.74285585714286	23.31827285714286	-22.428571428571427	-100.0	0.6000000042857143	0.09047619357142855	0.0047619049999999994	-34.0	0.0	-34.0	-34.0	73.34285557142857	34.714285714285715	84	-6.834169085714286	4.7597299571428575	0.06726118228571429	-26.922279857142858	-6.834183185714285	4.759795314285715	0.06772570542857144	-26.621413142857147	-2.9919594714285718	1.4012729571428573	2.244096442857143	-12.524216999999998	6.313304671428571	0.7063223614285715	128390.65050537245
190	-73.86666557142858	24.092972	-20.571428571428573	-100.0	0.5904761900000001	0.08571428857142857	0.0047619049999999994	-34.42857142857143	0.0	-34.42857142857143	-34.42857142857143	73.45714128571429	35.142857142857146	84	-6.843054228571428	4.762072314285715	0.07035590857142858	-26.967433714285715	-6.843033485714286	4.7621656	0.07241365557142856	-26.64298685714286	-2.9907924428571424	1.4022908285714284	2.2184862428571432	-12.651488142857144	6.323068942857142	0.7073853842857142	128990.76991030147
191	-72.76666642857143	23.90444642857143	-23.285714285714285	-100.0	0.6238095242857142	0.08095238357142856	0.0	-34.285714285714285	0.0	-34.285714285714285	-34.285714285714285	72.39047557142855	35.0	84	-6.852086942857143	4.7727239	0.06253745914285715	-27.06969642857143	-6.852187257142857	4.7726742	0.07024534757142857	-26.752907571428576	-2.980534828571429	1.4104221000000001	2.241638357142857	-12.703294285714284	6.331742885714286	0.706560472857143	129583.53335080828
192	-73.18095128571429	24.002791000000002	-25.0	-100.0	0.6000000057142858	0.09047619357142857	0.0	-26.428571428571427	0.0	-26.428571428571427	-26.428571428571427	72.78095128571428	27.285714285714285	81	-6.856965657142857	4.777472328571428	0.060244896428571434	-27.154399285714284	-6.8570604	4.777408385714286	0.06640877042857143	-26.928670285714286	-2.984856271428572	1.4072692714285715	2.2239695999999998	-12.474991000000001	6.336993214285713	0.7065864728571428	130177.59475159645
193	-72.69523785714286	23.98361842857143	-22.142857142857142	-100.0	0.6095238114285715	0.09523809928571428	0.0	-27.714285714285715	0.0	-27.714285714285715	-27.714285714285715	72.30476128571429	28.571428571428573	78	-6.856621199999999	4.7847445142857135	0.06948156871428571	-27.193868000000002	-6.856684114285714	4.784745957142857	0.06600527028571428	-27.00595842857143	-2.9826415714285717	1.4090319714285715	2.2644137285714288	-12.407723714285712	6.3364867857142855	0.7064315157142858	130768.4007789748
194	-73.96666571428571	23.959910857142855	-23.0	-100.0	0.6142857114285715	0.09523809928571428	0.0	-22.714285714285715	0.0	-22.714285714285715	-22.714285714285715	73.580952	23.714285714285715	73	-6.852557542857142	4.789642571428572	0.075474628	-27.24084142857143	-6.852690928571428	4.789514428571429	0.07649635614285713	-27.230391571428573	-2.982100085714286	1.4100375285714286	2.3887720714285714	-12.358122714285713	6.332759442857143	0.7022266885714287	131367.30325930458
195	-74.24761857142857	24.225649142857144	-23.571428571428573	-100.0	0.6333333314285714	0.071428575	0.0	-33.57142857142857	0.0	-33.57142857142857	-33.57142857142857	73.88095285714287	34.42857142857143	79	-6.8559445142857145	4.794985342857143	0.07645315514285714	-27.256472857142857	-6.856073585714285	4.7948606285714295	0.07275248385714285	-27.261124428571428	-2.979383785714286	1.4132138571428572	2.351660928571429	-12.482566000000002	6.334956214285715	0.6993943514285715	131970.88950460296
196	-70.333336	24.173448999999998	-9.0	-100.0	0.6333333000000001	0.13333334	0.0	-21.0	0.0	-21.0	-21.0	69.96667	22.0	83	-6.843732000000001	4.80789	0.116521746	-27.329147	-6.843711999999999	4.808368	0.043774202000000005	-27.338205	-2.9849665	1.4074716999999999	2.3057246	-12.225864999999999	6.3231910000000005	0.7088243000000001	132572.40759825706
197	-71.53333	24.974298	-13.0	-100.0	0.76666665	0.06666667	0.0	-19.0	0.0	-19.0	-19.0	71.3	20.0	50	-6.8319554	4.7768974	0.113033205	-26.984692	-6.832457000000001	4.776129	0.107497096	-27.629593	-2.9608237999999996	1.4265453000000001	2.9328208	-11.656172	6.309899	0.68481356	133155.4554207325
198	-73.1	25.401245	-23.0	-100.0	0.6666667	0.0	0.0	-100.0	0.0	-100.0	-100.0	72.76666999999999	100.0	99	-6.8614545	4.797999400000001	0.07377052	-27.016153000000003	-6.861204600000001	4.79862	0.06860262	-27.131903	-2.9768434	1.4258921	2.196847	-11.789314	6.337411400000001	0.6936739000000001	133767.46786737442
199	-67.833336	25.03076	-28.0	-100.0	0.73333335	0.033333335	0.0	-67.0	0.0	-67.0	-67.0	67.566666	67.0	43	-6.8431869999999995	4.764687	0.07101004	-27.052551	-6.8431935	4.765023	0.068368256	-27.131196999999997	-3.0213318	1.3848736000000001	3.0826453999999996	-13.403604999999999	6.3247349999999996	0.70599836	134334.77603793144


==> tikz/data/safe_sac_her_fixed_6DoF.txt <==
Epoch	AverageEpRet	StdEpRet	MaxEpRet	MinEpRet	GoalReached	Collided	CriticallyCollided	AverageTestEpRet	StdTestEpRet	MaxTestEpRet	MinTestEpRet	EpLen	TestEpLen	TotalEnvInteracts	AverageQ1Vals	StdQ1Vals	MaxQ1Vals	MinQ1Vals	AverageQ2Vals	StdQ2Vals	MaxQ2Vals	MinQ2Vals	AverageLogPi	StdLogPi	MaxLogPi	MinLogPi	LossPi	LossQ	Time
0	-95.26667	18.448004	-9.0	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	94.26667	100.0	99	-0.38070667	0.15181029	0.10888461	-0.7228176	-0.38498583	0.14162025	0.019733813	-0.7110848	-4.0964613	0.30478048	-1.9266758	-9.448381	-0.4299225	0.02578567	716.1457312107086
1	-92.666664	22.869678	-8.0	-100.0	0.0	0.1	0.033333335	-100.0	0.0	-100.0	-100.0	91.666664	100.0	99	-0.9915311	0.23842396	-0.41737455	-1.7546781	-0.9915813	0.2389529	-0.4136179	-1.7577488	-4.0978184	0.28686753	-3.1702576	-9.431121	0.18258098	0.09917912	1441.2939097881317
2	-91.933334	21.739264	-7.0	-100.0	0.0	0.13333334	0.0	-100.0	0.0	-100.0	-100.0	90.933334	100.0	53	-1.6659857	0.32421714	-0.6240511	-3.4785614	-1.6660596	0.32567063	-0.65616155	-2.8799055	-4.0980415	0.2912259	-3.0877295	-10.856194	0.86724883	0.23959027	2160.0556778907776
3	-94.26667	15.819679	-39.0	-100.0	0.0	0.13333334	0.0	-50.0	0.0	-50.0	-50.0	93.26667	50.0	99	-2.2393694	0.5305077	-0.6420029	-3.9724205	-2.2394617	0.5336038	-0.66322404	-3.9733622	-4.0916533	0.31453767	-2.801436	-8.566436	1.457248	0.37690037	2886.790979862213
4	-90.73333	25.014574	-7.0	-100.0	0.0	0.13333334	0.0	-50.0	0.0	-50.0	-50.0	89.73333	50.0	99	-2.74964	0.8320591	-0.6814502	-5.091431	-2.749685	0.8337052	-0.67284936	-5.189758	-4.0877676	0.3279946	-2.6011453	-10.338111	1.9933517	0.4714446	3587.414345264435
5	-88.96667	23.265831	-10.0	-100.0	0.0	0.2	0.0	-50.0	0.0	-50.0	-50.0	87.96667	50.0	99	-3.2438278	1.1648307	-0.6508743	-6.198472	-3.2440474	1.1657367	-0.6028124	-6.3744545	-4.049771	0.42006135	-2.0782576	-11.325653	2.506703	0.5509302	4280.884277105331
6	-95.23333	18.008669	-9.0	-100.0	0.0	0.16666667	0.0	-9.0	0.0	-9.0	-9.0	94.23333	9.0	99	-3.5992036	1.4979465	-0.6981746	-7.163979	-3.5992467	1.4988503	-0.6261545	-7.2975435	-3.924954	0.62125814	-1.7844005	-9.937944	2.8452802	0.6064273	5005.928083896637
7	-91.96667	16.734163	-53.0	-100.0	0.0	0.2	0.0	-9.0	0.0	-9.0	-9.0	90.96667	9.0	99	-3.7959025	1.8269298	-0.669641	-8.387921	-3.796035	1.8270006	-0.60253096	-8.108974	-3.8233595	0.73898166	-0.9694748	-11.45899	3.0201745	0.58917564	5710.307042837143
8	-93.933334	15.290375	-53.0	-100.0	0.0	0.2	0.0	-100.0	0.0	-100.0	-100.0	92.933334	100.0	99	-3.9277222	2.1305678	-0.63229346	-9.19956	-3.92778	2.1299694	-0.49936205	-9.040861	-3.7642593	0.794183	-0.75515556	-9.472885	3.1405187	0.5438861	6446.6720769405365
9	-93.8	19.468609	-9.0	-100.0	0.0	0.13333334	0.0	-53.0	0.0	-53.0	-53.0	92.8	53.0	99	-4.0735545	2.4325209	-0.55487406	-10.386149	-4.0735526	2.4326777	-0.47452205	-10.448888	-3.7613611	0.798365	-0.6906662	-11.023418	3.292998	0.5361029	7176.387778997421
10	-85.9	31.976398	-6.0	-100.0	0.0	0.26666668	0.0	-55.0	0.0	-55.0	-55.0	84.9	55.0	99	-4.269452	2.7447278	-0.5198792	-11.227039	-4.2694016	2.7450225	-0.45985895	-11.3841305	-3.7498813	0.81512976	-0.66160583	-11.570854	3.4939027	0.50710213	7855.082944154739
11	-98.333336	8.063635	-55.0	-100.0	0.0	0.13333334	0.0	-100.0	0.0	-100.0	-100.0	97.333336	100.0	99	-4.4457035	3.0254154	-0.48680058	-12.060785	-4.4460797	3.0252035	-0.41615015	-11.956864	-3.7273536	0.8317686	-0.7344823	-10.279852	3.6796749	0.49518722	8627.66382598877
12	-95.3	18.520529	-7.0	-100.0	0.0	0.1	0.0	-100.0	0.0	-100.0	-100.0	94.3	100.0	51	-4.658693	3.2749217	-0.3957126	-12.698629	-4.658432	3.2751393	-0.39795482	-12.691687	-3.710889	0.8603622	-0.34075832	-10.470207	3.8995183	0.49401847	9380.327864170074
13	-90.933334	24.734505	-7.0	-100.0	0.0	0.2	0.0	-100.0	0.0	-100.0	-100.0	89.933334	100.0	99	-4.816475	3.5002255	-0.25321952	-13.217473	-4.8168583	3.4996154	-0.38189122	-13.519101	-3.6933134	0.8814685	0.00333786	-11.2635975	4.0628524	0.5075291	10099.40613079071
14	-90.6	28.11595	-1.0	-100.0	0.0	0.16666667	0.0	-100.0	0.0	-100.0	-100.0	89.6	100.0	99	-5.004639	3.6788023	-0.17636292	-14.213342	-5.0050883	3.6782625	-0.33116475	-13.972523	-3.673223	0.9065164	0.11700535	-11.773005	4.2613273	0.5093322	10821.48229765892
15	-87.86667	28.724823	-8.0	-100.0	0.0	0.2	0.06666667	-100.0	0.0	-100.0	-100.0	86.86667	100.0	99	-5.14829	3.7907033	-0.23438056	-14.375014	-5.148704	3.789876	-0.31757686	-14.470236	-3.6487281	0.92995167	0.8041477	-10.679128	4.4136524	0.5269094	11518.317597150803
16	-87.666664	31.444485	-7.0	-100.0	0.0	0.13333334	0.0	-100.0	0.0	-100.0	-100.0	86.666664	100.0	99	-5.2548103	3.8566709	-0.23728167	-15.255499	-5.25498	3.8556395	-0.31571114	-15.173801	-3.6117842	0.96020204	0.77183247	-12.294749	4.520105	0.55517524	12216.524471998215
17	-100.0	0.0	-100.0	-100.0	0.0	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	99.0	100.0	99	-5.2777395	3.8871758	-0.22787529	-15.859945	-5.2775846	3.8867855	-0.27785268	-15.828114	-3.534965	1.0183926	1.0594788	-9.6510725	4.5311513	0.563805	13003.913853645325
18	-92.4	23.896442	-8.0	-100.0	0.0	0.1	0.0	-100.0	0.0	-100.0	-100.0	91.4	100.0	99	-5.2438064	3.890726	-0.19569165	-16.181578	-5.244179	3.8896518	-0.25368074	-16.38586	-3.5073137	1.038155	0.89670753	-11.604663	4.4934406	0.5688738	13737.154768943787
19	-92.333336	20.220999	-8.0	-100.0	0.0	0.16666667	0.0	-100.0	0.0	-100.0	-100.0	91.333336	100.0	99	-5.245796	3.911549	-0.116661035	-16.979952	-5.2457423	3.9106538	-0.20262653	-17.086058	-3.491003	1.0365787	1.0465994	-10.864726	4.497829	0.5500243	14470.148525238037
20	-99.066666	5.026153	-72.0	-100.0	0.0	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	98.066666	100.0	99	-5.236023	3.9499855	-0.11433929	-17.597271	-5.236135	3.9490366	-0.16782811	-17.220978	-3.491143	1.0336721	0.7264161	-10.424967	4.4951773	0.5447042	15252.198971271515
21	-98.566666	7.7187357	-57.0	-100.0	0.0	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	97.566666	100.0	99	-5.301383	4.0519547	-0.110481024	-17.720646	-5.3016205	4.051405	-0.17092502	-17.826313	-3.5269866	1.0092368	0.31746864	-10.976921	4.571524	0.52729124	16071.795785188675
22	-94.86667	14.6509	-46.0	-100.0	0.0	0.13333334	0.0	-100.0	0.0	-100.0	-100.0	93.86667	100.0	99	-5.370096	4.1306276	-0.11813815	-17.533354	-5.3705826	4.129851	-0.1606836	-17.698416	-3.5448492	1.0010521	0.7349057	-11.387086	4.6500897	0.53835106	16963.15611743927
23	-87.63333	28.83572	-7.0	-100.0	0.0	0.2	0.0	-100.0	0.0	-100.0	-100.0	86.63333	100.0	99	-5.44561	4.213576	-0.054681342	-17.86594	-5.4452863	4.2127485	-0.14036895	-17.79987	-3.5317183	1.0169164	1.9244647	-12.243926	4.7303066	0.5630647	17800.84141254425
24	-87.96667	28.877308	-6.0	-100.0	0.0	0.16666667	0.0	-100.0	0.0	-100.0	-100.0	86.96667	100.0	99	-5.5234694	4.2882533	-0.040190205	-17.866373	-5.523705	4.2872653	-0.14958756	-17.834461	-3.5289576	1.0169334	1.3726044	-10.507906	4.80968	0.5776461	18651.058875083923
25	-96.03333	16.696274	-9.0	-100.0	0.0	0.13333334	0.0	-58.0	0.0	-58.0	-58.0	95.03333	58.0	99	-5.5636888	4.323428	-0.09017337	-18.16996	-5.56372	4.321902	-0.15650086	-18.022654	-3.5101826	1.0395087	1.8202591	-10.786234	4.8557773	0.61687225	19500.33380651474
26	-95.63333	13.402696	-44.0	-100.0	0.0	0.1	0.0	-100.0	0.0	-100.0	-100.0	94.63333	100.0	99	-5.570214	4.3514786	-0.049245436	-18.463837	-5.5704885	4.35014	-0.122611746	-18.454933	-3.4755301	1.0560985	2.5161076	-10.577868	4.8597283	0.6103828	20374.469824790955
27	-96.933334	16.514505	-8.0	-100.0	0.0	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	95.933334	100.0	99	-5.6042857	4.369229	-0.07681697	-18.712639	-5.604305	4.3673224	-0.081255704	-18.520779	-3.4816635	1.0631392	2.0762053	-10.7696085	4.9019113	0.6282933	21138.6172208786
28	-95.2	17.315504	-9.0	-100.0	0.0	0.1	0.0	-73.0	0.0	-73.0	-73.0	94.2	73.0	99	-5.60799	4.361805	-0.085927226	-18.99937	-5.607881	4.359853	-0.111692905	-18.80193	-3.468542	1.0695763	1.6338434	-10.313606	4.9057713	0.6400776	21885.556440114975
29	-98.76667	6.6417036	-63.0	-100.0	0.0	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	97.76667	100.0	99	-5.6248417	4.356229	-0.06730592	-19.044199	-5.6249266	4.352316	-0.134316	-19.22437	-3.4764342	1.0641088	1.7986197	-10.381645	4.931639	0.66183466	22663.963326215744
30	-98.26667	7.1876435	-62.0	-100.0	0.0	0.06666667	0.0	-72.0	0.0	-72.0	-72.0	97.26667	72.0	99	-5.6753197	4.343144	-0.08447539	-19.593575	-5.676106	4.3396287	-0.13408054	-19.394867	-3.4792256	1.0623587	1.8011513	-10.982717	4.987251	0.69361675	23433.420752048492
31	-96.96667	16.335001	-9.0	-100.0	0.0	0.033333335	0.0	-71.0	0.0	-71.0	-71.0	95.96667	71.0	99	-5.7493577	4.3242173	-0.1261473	-19.590809	-5.749232	4.32008	-0.115395315	-19.334019	-3.4701636	1.0654839	1.9264541	-11.182293	5.0710955	0.715924	24190.534074783325
32	-98.76667	6.28057	-65.0	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	97.76667	100.0	99	-5.8138323	4.2856584	-0.090621494	-19.069632	-5.8137684	4.2797003	-0.12742071	-19.016457	-3.4872859	1.0637456	2.2409067	-11.0418415	5.1499233	0.7706823	25043.336808681488
33	-98.4	5.9922175	-75.0	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	97.4	100.0	76	-5.8962946	4.273256	-0.09625275	-19.169224	-5.896262	4.2650194	-0.1175901	-19.495712	-3.489711	1.0608382	1.9014196	-10.465509	5.247486	0.82562876	25949.26507115364
34	-95.36667	18.40015	-1.0	-100.0	0.0	0.1	0.0	-100.0	0.0	-100.0	-100.0	94.36667	100.0	99	-6.006292	4.2245584	-0.074701026	-19.300049	-6.006235	4.214094	-0.13814732	-19.048239	-3.4828877	1.065778	1.6196556	-9.842657	5.3698335	0.86454713	26841.91695666313
35	-93.066666	23.988792	-1.0	-100.0	0.0	0.1	0.0	-96.0	0.0	-96.0	-96.0	92.066666	96.0	99	-6.123747	4.2042675	-0.07654234	-19.67113	-6.123479	4.192488	-0.14303048	-19.52346	-3.492367	1.0551559	2.514112	-11.72292	5.506896	0.93836284	27712.251039028168
36	-98.53333	5.542162	-75.0	-100.0	0.0	0.06666667	0.0	-51.0	0.0	-51.0	-51.0	97.53333	51.0	99	-6.312304	4.191798	-0.06927797	-19.024446	-6.3125234	4.18153	-0.13562493	-19.036142	-3.50809	1.0427469	1.513422	-10.841503	5.713998	0.96211874	28554.914456129074
37	-99.4	2.5897233	-86.0	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	98.4	100.0	99	-6.515754	4.1930156	-0.057811636	-19.036549	-6.51539	4.187093	-0.10366433	-18.9721	-3.5161166	1.0354242	1.5786543	-10.511105	5.9347177	0.9965812	29460.183917045593
38	-96.0	16.6993	-9.0	-100.0	0.0	0.1	0.0	-100.0	0.0	-100.0	-100.0	95.0	100.0	99	-6.8108006	4.2404423	-0.06232584	-19.142445	-6.8107104	4.237884	-0.09672802	-19.561773	-3.547004	1.0184177	1.6702242	-10.677526	6.24809	1.0869082	30332.10130381584
39	-89.86667	27.747349	-7.0	-100.0	0.0	0.13333334	0.0	-100.0	0.0	-100.0	-100.0	88.86667	100.0	99	-7.075816	4.3291926	-0.04328821	-18.722254	-7.0757446	4.326611	-0.073711164	-18.894522	-3.5443254	1.0136825	1.9009581	-10.112738	6.522373	1.1633594	31047.01650071144
40	-97.13333	8.601292	-71.0	-100.0	0.0	0.1	0.0	-100.0	0.0	-100.0	-100.0	96.13333	100.0	70	-7.3173175	4.427766	-0.033121526	-19.243263	-7.317409	4.425241	-0.09039141	-19.04002	-3.5182877	1.0247372	1.7023926	-11.5226965	6.767	1.2660413	31814.783886432648
41	-95.86667	16.909039	-9.0	-100.0	0.0	0.1	0.0	-100.0	0.0	-100.0	-100.0	94.86667	100.0	8	-7.3470054	4.5531583	-0.030794404	-20.103731	-7.3467636	4.5507984	-0.092644505	-19.567806	-3.3563228	1.149373	1.6832047	-10.411852	6.751078	1.17151	32574.010772943497
42	-89.566666	28.053143	-7.0	-100.0	0.0	0.13333334	0.0	-100.0	0.0	-100.0	-100.0	88.566666	100.0	63	-7.1865983	4.7295275	-0.0007311441	-19.455376	-7.186879	4.727616	-0.05259511	-19.65999	-3.258149	1.228747	2.6385336	-11.468614	6.5459948	0.9603015	33287.450634241104
43	-99.6	2.154066	-88.0	-100.0	0.0	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	98.6	100.0	99	-6.969077	4.8561206	-0.028728008	-19.860378	-6.969101	4.8546176	-0.025443893	-19.862976	-3.2462792	1.2306191	3.1749687	-11.418164	6.3143587	0.83095205	34072.63962030411
44	-91.4	24.732706	-1.0	-100.0	0.033333335	0.1	0.033333335	-61.0	0.0	-61.0	-61.0	90.433334	61.0	99	-6.880983	4.911779	-0.023718871	-20.306322	-6.881014	4.9098163	-0.05024037	-20.730503	-3.2831883	1.2058783	2.401595	-11.120256	6.232415	0.79588145	34792.53877854347
45	-91.5	19.36965	-8.0	-100.0	0.0	0.23333333	0.0	-100.0	0.0	-100.0	-100.0	90.5	100.0	99	-6.8655014	4.944902	-0.029206034	-20.877764	-6.8658	4.9432564	-0.047284674	-20.65841	-3.32597	1.1838502	2.8220587	-13.44815	6.2228603	0.784146	35523.74857187271
46	-97.433334	10.065398	-48.0	-100.0	0.0	0.1	0.0	-82.0	0.0	-82.0	-82.0	96.433334	82.0	99	-6.8588133	4.949442	0.00793286	-20.81327	-6.8589306	4.9488196	-0.011475682	-20.882484	-3.3409314	1.1594465	2.8373895	-10.502141	6.227176	0.81034344	36287.751749277115
47	-99.666664	1.795055	-90.0	-100.0	0.0	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	98.666664	100.0	99	-6.952663	4.953135	-0.02054301	-20.994976	-6.952836	4.952443	-0.019479785	-20.77421	-3.3706262	1.1485231	2.3996334	-11.162242	6.334982	0.8109573	37076.43958878517
48	-97.433334	9.236462	-53.0	-100.0	0.0	0.1	0.0	-100.0	0.0	-100.0	-100.0	96.433334	100.0	99	-7.025144	4.956008	-0.0095786825	-20.787643	-7.025023	4.955695	-0.008882828	-20.916107	-3.376265	1.137918	2.2347255	-11.496661	6.421218	0.8570564	37846.296823978424
49	-95.8	17.520273	-7.0	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	94.8	100.0	99	-7.0878224	4.9557652	-0.0016694665	-21.319326	-7.0881534	4.954264	0.005882103	-21.202587	-3.3747976	1.1421397	1.9454098	-10.79014	6.479465	0.8669442	38603.873455286026
50	-98.566666	5.48746	-74.0	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	97.566666	100.0	99	-7.105418	4.9614334	-0.0034882873	-21.03052	-7.1056657	4.959576	0.0057848617	-21.282036	-3.337889	1.1779767	2.2363653	-10.079828	6.4927278	0.8750553	39382.616946697235
51	-95.666664	18.437881	-1.0	-100.0	0.033333335	0.033333335	0.0	-16.0	0.0	-16.0	-16.0	94.7	17.0	99	-7.031554	4.96237	0.01152591	-21.888273	-7.0317855	4.9609585	0.011606578	-21.870317	-3.2675774	1.2176956	2.0209422	-10.426321	6.401055	0.8278138	40122.128813028336
52	-98.833336	5.0072165	-73.0	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	97.833336	100.0	99	-6.914827	4.966304	0.01822833	-21.57271	-6.9146857	4.96535	0.023261301	-21.805958	-3.2282941	1.2344229	2.199772	-11.779625	6.272706	0.7740506	40902.21932053566
53	-98.46667	8.257253	-54.0	-100.0	0.033333335	0.0	0.0	-100.0	0.0	-100.0	-100.0	97.5	100.0	99	-6.839487	4.95947	-0.018789131	-21.813648	-6.8399644	4.957802	0.0063764304	-21.883528	-3.2021534	1.2498081	2.1293478	-11.325945	6.192284	0.7421096	41680.76288175583
54	-94.8	19.74403	-9.0	-100.0	0.033333335	0.033333335	0.0	-67.0	0.0	-67.0	-67.0	93.833336	67.0	99	-6.706918	4.9111686	0.016202334	-22.942333	-6.7069163	4.909769	0.007878255	-22.315777	-3.2214167	1.2406533	2.4402628	-10.935819	6.0606503	0.732901	42424.394188165665
55	-90.566666	23.1541	-8.0	-100.0	0.06666667	0.1	0.0	-100.0	0.0	-100.0	-100.0	89.63333	100.0	99	-6.5939713	4.872775	-0.004437823	-22.205872	-6.5943007	4.871143	0.0072402693	-22.126589	-3.2055295	1.2452515	3.3660498	-11.009537	5.9426937	0.7157775	43147.416931152344
56	-96.96667	16.335001	-9.0	-100.0	0.0	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	95.96667	100.0	99	-6.534418	4.834727	-0.0003502518	-22.119068	-6.534131	4.833739	0.012846742	-22.680546	-3.2225146	1.2404716	2.6714916	-10.90153	5.886559	0.7075574	43915.136642456055
57	-94.46667	18.489159	-8.0	-100.0	0.033333335	0.1	0.033333335	-10.0	0.0	-10.0	-10.0	93.5	11.0	99	-6.4819264	4.75656	0.0013396069	-22.291643	-6.4819765	4.7549996	-0.005969595	-22.266386	-3.2352223	1.2323046	2.2006674	-11.021797	5.835774	0.7071521	44643.78933620453
58	-100.0	0.0	-100.0	-100.0	0.0	0.0	0.0	-100.0	0.0	-100.0	-100.0	99.0	100.0	99	-6.419514	4.6876826	-0.015434403	-21.993507	-6.419686	4.686995	0.017597891	-21.825253	-3.2585309	1.2254926	1.8759775	-11.899712	5.7760525	0.7107442	45432.557636260986
59	-97.933334	7.8014245	-65.0	-100.0	0.06666667	0.0	0.0	-100.0	0.0	-100.0	-100.0	97.0	100.0	99	-6.3905377	4.6333966	0.017455034	-21.960808	-6.390529	4.632086	0.008071199	-21.948181	-3.2687178	1.2146754	2.0657558	-12.228636	5.7509604	0.7008639	46206.27199912071
60	-93.933334	22.699387	-9.0	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	92.933334	100.0	8	-6.367301	4.592682	0.01674693	-21.54902	-6.367165	4.591461	0.01966878	-21.38075	-3.2504044	1.2278274	2.5113325	-12.0872345	5.7239404	0.6917402	46951.49144935608
61	-96.96667	16.335001	-9.0	-100.0	0.0	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	95.96667	100.0	99	-6.329382	4.5729914	-0.0138190985	-21.447144	-6.329758	4.570778	0.0012257025	-21.656013	-3.2598226	1.218584	3.2683392	-11.480077	5.6887712	0.6857883	47718.20896935463
62	-97.73333	12.206374	-32.0	-100.0	0.033333335	0.0	0.0	-100.0	0.0	-100.0	-100.0	96.76667	100.0	99	-6.27984	4.52376	0.018004283	-22.051733	-6.2797136	4.522277	0.0062846914	-21.52359	-3.2398062	1.230278	2.9470663	-12.465239	5.6339493	0.66763777	48493.312581539154
63	-95.066666	19.099623	-7.0	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	94.066666	100.0	99	-6.2619505	4.4995275	0.010876313	-21.129326	-6.2617607	4.4977374	0.014079116	-21.165304	-3.2604177	1.2243809	2.0993862	-11.093425	5.6215515	0.6848811	49246.402755498886
64	-97.13333	11.318813	-43.0	-100.0	0.06666667	0.0	0.0	-100.0	0.0	-100.0	-100.0	96.2	100.0	99	-6.245481	4.4666657	0.0154308155	-21.385513	-6.24565	4.465094	0.029300526	-21.504564	-3.274497	1.2094046	1.7243729	-10.195348	5.608273	0.7035836	50015.434797525406
65	-98.73333	6.8212094	-62.0	-100.0	0.0	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	97.73333	100.0	99	-6.2534537	4.441847	0.0072473735	-21.080786	-6.2529526	4.4399834	0.05916542	-21.354887	-3.264978	1.2141865	3.2741566	-11.309967	5.612432	0.7088705	50795.306622982025
66	-90.86667	24.39226	-7.0	-100.0	0.0	0.16666667	0.0	-93.0	0.0	-93.0	-93.0	89.86667	93.0	99	-6.251312	4.44025	-0.008566089	-21.494667	-6.251302	4.438874	0.020036235	-21.348112	-3.2572002	1.2164017	2.0775785	-10.970186	5.6129303	0.6956086	51516.377655267715
67	-91.066666	25.034554	-1.0	-100.0	0.0	0.13333334	0.0	-100.0	0.0	-100.0	-100.0	90.066666	100.0	99	-6.228685	4.4053855	0.0030761808	-20.6914	-6.2287254	4.403658	0.05343443	-20.976027	-3.27027	1.2130027	2.4944353	-11.904768	5.5951447	0.6979302	52243.167440891266
68	-96.066666	16.87786	-9.0	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	95.066666	100.0	99	-6.2228017	4.4039216	0.034817703	-21.483156	-6.223264	4.40242	0.05673466	-22.977757	-3.2633522	1.2215315	2.349636	-11.676204	5.591556	0.70296174	53003.48331642151
69	-100.0	0.0	-100.0	-100.0	0.0	0.0	0.0	-100.0	0.0	-100.0	-100.0	99.0	100.0	99	-6.218727	4.3885665	0.019259207	-20.892353	-6.218446	4.38727	0.05656641	-21.38504	-3.2599838	1.2155945	2.0266333	-10.824282	5.5862966	0.70863646	53791.8700940609
70	-96.8	16.684126	-7.0	-100.0	0.0	0.06666667	0.0	-98.0	0.0	-98.0	-98.0	95.8	98.0	99	-6.22984	4.3762493	0.025480196	-21.569485	-6.230131	4.373864	0.0406688	-21.452326	-3.2473388	1.2265226	1.9407105	-11.153744	5.595673	0.7240022	54556.77704811096
71	-99.86667	0.718022	-96.0	-100.0	0.033333335	0.0	0.0	-100.0	0.0	-100.0	-100.0	98.9	100.0	99	-6.234704	4.3716764	-0.0018362179	-20.756289	-6.234559	4.3704286	0.04223995	-20.59032	-3.2510324	1.218926	2.1497355	-11.456743	5.6033845	0.7128149	55346.14895987511
72	-96.433334	16.640678	-8.0	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	95.433334	100.0	99	-6.243268	4.347604	0.023925744	-20.852325	-6.2434716	4.3452106	0.070688315	-21.081663	-3.2575774	1.2186418	2.197843	-10.659342	5.6169157	0.72796184	56106.86014533043
73	-93.46667	20.943947	-10.0	-100.0	0.033333335	0.06666667	0.0	-51.0	0.0	-51.0	-51.0	92.5	51.0	99	-6.229387	4.3440747	0.005768433	-20.874195	-6.2290545	4.34224	0.051739767	-21.406788	-3.2186801	1.2445403	1.7280083	-13.4177885	5.603701	0.72868884	56838.24904155731
74	-93.7	18.980957	-10.0	-100.0	0.033333335	0.16666667	0.0	-20.0	0.0	-20.0	-20.0	92.73333	21.0	99	-6.235323	4.3131394	0.0055034086	-21.094841	-6.235246	4.311272	0.10958552	-21.662445	-3.2247307	1.2395936	2.1474485	-11.252171	5.607234	0.72121835	57564.28922915459
75	-95.03333	18.438156	-7.0	-100.0	0.033333335	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	94.066666	100.0	99	-6.2782607	4.2912407	0.004582487	-20.38998	-6.2780747	4.28931	0.0858524	-21.002216	-3.2279325	1.236282	2.1432934	-11.876284	5.6581097	0.74514586	58319.43455076218
76	-92.26667	23.442034	-8.0	-100.0	0.033333335	0.1	0.033333335	-34.0	0.0	-34.0	-34.0	91.3	34.0	99	-6.2679715	4.2792554	0.010717548	-20.983467	-6.268006	4.2772236	0.07379771	-21.061789	-3.213259	1.2384052	2.2712998	-11.277205	5.651832	0.75338125	59039.80005264282
77	-91.23333	20.072674	-9.0	-100.0	0.033333335	0.26666668	0.0	-45.0	0.0	-45.0	-45.0	90.26667	45.0	94	-6.310933	4.2609296	0.03184957	-20.876228	-6.3113103	4.260162	0.07878717	-21.15603	-3.2207148	1.2352959	2.086524	-10.618997	5.700757	0.746964	59758.00790810585
78	-94.63333	13.977324	-47.0	-100.0	0.06666667	0.13333334	0.0	-50.0	0.0	-50.0	-50.0	93.7	50.0	98	-6.4381175	4.257168	-0.009562239	-21.410711	-6.4379997	4.2562275	0.08725228	-21.90173	-3.2407422	1.2259905	2.184966	-11.788719	5.8387575	0.75316775	60500.07439351082
79	-86.73333	22.631739	-8.0	-100.0	0.06666667	0.33333334	0.0	-100.0	0.0	-100.0	-100.0	85.8	100.0	96	-6.563699	4.2709756	0.024162285	-21.2498	-6.5635366	4.2696238	0.09634484	-21.175001	-3.2430503	1.2196136	2.1251621	-11.573557	5.9738245	0.77880603	61199.19110584259
80	-92.76667	20.501518	-7.0	-100.0	0.033333335	0.1	0.0	-68.0	0.0	-68.0	-68.0	91.8	68.0	99	-6.696403	4.3059587	0.021498263	-21.801657	-6.69644	4.304928	0.07323183	-21.47025	-3.247519	1.2261262	1.858089	-10.816114	6.117933	0.7888073	61929.884662389755
81	-91.3	25.4508	-1.0	-100.0	0.1	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	90.4	100.0	99	-6.7999835	4.3669705	0.01891908	-21.567957	-6.800122	4.366584	0.073865496	-21.583502	-3.2340918	1.2311862	2.6326113	-10.284315	6.228194	0.81854916	62657.36988091469
82	-93.53333	18.778946	-9.0	-100.0	0.033333335	0.1	0.0	-100.0	0.0	-100.0	-100.0	92.566666	100.0	99	-6.865503	4.441176	0.024982497	-22.101469	-6.864792	4.4405217	0.07970285	-20.987717	-3.179257	1.2604531	1.972713	-14.381275	6.2774854	0.79858553	63400.164482831955
83	-96.96667	16.335001	-9.0	-100.0	0.0	0.033333335	0.0	-33.0	0.0	-33.0	-33.0	95.96667	34.0	99	-6.8129344	4.4708896	0.031748943	-22.87625	-6.813076	4.470998	0.08297894	-22.204102	-3.1461794	1.2696731	2.3295932	-11.036577	6.220361	0.7748046	64151.9076461792
84	-91.0	24.522099	-7.0	-100.0	0.1	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	90.1	100.0	99	-6.8122044	4.514327	0.039381444	-22.303114	-6.8123145	4.5123267	0.097773924	-21.631174	-3.1338923	1.280088	2.279069	-13.194384	6.2165847	0.7571653	64877.71042013168
85	-88.5	27.728144	-8.0	-100.0	0.033333335	0.16666667	0.0	-100.0	0.0	-100.0	-100.0	87.53333	100.0	99	-6.7692776	4.540459	0.009897433	-21.53026	-6.769575	4.5390406	0.10000334	-20.721773	-3.1135	1.2842507	2.7604942	-11.530778	6.168618	0.7572582	65585.97801995277
86	-95.166664	17.06084	-8.0	-100.0	0.13333334	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	94.3	100.0	99	-6.7184043	4.534665	0.019456483	-21.279741	-6.7178817	4.534168	0.10297117	-21.207275	-3.0986311	1.2981287	2.1731076	-11.711269	6.1159587	0.7383685	66341.47234797478
87	-93.03333	16.416422	-33.0	-100.0	0.13333334	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	92.166664	100.0	99	-6.653612	4.513664	0.026471071	-20.852726	-6.6534705	4.5123363	0.068849236	-21.263906	-3.0883892	1.2975174	2.333243	-11.954277	6.0499983	0.72953695	67083.62945508957
88	-96.0	11.150486	-57.0	-100.0	0.1	0.033333335	0.0	-53.0	0.0	-53.0	-53.0	95.1	54.0	99	-6.6120257	4.458531	0.018280692	-21.376926	-6.612449	4.4561863	0.060941003	-21.780722	-3.0969367	1.2996695	2.337946	-13.187789	6.009327	0.7353367	67834.87214922905
89	-86.86667	27.106869	-1.0	-100.0	0.2	0.1	0.0	-100.0	0.0	-100.0	-100.0	86.066666	100.0	99	-6.553105	4.4445662	0.028815031	-21.196701	-6.5531764	4.443461	0.08575026	-21.065285	-3.0830278	1.3081161	2.1626596	-10.803037	5.94736	0.7160845	68534.54182600975
90	-96.1	11.705696	-51.0	-100.0	0.13333334	0.0	0.0	-24.0	0.0	-24.0	-24.0	95.23333	25.0	99	-6.4876857	4.411843	0.041165054	-20.764475	-6.4873943	4.409073	0.060552515	-20.689936	-3.0931897	1.2945827	3.1206121	-12.031113	5.891848	0.7406687	69279.48398017883
91	-97.2	10.351812	-45.0	-100.0	0.1	0.0	0.0	-72.0	0.0	-72.0	-72.0	96.3	72.0	99	-6.485367	4.377831	0.03286972	-21.140825	-6.4856744	4.376712	0.08390048	-20.197325	-3.1256964	1.284318	3.1736794	-11.458511	5.890023	0.73242795	70043.15306687355
92	-90.6	17.95476	-40.0	-100.0	0.2	0.06666667	0.0	-12.0	0.0	-12.0	-12.0	89.8	13.0	99	-6.4854326	4.3685007	0.02252055	-20.53146	-6.4851575	4.3671246	0.086158015	-20.310139	-3.10843	1.2872567	2.3852744	-12.070986	5.8850365	0.7208462	70747.75708580017
93	-94.333336	15.537769	-36.0	-100.0	0.1	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	93.433334	100.0	99	-6.4402657	4.3262467	0.02495981	-20.787704	-6.4406447	4.323562	0.08361654	-20.610617	-3.0986009	1.2907635	2.1102037	-12.117635	5.8429966	0.7323707	71552.09029483795
94	-93.066666	21.484776	-8.0	-100.0	0.06666667	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	92.13333	100.0	99	-6.412664	4.295482	0.03319318	-20.841707	-6.4123693	4.2939453	0.071201965	-21.262068	-3.1049132	1.2932197	1.9268608	-12.204832	5.815211	0.73237556	72395.15644168854
95	-98.73333	4.9053254	-75.0	-100.0	0.06666667	0.033333335	0.0	-27.0	0.0	-27.0	-27.0	97.8	28.0	99	-6.413126	4.2613072	0.009267166	-21.276983	-6.413262	4.259527	0.08031559	-20.89089	-3.1162071	1.2874184	1.9733977	-11.890015	5.8206778	0.7475456	73283.72745633125
96	-95.833336	17.041292	-7.0	-100.0	0.06666667	0.033333335	0.0	-36.0	0.0	-36.0	-36.0	94.9	37.0	99	-6.3820143	4.27206	0.02840957	-20.556393	-6.3821225	4.270559	0.073937	-20.906761	-3.0793593	1.3034197	3.1821127	-11.245031	5.780202	0.710654	74133.5113427639
97	-90.5	22.501482	-8.0	-100.0	0.13333334	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	89.63333	100.0	99	-6.352867	4.234362	0.041516796	-21.694653	-6.352811	4.2329006	0.04190363	-20.78685	-3.089183	1.3100429	2.8350792	-11.746996	5.759672	0.7234496	74988.07515358925
98	-94.9	14.107561	-45.0	-100.0	0.1	0.06666667	0.0	-17.0	0.0	-17.0	-17.0	94.0	18.0	99	-6.3627744	4.2216477	0.056943446	-21.458652	-6.3627305	4.218549	0.0688819	-21.086735	-3.080688	1.3053622	1.9129863	-12.881434	5.7664614	0.73454624	75823.46216154099
99	-89.0	23.498936	-8.0	-100.0	0.2	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	88.2	100.0	79	-6.3217926	4.2009716	0.049526587	-21.235666	-6.3221374	4.1993	0.052016556	-20.221132	-3.076398	1.3136275	2.2911415	-12.436578	5.721719	0.71678317	76609.30280447006
100	-86.63333	23.176832	-33.0	-100.0	0.23333333	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	85.86667	100.0	99	-6.340864	4.20152	0.010932401	-21.342237	-6.3407407	4.1995783	0.04405299	-21.53417	-3.0784843	1.3052564	2.1374636	-11.982093	5.745981	0.7282001	77385.52779078484
101	-96.63333	9.877528	-59.0	-100.0	0.13333334	0.0	0.0	-23.0	0.0	-23.0	-23.0	95.76667	24.0	99	-6.349995	4.1902866	0.013106838	-20.568865	-6.3504195	4.1881676	0.07613137	-21.098324	-3.071045	1.3073709	2.183403	-13.059614	5.7597737	0.7422982	78245.3239209652
102	-91.833336	21.380806	-9.0	-100.0	0.1	0.1	0.0	-11.0	0.0	-11.0	-11.0	90.933334	12.0	31	-6.3428764	4.169167	0.048519507	-21.666525	-6.3425703	4.1672764	0.100024	-20.452198	-3.0931416	1.2983432	2.3949795	-12.454008	5.7552776	0.7402874	79064.73291683197
103	-96.9	16.694014	-7.0	-100.0	0.0	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	95.9	100.0	99	-6.369292	4.1624913	0.09008759	-20.27261	-6.369197	4.159249	0.08147094	-20.00589	-3.0733109	1.3135377	2.0697217	-10.824877	5.7786484	0.7276076	79945.82319903374
104	-95.1	17.537292	-7.0	-100.0	0.06666667	0.06666667	0.0	-65.0	0.0	-65.0	-65.0	94.166664	65.0	99	-6.4004807	4.163612	0.034120455	-20.131914	-6.400604	4.160475	0.093024164	-19.68237	-3.0966856	1.3037156	1.9540138	-11.756452	5.8185725	0.74435097	80803.30408787727
105	-94.53333	14.937052	-47.0	-100.0	0.06666667	0.06666667	0.0	-10.0	0.0	-10.0	-10.0	93.6	11.0	99	-6.447045	4.153846	0.058508784	-21.776741	-6.447195	4.1489773	0.06865694	-21.708105	-3.1101205	1.2900399	2.3050718	-12.220076	5.8794303	0.7748431	81641.04098439217
106	-92.13333	18.023565	-37.0	-100.0	0.13333334	0.033333335	0.0	-34.0	0.0	-34.0	-34.0	91.26667	35.0	99	-6.613629	4.1405516	0.07749008	-20.135935	-6.6137714	4.13826	0.064075336	-20.679716	-3.1380153	1.2832215	2.5898528	-11.127296	6.0523477	0.7800194	1437.5804998874664
107	-95.3	14.866405	-32.0	-100.0	0.1	0.0	0.0	-100.0	0.0	-100.0	-100.0	94.4	100.0	99	-6.723727	4.155594	0.00972335	-21.206987	-6.723792	4.1548867	0.057321608	-20.69818	-3.1580994	1.2718551	1.9807549	-11.531324	6.169952	0.8230078	2195.478166103363
108	-96.73333	16.155357	-10.0	-100.0	0.06666667	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	95.8	100.0	99	-6.8496313	4.152768	0.03126268	-20.628948	-6.849911	4.150096	0.06748572	-20.380646	-3.1975589	1.2425156	2.164939	-10.722908	6.323023	0.8763344	2960.632349014282
109	-89.7	26.043745	-1.0	-100.0	0.13333334	0.06666667	0.0	-68.0	0.0	-68.0	-68.0	88.833336	68.0	99	-7.063769	4.1644926	0.06957738	-21.73985	-7.0635653	4.163268	0.05960752	-20.847397	-3.2287798	1.2248622	2.711998	-10.891899	6.547137	0.9755777	3669.9946069717407
110	-96.566666	10.44568	-59.0	-100.0	0.1	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	95.666664	100.0	99	-7.2537575	4.207675	0.03787528	-20.30028	-7.254283	4.2067432	0.050372973	-20.5592	-3.1937761	1.240119	1.6379728	-12.94214	6.7546597	1.0781338	4437.602797269821
111	-95.566666	16.985645	-8.0	-100.0	0.06666667	0.06666667	0.0	-63.0	0.0	-63.0	-63.0	94.63333	63.0	99	-7.458453	4.2896	0.01744838	-19.091564	-7.4581356	4.287906	0.061069936	-19.54675	-3.1725988	1.2619027	2.2484388	-10.622543	6.9650292	1.1767482	5186.238059520721
112	-85.36667	19.88045	-33.0	-100.0	0.4	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	84.76667	100.0	99	-7.546141	4.416908	0.03994009	-19.593195	-7.546088	4.415945	0.074005246	-20.418455	-3.0564764	1.3475173	3.0266538	-12.712925	7.0192056	1.0827067	5875.9108917713165
113	-86.566666	20.079315	-41.0	-100.0	0.4	0.0	0.0	-65.0	0.0	-65.0	-65.0	85.96667	65.0	46	-7.487465	4.5653915	0.019878745	-19.506952	-7.4879384	4.5644736	0.10171649	-19.762156	-2.950436	1.4203901	3.133915	-12.472147	6.920184	0.9866758	6566.235399723053
114	-79.3	17.38227	-49.0	-100.0	0.6666667	0.06666667	0.0	-20.0	0.0	-20.0	-20.0	78.96667	21.0	49	-7.324628	4.6780887	0.038883388	-20.010002	-7.324244	4.6782355	0.09369567	-19.803766	-2.9145138	1.4258473	2.6831846	-11.599118	6.742365	0.90183	7196.755371332169
115	-74.2	32.28457	-8.0	-100.0	0.4	0.1	0.0	-100.0	0.0	-100.0	-100.0	73.6	100.0	51	-7.242692	4.7195277	0.07182951	-20.368345	-7.2426043	4.7178116	0.09584816	-20.465866	-2.903701	1.423495	2.55155	-13.191054	6.661825	0.89552927	7807.964881896973
116	-83.73333	23.501678	-9.0	-100.0	0.4	0.06666667	0.0	-18.0	0.0	-18.0	-18.0	83.13333	19.0	8	-7.0739436	4.7075753	0.06719801	-20.686756	-7.074001	4.706389	0.13061622	-20.483454	-2.9420931	1.3844492	2.6086736	-12.619411	6.4991326	0.8629364	8466.503057003021
117	-76.2	25.550468	-32.0	-100.0	0.5	0.033333335	0.0	-41.0	0.0	-41.0	-41.0	75.7	42.0	99	-7.008818	4.6735783	0.076858625	-20.822908	-7.0088835	4.6728106	0.10048473	-20.38271	-2.9626846	1.3735534	2.7415266	-11.348523	6.434118	0.8283735	9080.271756410599
118	-86.333336	19.99889	-38.0	-100.0	0.43333334	0.033333335	0.0	-40.0	0.0	-40.0	-40.0	85.76667	41.0	40	-6.927366	4.614519	0.06786546	-20.6878	-6.9272413	4.6135345	0.09775324	-20.318213	-2.9500155	1.3843012	2.490292	-11.369213	6.3507276	0.8113375	9763.092082500458
119	-80.03333	24.830738	-9.0	-100.0	0.46666667	0.033333335	0.0	-42.0	0.0	-42.0	-42.0	79.5	43.0	99	-6.8525295	4.5588446	0.08920567	-19.999758	-6.85244	4.5580935	0.100563854	-20.13888	-2.9655006	1.37479	3.1147966	-12.229874	6.2788405	0.8280323	10403.534766674042
120	-76.53333	26.586628	-23.0	-100.0	0.46666667	0.033333335	0.0	-69.0	0.0	-69.0	-69.0	76.0	69.0	99	-6.7606955	4.506221	0.055833742	-20.541006	-6.7604346	4.5052814	0.092420176	-20.383368	-2.947948	1.3854665	2.400465	-11.309765	6.1839585	0.81951743	11026.22932434082
121	-76.36667	25.347563	-35.0	-100.0	0.53333336	0.0	0.0	-44.0	0.0	-44.0	-44.0	75.9	45.0	47	-6.7484975	4.455917	0.083172366	-21.2408	-6.748411	4.4556847	0.14484587	-20.782793	-2.9888716	1.3711871	3.0597558	-11.737063	6.179383	0.8097897	11642.542854309082
122	-84.1	21.02118	-39.0	-100.0	0.4	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	83.5	100.0	69	-6.6832166	4.4225783	0.08350626	-20.508827	-6.683359	4.4212	0.07215628	-20.178833	-2.9838417	1.3718584	2.4363985	-11.311739	6.1113863	0.8094408	12337.128032922745
123	-71.0	24.079037	-32.0	-100.0	0.6666667	0.0	0.0	-16.0	0.0	-16.0	-16.0	70.666664	17.0	80	-6.66172	4.3843594	0.147879	-20.33804	-6.6620054	4.38311	0.112770125	-20.301828	-3.001137	1.3625399	2.296064	-12.03658	6.088516	0.7894975	12909.222127914429
124	-77.73333	24.33644	-9.0	-100.0	0.53333336	0.1	0.0	-11.0	0.0	-11.0	-11.0	77.26667	12.0	99	-6.639961	4.341238	0.10442889	-20.174744	-6.6395483	4.3405714	0.1296599	-19.941008	-3.0133765	1.3553143	2.6040983	-10.92721	6.076692	0.814981	13525.620715379715
125	-76.03333	29.804342	-7.0	-100.0	0.36666667	0.1	0.0	-100.0	0.0	-100.0	-100.0	75.4	100.0	6	-6.59852	4.3226056	0.120745406	-20.117151	-6.5986443	4.320899	0.11335732	-19.775345	-2.992549	1.3690773	2.461831	-12.071539	6.0318117	0.7942082	14150.81147313118
126	-86.333336	20.394987	-40.0	-100.0	0.33333334	0.033333335	0.0	-16.0	0.0	-16.0	-16.0	85.666664	17.0	74	-6.588361	4.303455	0.08643727	-20.586086	-6.58833	4.302242	0.11410278	-20.04927	-3.0007067	1.3716114	2.2395353	-12.105689	6.0208035	0.77838635	14827.609435081482
127	-83.46667	23.273352	-37.0	-100.0	0.43333334	0.0	0.0	-46.0	0.0	-46.0	-46.0	82.9	47.0	99	-6.59198	4.321697	0.09798662	-20.264454	-6.5918474	4.3199267	0.082620755	-19.904285	-3.0215993	1.3582304	2.5647287	-11.3229265	6.0285993	0.8100304	15491.998968362808
128	-77.6	22.707706	-25.0	-100.0	0.6666667	0.0	0.0	-11.0	0.0	-11.0	-11.0	77.26667	12.0	64	-6.576104	4.295999	0.102883205	-20.281744	-6.576213	4.294706	0.06123364	-19.743572	-2.9967728	1.3723075	1.9151392	-12.21517	6.0163608	0.8035214	16107.587933778763
129	-82.53333	25.524803	-8.0	-100.0	0.36666667	0.033333335	0.0	-13.0	0.0	-13.0	-13.0	81.9	14.0	45	-6.596318	4.28394	0.10237835	-19.679794	-6.596454	4.282822	0.071525946	-19.16258	-3.0081587	1.3715917	2.2708712	-11.814512	6.0404825	0.81757873	16755.708863973618
130	-76.5	24.97699	-9.0	-100.0	0.56666666	0.1	0.0	-11.0	0.0	-11.0	-11.0	76.066666	12.0	50	-6.5777435	4.306255	0.052696183	-19.241976	-6.577631	4.305277	0.0725553	-19.211996	-2.9889784	1.3751715	2.241559	-11.680175	6.0138993	0.8262486	17364.863087892532
131	-73.066666	24.616978	-34.0	-100.0	0.56666666	0.06666667	0.033333335	-16.0	0.0	-16.0	-16.0	72.63333	17.0	99	-6.5935044	4.315727	0.107131466	-20.089182	-6.5932894	4.314581	0.07716906	-19.950523	-2.9927905	1.3755339	2.0018172	-11.454183	6.030168	0.79442537	17950.740078926086
132	-80.933334	23.247843	-34.0	-100.0	0.43333334	0.033333335	0.0	-67.0	0.0	-67.0	-67.0	80.36667	67.0	34	-6.6102204	4.313963	0.07447386	-20.669231	-6.610081	4.3124714	0.10638128	-19.924696	-3.0022085	1.3792759	2.365233	-10.647555	6.047269	0.8216851	18600.798255443573
133	-77.13333	23.22317	-32.0	-100.0	0.56666666	0.033333335	0.0	-14.0	0.0	-14.0	-14.0	76.7	15.0	43	-6.5954967	4.3010983	0.079589844	-19.760015	-6.595169	4.3004537	0.09393509	-19.838171	-3.0119693	1.3641418	2.4385905	-12.301336	6.0398755	0.8137108	19215.834748506546
134	-77.1	23.000507	-34.0	-100.0	0.56666666	0.0	0.0	-12.0	0.0	-12.0	-12.0	76.666664	13.0	67	-6.6182327	4.2949724	0.06772335	-20.058043	-6.6185837	4.2942224	0.05477561	-19.954802	-3.021424	1.3544412	1.919383	-10.704412	6.0668955	0.8275114	19827.920986652374
135	-74.1	25.239323	-9.0	-100.0	0.56666666	0.1	0.0	-100.0	0.0	-100.0	-100.0	73.666664	100.0	8	-6.5911326	4.3031373	0.07142727	-19.959465	-6.591077	4.3004503	0.09076296	-19.783382	-2.9898982	1.3783301	2.388132	-11.3832855	6.0369115	0.82408845	20440.326281785965
136	-73.46667	21.820072	-34.0	-100.0	0.7	0.033333335	0.0	-45.0	0.0	-45.0	-45.0	73.166664	46.0	87	-6.6018443	4.3133316	0.11133033	-19.761198	-6.6018033	4.311453	0.07369317	-19.515066	-3.0014758	1.3822227	2.4269023	-12.46334	6.044269	0.8059143	21037.37633872032
137	-78.5	22.538486	-35.0	-100.0	0.6	0.0	0.0	-20.0	0.0	-20.0	-20.0	78.1	21.0	94	-6.5776987	4.3207445	0.10451032	-19.843502	-6.5779505	4.3185554	0.09409307	-19.759554	-2.979321	1.38883	2.3331337	-14.209638	6.027334	0.8375513	21661.90662431717
138	-76.73333	24.963884	-1.0	-100.0	0.53333336	0.13333334	0.0	-14.0	0.0	-14.0	-14.0	76.26667	15.0	99	-6.5918083	4.335254	0.058701128	-20.002514	-6.591743	4.3341455	0.084842354	-19.915405	-2.9748795	1.3944218	2.3681107	-10.669434	6.0389867	0.82407534	22272.372584342957
139	-76.76667	22.37064	-34.0	-100.0	0.6	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	76.36667	100.0	61	-6.6143174	4.332595	0.086912274	-20.1716	-6.6141906	4.332729	0.08789189	-19.86316	-2.995625	1.3767351	2.6315718	-11.779737	6.067719	0.8556765	22904.976915359497
140	-83.6	24.575872	-9.0	-100.0	0.5	0.033333335	0.0	-12.0	0.0	-12.0	-12.0	83.1	13.0	99	-6.65382	4.3571258	0.09434788	-20.326645	-6.6540484	4.354957	0.05803603	-19.998922	-3.0028813	1.3753529	2.1470222	-11.604853	6.105508	0.8441084	23563.89260983467
141	-74.433334	22.76208	-30.0	-100.0	0.73333335	0.0	0.0	-14.0	0.0	-14.0	-14.0	74.166664	15.0	75	-6.6427584	4.3612213	0.083076715	-20.078667	-6.6422687	4.358892	0.07853246	-19.940287	-2.9922612	1.3776915	2.0887938	-11.318548	6.096455	0.8681881	24161.479610204697
142	-64.5	27.077358	-1.0	-100.0	0.76666665	0.1	0.0	-22.0	0.0	-22.0	-22.0	64.26667	23.0	88	-6.6110153	4.3801136	0.09533173	-19.64329	-6.611074	4.3790812	0.07202527	-19.522308	-2.9808555	1.3811749	1.7684622	-12.825138	6.0679555	0.8365179	24690.689342975616
143	-71.333336	27.195997	-8.0	-100.0	0.6	0.06666667	0.0	-22.0	0.0	-22.0	-22.0	70.933334	23.0	54	-6.631216	4.367489	0.09093565	-19.871784	-6.6313205	4.3657794	0.054530337	-19.518452	-2.9883926	1.3855029	2.3688571	-11.499184	6.0937443	0.86602455	25266.14029622078
144	-84.3	22.125628	-41.0	-100.0	0.46666667	0.0	0.0	-15.0	0.0	-15.0	-15.0	83.76667	16.0	53	-6.660378	4.3573446	0.09236269	-19.745226	-6.6601768	4.356069	0.0921319	-19.720266	-3.0072489	1.3694444	2.0372639	-12.352459	6.133721	0.9208549	25928.460195064545
145	-81.7	21.398052	-35.0	-100.0	0.5	0.033333335	0.0	-21.0	0.0	-21.0	-21.0	81.2	22.0	85	-6.678632	4.3829064	0.0961729	-19.869442	-6.6791644	4.3795204	0.10159643	-19.552418	-2.982015	1.3878165	2.1494222	-11.337354	6.143268	0.9016095	26576.34017109871
146	-75.53333	25.09546	-10.0	-100.0	0.5	0.13333334	0.0	-54.0	0.0	-54.0	-54.0	75.03333	55.0	99	-6.665935	4.3938665	0.08528395	-19.598137	-6.6658034	4.3934417	0.0884165	-19.678661	-2.956069	1.3994347	2.7525291	-12.921968	6.1284046	0.87452817	27186.09261584282
147	-76.1	24.062906	-33.0	-100.0	0.5	0.06666667	0.0	-15.0	0.0	-15.0	-15.0	75.6	16.0	60	-6.677537	4.410994	0.09662084	-20.015705	-6.6778245	4.4100533	0.11605522	-19.600449	-2.9712946	1.389369	2.3398771	-10.661062	6.142901	0.9134667	27806.492022275925
148	-75.8	25.88616	-9.0	-100.0	0.6	0.033333335	0.0	-47.0	0.0	-47.0	-47.0	75.4	48.0	99	-6.705933	4.4090867	0.0895462	-19.61926	-6.705637	4.409293	0.08862075	-19.50321	-2.95098	1.4091437	2.4169388	-11.914923	6.1701994	0.89401674	28417.594158649445
149	-78.833336	22.257708	-32.0	-100.0	0.6333333	0.0	0.0	-13.0	0.0	-13.0	-13.0	78.46667	14.0	46	-6.681187	4.413321	0.06904259	-19.874989	-6.681039	4.413042	0.080563754	-19.707727	-2.951777	1.4052458	2.1806264	-11.324202	6.147391	0.9191847	29044.75844836235
150	-68.0	31.49074	-7.0	-100.0	0.5	0.1	0.0	-50.0	0.0	-50.0	-50.0	67.5	51.0	48	-6.6778383	4.428966	0.13521475	-20.330341	-6.677671	4.428362	0.12856323	-20.343088	-2.9504197	1.4013293	2.302187	-11.669678	6.1479273	0.92315936	29603.75611591339
151	-72.9	30.134531	-7.0	-100.0	0.53333336	0.1	0.0	-12.0	0.0	-12.0	-12.0	72.433334	13.0	57	-6.667679	4.447997	0.09411168	-19.807487	-6.667557	4.4465685	0.09296419	-19.660812	-2.9523153	1.4050927	2.3735704	-14.687733	6.1339183	0.90943563	30185.33749127388
152	-70.333336	27.165339	-10.0	-100.0	0.6	0.06666667	0.0	-42.0	0.0	-42.0	-42.0	69.933334	43.0	99	-6.6835704	4.440332	0.085825965	-20.250908	-6.6838374	4.4384384	0.10616262	-19.96962	-2.9538233	1.4034213	2.1639001	-12.479292	6.1578608	0.93658924	30757.87502336502
153	-72.3	24.891968	-31.0	-100.0	0.6	0.0	0.0	-100.0	0.0	-100.0	-100.0	71.9	100.0	57	-6.7231417	4.459401	0.10722996	-20.544847	-6.7231135	4.4557614	0.10891697	-20.340464	-2.9641616	1.4049008	2.2912302	-12.961348	6.1966662	0.93093425	31356.487891435623
154	-76.666664	27.391403	-8.0	-100.0	0.5	0.06666667	0.0	-36.0	0.0	-36.0	-36.0	76.166664	37.0	52	-6.7101126	4.453535	0.081777245	-19.977001	-6.709987	4.452414	0.074797526	-19.747406	-2.9437168	1.4078649	2.239646	-11.624323	6.189119	0.9363141	31968.34765267372
155	-68.4	22.150394	-30.0	-100.0	0.8333333	0.0	0.0	-13.0	0.0	-13.0	-13.0	68.23333	14.0	99	-6.692218	4.448164	0.09177993	-20.909101	-6.691874	4.4461875	0.100030646	-20.807665	-2.9474285	1.4073864	2.652255	-10.507995	6.166342	0.9457651	32524.306080579758
156	-74.2	24.932444	-31.0	-100.0	0.6	0.033333335	0.0	-16.0	0.0	-16.0	-16.0	73.8	17.0	46	-6.7066927	4.4598894	0.08385888	-19.876513	-6.706417	4.45771	0.07526557	-19.92436	-2.9489517	1.4061781	2.414381	-11.984534	6.184186	0.944893	33112.42606878281
157	-74.3	30.272264	-1.0	-100.0	0.5	0.1	0.0	-14.0	0.0	-14.0	-14.0	73.8	15.0	81	-6.700868	4.443732	0.13795692	-19.524162	-6.70094	4.442496	0.09494083	-19.653465	-2.9530509	1.4080975	2.6238384	-12.018232	6.172947	0.93940544	33704.55842375755
158	-77.86667	22.35432	-43.0	-100.0	0.56666666	0.0	0.0	-100.0	0.0	-100.0	-100.0	77.433334	100.0	99	-6.7298403	4.448883	0.11277364	-20.069937	-6.7305264	4.4466996	0.05703196	-19.831154	-2.9479494	1.416327	2.3401537	-13.840401	6.210653	0.9578932	34343.64947128296
159	-73.53333	24.098042	-9.0	-100.0	0.6333333	0.033333335	0.0	-12.0	0.0	-12.0	-12.0	73.166664	13.0	99	-6.724964	4.446828	0.1451411	-20.074148	-6.724517	4.44392	0.11873974	-19.818752	-2.9670696	1.4014992	2.6450043	-11.702075	6.215638	0.9923689	34946.84409070015
160	-79.7	24.173195	-32.0	-100.0	0.56666666	0.033333335	0.0	-14.0	0.0	-14.0	-14.0	79.26667	15.0	99	-6.7031026	4.4642096	0.08051166	-19.602806	-6.7031584	4.462588	0.050216123	-19.63184	-2.9557633	1.4053757	2.1850078	-11.126995	6.1869545	0.9906989	35581.68860888481
161	-73.333336	25.782854	-11.0	-100.0	0.6333333	0.06666667	0.0	-22.0	0.0	-22.0	-22.0	72.96667	23.0	65	-6.687665	4.4690094	0.09036967	-20.838297	-6.6877594	4.4684973	0.03443572	-20.191788	-2.9359293	1.4140666	2.249877	-15.04281	6.1704583	0.9703988	36169.74952864647
162	-82.166664	21.667309	-26.0	-100.0	0.46666667	0.033333335	0.0	-42.0	0.0	-42.0	-42.0	81.63333	43.0	99	-6.720925	4.478027	0.07985647	-20.127792	-6.720201	4.478438	0.06881957	-20.223988	-2.947982	1.4145638	2.3996663	-12.062361	6.2080526	0.99046	36822.275941848755
163	-74.36667	22.103518	-36.0	-100.0	0.7	0.033333335	0.0	-25.0	0.0	-25.0	-25.0	74.066666	26.0	99	-6.740895	4.4836235	0.1049542	-19.93251	-6.741408	4.4807243	0.10496278	-19.712433	-2.9214137	1.4293476	2.3030148	-11.236334	6.222241	0.9702838	37418.655922174454
164	-71.7	25.358957	-26.0	-100.0	0.6333333	0.06666667	0.0	-42.0	0.0	-42.0	-42.0	71.333336	43.0	96	-6.7372437	4.492184	0.16617814	-19.819756	-6.7373376	4.491294	0.083345965	-19.735748	-2.9030685	1.4464033	2.5410218	-11.285261	6.2211914	0.9949599	38001.069433927536
165	-68.2	22.986082	-8.0	-100.0	0.7	0.033333335	0.0	-67.0	0.0	-67.0	-67.0	67.9	67.0	37	-6.722249	4.4933395	0.112004936	-19.827076	-6.7225227	4.4907026	0.09578514	-19.723352	-2.935669	1.4198905	2.0844722	-12.629144	6.215061	1.0111363	38567.09537768364
166	-74.3	24.45697	-10.0	-100.0	0.56666666	0.1	0.0	-13.0	0.0	-13.0	-13.0	73.86667	14.0	99	-6.71247	4.5407295	0.17392285	-19.983185	-6.7119155	4.5398455	0.08730234	-19.811918	-2.9074757	1.4320532	2.4807377	-12.032324	6.1949973	0.9887738	39158.87059664726
167	-73.73333	26.560537	-9.0	-100.0	0.53333336	0.06666667	0.0	-18.0	0.0	-18.0	-18.0	73.26667	19.0	57	-6.722221	4.550996	0.11190815	-19.71798	-6.722398	4.548712	0.070792794	-20.006075	-2.9324653	1.4307548	2.3735883	-12.616972	6.2089443	0.9852548	39748.170901060104
168	-70.0	26.13937	-23.0	-100.0	0.6666667	0.0	0.0	-24.0	0.0	-24.0	-24.0	69.666664	25.0	59	-6.691116	4.521046	0.08622126	-19.946814	-6.6914463	4.520181	0.06936757	-19.751587	-2.94322	1.4225848	2.3824716	-11.03244	6.1853704	0.9988373	40316.72603178024
169	-83.76667	21.21899	-34.0	-100.0	0.43333334	0.06666667	0.0	-79.0	0.0	-79.0	-79.0	83.2	79.0	99	-6.729259	4.5206842	0.088296905	-20.07781	-6.7289796	4.5186186	0.09737581	-19.900457	-2.9493694	1.4117241	2.4415526	-11.550252	6.2194986	0.9882542	40987.99205327034
170	-67.03333	29.670954	-1.0	-100.0	0.56666666	0.13333334	0.0	-27.0	0.0	-27.0	-27.0	66.6	28.0	92	-6.739826	4.5126944	0.11962061	-20.14143	-6.7399325	4.510296	0.07471806	-19.726469	-2.9608688	1.408032	2.134697	-12.425131	6.2436566	1.0361956	41534.659401893616
171	-74.03333	24.99131	-31.0	-100.0	0.56666666	0.033333335	0.0	-28.0	0.0	-28.0	-28.0	73.6	29.0	61	-6.7334166	4.5335255	0.12856364	-20.010782	-6.733594	4.5324388	0.06442273	-20.144676	-2.8920543	1.4565301	2.7187662	-11.43711	6.2175446	0.99322367	42130.19657969475
172	-74.26667	22.500273	-36.0	-100.0	0.56666666	0.16666667	0.0	-28.0	0.0	-28.0	-28.0	73.833336	29.0	53	-6.7232065	4.541596	0.098514125	-20.270174	-6.7232203	4.5397944	0.084422246	-20.103401	-2.9041154	1.4426316	2.4828348	-11.73091	6.215922	1.0017065	42726.53379559517
173	-67.23333	26.295351	-18.0	-100.0	0.73333335	0.0	0.0	-100.0	0.0	-100.0	-100.0	66.96667	100.0	99	-6.7460766	4.5528073	0.1403823	-19.97063	-6.7467175	4.5507274	0.06656855	-19.836523	-2.900186	1.4433281	2.4028788	-13.240442	6.237666	1.0040696	43292.490089416504
174	-65.666664	27.198448	-22.0	-100.0	0.7	0.0	0.0	-12.0	0.0	-12.0	-12.0	65.36667	13.0	45	-6.7447085	4.5484204	0.078091055	-20.28068	-6.7440424	4.548691	0.06603752	-19.850296	-2.9388657	1.4313463	2.4087362	-11.861408	6.238251	1.0119522	43826.85206794739
175	-70.26667	26.639486	-10.0	-100.0	0.6333333	0.033333335	0.0	-13.0	0.0	-13.0	-13.0	69.9	14.0	49	-6.7759123	4.541654	0.11451669	-20.08592	-6.7761397	4.5392823	0.10949932	-19.954853	-2.9429045	1.4247729	2.1442394	-11.204335	6.272198	1.0181049	44393.33044695854
176	-79.833336	22.920273	-35.0	-100.0	0.6	0.0	0.0	-14.0	0.0	-14.0	-14.0	79.433334	15.0	97	-6.7818027	4.5457964	0.10058044	-20.051836	-6.781509	4.545741	0.08456783	-19.791353	-2.936525	1.4220387	2.5985098	-12.572812	6.285019	1.0431571	45024.690965652466
177	-70.86667	29.59587	-8.0	-100.0	0.6	0.033333335	0.0	-27.0	0.0	-27.0	-27.0	70.46667	28.0	99	-6.7800417	4.5526576	0.112467185	-19.8627	-6.7799244	4.5518484	0.044190243	-19.942316	-2.9291317	1.4259644	2.4058604	-12.520366	6.2773633	1.0514759	45597.66159129143
178	-74.333336	26.415064	-8.0	-100.0	0.53333336	0.06666667	0.0	-73.0	0.0	-73.0	-73.0	73.86667	73.0	31	-6.7852736	4.5720825	0.13723624	-20.322525	-6.7853603	4.5707245	0.061254725	-19.790064	-2.8913836	1.4606433	2.830185	-12.4879055	6.28002	1.0242916	46203.646444797516
179	-67.53333	26.895765	-27.0	-100.0	0.6333333	0.0	0.0	-57.0	0.0	-57.0	-57.0	67.166664	58.0	34	-6.7672024	4.589833	0.14090823	-20.667448	-6.766784	4.589153	0.07586932	-20.359354	-2.8594615	1.4828249	2.8640697	-12.701382	6.262422	1.0226612	46760.67449760437
180	-72.433334	22.851234	-25.0	-100.0	0.73333335	0.033333335	0.0	-28.0	0.0	-28.0	-28.0	72.166664	29.0	59	-6.75294	4.601376	0.14223097	-20.292759	-6.7528777	4.600363	0.07094847	-20.025764	-2.9087071	1.4420025	2.473508	-14.023867	6.2537346	1.0332853	47346.256361961365
181	-73.666664	23.767391	-30.0	-100.0	0.73333335	0.0	0.0	-10.0	0.0	-10.0	-10.0	73.4	11.0	96	-6.7621875	4.604122	0.07383621	-20.720728	-6.762202	4.6024923	0.041504532	-20.684292	-2.8796525	1.4637532	2.519253	-11.476131	6.2561107	1.0026634	47935.77125835419
182	-76.23333	25.6355	-11.0	-100.0	0.5	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	75.73333	100.0	39	-6.7515507	4.6110253	0.13672611	-20.121052	-6.7516937	4.609018	0.09290345	-20.112494	-2.909529	1.4462098	2.5062275	-11.246679	6.252964	1.0144088	48560.65428709984
183	-58.466667	27.18055	-1.0	-100.0	0.6666667	0.1	0.0	-100.0	0.0	-100.0	-100.0	58.133335	100.0	8	-6.7587986	4.616182	0.12285569	-21.116922	-6.7579613	4.615378	0.11365807	-20.201889	-2.9165332	1.4352198	2.6909227	-15.687642	6.26228	1.0297619	49063.21598362923
184	-76.96667	22.509974	-39.0	-100.0	0.53333336	0.033333335	0.0	-100.0	0.0	-100.0	-100.0	76.5	100.0	99	-6.770336	4.6179905	0.077097	-20.325281	-6.770936	4.6162443	0.0813719	-20.146452	-2.9054036	1.447478	2.4781842	-11.65022	6.275012	1.0222073	49692.71189284325
185	-68.63333	23.078825	-38.0	-100.0	0.7	0.1	0.0	-53.0	0.0	-53.0	-53.0	68.333336	54.0	47	-6.7857738	4.6231937	0.11346802	-20.666279	-6.785333	4.621848	0.08368456	-19.860353	-2.936462	1.4384403	3.4473348	-15.282868	6.2881947	1.0251056	50258.06734609604
186	-70.13333	29.233238	-9.0	-100.0	0.6	0.1	0.0	-34.0	0.0	-34.0	-34.0	69.73333	35.0	53	-6.8286314	4.6385994	0.10532081	-20.087528	-6.8288217	4.637135	0.09478325	-20.54007	-2.937656	1.4400623	2.6168804	-12.167945	6.3396316	1.0519767	50824.81337547302
187	-64.2	26.74123	-10.0	-100.0	0.6666667	0.1	0.0	-42.0	0.0	-42.0	-42.0	63.866665	43.0	99	-6.77009	4.664983	0.124317765	-20.315346	-6.7700877	4.6631136	0.079160005	-20.094906	-2.8732753	1.4830064	3.0221324	-11.914465	6.268869	1.0220786	51355.08970284462
188	-68.13333	26.375158	-9.0	-100.0	0.7	0.033333335	0.0	-12.0	0.0	-12.0	-12.0	67.833336	13.0	55	-6.804067	4.688749	0.13821009	-20.228687	-6.8038845	4.6867137	0.08104521	-20.242443	-2.9076996	1.4668415	2.7722387	-12.5235	6.3052278	1.019637	51906.094811439514
189	-69.03333	27.79866	-8.0	-100.0	0.6	0.1	0.0	-41.0	0.0	-41.0	-41.0	68.63333	42.0	88	-6.7691417	4.6925874	0.21388054	-20.276514	-6.7696333	4.6919336	0.1223799	-20.122602	-2.9028895	1.4583824	2.9834788	-12.415383	6.2694135	1.0037405	52467.52414608002
190	-69.0	25.97563	-24.0	-100.0	0.7	0.0	0.0	-15.0	0.0	-15.0	-15.0	68.7	16.0	58	-6.741169	4.6978755	0.14294311	-20.36297	-6.741565	4.6968684	0.13208392	-20.20609	-2.9287133	1.4467353	2.8103304	-11.796895	6.2482486	1.0369399	53026.64280462265
191	-61.933334	28.431126	-9.0	-100.0	0.6666667	0.06666667	0.0	-10.0	0.0	-10.0	-10.0	61.6	11.0	57	-6.747091	4.679989	0.17891851	-20.111078	-6.7469773	4.678623	0.10073641	-20.444637	-2.9322298	1.433441	2.510806	-12.44124	6.2571034	1.0166322	53533.3456633091
192	-69.166664	22.102917	-29.0	-100.0	0.6666667	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	68.833336	100.0	93	-6.771217	4.667351	0.18017739	-20.576591	-6.771458	4.6676025	0.10423109	-20.447662	-2.917596	1.4459959	2.7561557	-12.256886	6.28004	1.0258167	54113.71193742752
193	-75.23333	25.757437	-7.0	-100.0	0.5	0.033333335	0.0	-13.0	0.0	-13.0	-13.0	74.73333	14.0	33	-6.7633476	4.6814847	0.1576291	-20.247448	-6.763204	4.6808434	0.14059255	-20.373032	-2.8968883	1.4707297	3.0252717	-12.328196	6.26883	1.0094635	54712.35390949249
194	-71.566666	21.356783	-27.0	-100.0	0.73333335	0.033333335	0.0	-52.0	0.0	-52.0	-52.0	71.3	53.0	99	-6.737178	4.6969666	0.112523526	-20.52411	-6.7370257	4.6956034	0.114694834	-20.11906	-2.9086075	1.4608604	2.6551275	-12.436363	6.241517	0.99746156	55297.375141620636
195	-82.63333	18.760744	-45.0	-100.0	0.53333336	0.033333335	0.0	-41.0	0.0	-41.0	-41.0	82.166664	42.0	57	-6.724133	4.6625037	0.22805774	-20.340813	-6.7242374	4.6603065	0.07041851	-20.309778	-2.9354782	1.4333179	2.4539468	-12.376175	6.237558	1.0331631	55954.30186986923
196	-64.26667	25.304722	-8.0	-100.0	0.7	0.06666667	0.0	-29.0	0.0	-29.0	-29.0	63.966667	30.0	7	-6.761819	4.6605005	0.16564816	-20.547625	-6.7621403	4.6586328	0.11218771	-20.379587	-2.9175627	1.445032	2.5163062	-12.585833	6.275154	1.0531373	56483.7521443367
197	-78.96667	23.938091	-31.0	-100.0	0.6	0.0	0.0	-16.0	0.0	-16.0	-16.0	78.566666	17.0	98	-6.754869	4.667971	0.122234225	-20.676155	-6.7549896	4.6667056	0.17756155	-20.170351	-2.9269166	1.4443485	2.9235477	-11.997768	6.2600446	1.0183212	57109.28522109985
198	-72.066666	26.090782	-9.0	-100.0	0.6	0.06666667	0.0	-55.0	0.0	-55.0	-55.0	71.666664	56.0	59	-6.7181506	4.6968827	0.14901319	-20.510881	-6.718258	4.6963897	0.088504165	-20.472113	-2.9018834	1.4714329	2.75915	-11.992158	6.223523	1.0131197	57696.30549263954
199	-68.46667	24.002407	-22.0	-100.0	0.73333335	0.033333335	0.0	-79.0	0.0	-79.0	-79.0	68.2	79.0	48	-6.729174	4.6957865	0.118834615	-20.503002	-6.729125	4.693472	0.12898579	-20.267677	-2.9032214	1.4670587	3.24147	-12.732832	6.2378774	1.013253	58265.799720048904


==> tikz/data/safe_sac_her_fixed_6DoF_smoothed.txt <==
Epoch	AverageEpRet	StdEpRet	MaxEpRet	MinEpRet	GoalReached	Collided	CriticallyCollided	AverageTestEpRet	StdTestEpRet	MaxTestEpRet	MinTestEpRet	EpLen	TestEpLen	TotalEnvInteracts	AverageQ1Vals	StdQ1Vals	MaxQ1Vals	MinQ1Vals	AverageQ2Vals	StdQ2Vals	MaxQ2Vals	MinQ2Vals	AverageLogPi	StdLogPi	MaxLogPi	MinLogPi	LossPi	LossQ	Time
0	-95.26666999999999	18.448004	-9.0	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	94.26666999999999	100.0	99	-0.38070667	0.15181029	0.10888461	-0.7228176	-0.38498583	0.14162025	0.019733813	-0.7110848000000001	-4.0964613	0.30478048	-1.9266758000000002	-9.448381	-0.42992250000000004	0.02578567	716.1457312107086
1	-92.666664	22.869678	-8.0	-100.0	0.0	0.1	0.033333335	-100.0	0.0	-100.0	-100.0	91.666664	100.0	99	-0.9915311	0.23842396	-0.41737455	-1.7546781000000002	-0.9915813	0.2389529	-0.4136179	-1.7577488000000001	-4.0978184	0.28686753	-3.1702576000000002	-9.431121000000001	0.18258098	0.09917912	1441.2939097881315
2	-91.933334	21.739264000000002	-7.0	-100.0	0.0	0.13333334	0.0	-100.0	0.0	-100.0	-100.0	90.933334	100.0	53	-1.6659857	0.32421714	-0.6240511	-3.4785614000000002	-1.6660596	0.32567063	-0.65616155	-2.8799055	-4.0980415	0.2912259	-3.0877295	-10.856194	0.86724883	0.23959027	2160.0556778907776
3	-92.72380971428572	20.737957	-12.714285714285714	-100.0	0.0	0.13333333714285714	0.0047619049999999994	-65.57142857142857	0.0	-65.57142857142857	-65.57142857142857	91.72380971428572	65.57142857142857	92	-2.1243234671428572	0.6771136271428572	-0.5150061485714286	-4.0546228	-2.125009647142857	0.6768771114285714	-0.5164408481428572	-4.026265328571428	-4.0637810142857145	0.36667509571428575	-2.492843185714286	-9.986262857142858	1.34607003	0.3386082185714286	2868.3590007168905
4	-92.25238114285716	20.493122571428568	-19.0	-100.0	0.0	0.15238095571428573	0.0047619049999999994	-52.57142857142857	0.0	-52.57142857142857	-52.57142857142857	91.25238114285716	52.57142857142857	92	-2.6122085857142854	0.9164164142857142	-0.6262240928571428	-5.149637571428571	-2.612302385714286	0.9176457328571429	-0.6053358157142857	-5.083106642857143	-4.024766471428571	0.4287038357142857	-2.356100185714286	-10.273492714285714	1.8389410299999998	0.4190925	3581.810616663524
5	-92.43333399999999	19.410365000000002	-25.428571428571427	-100.0	0.0	0.16666667	0.0	-52.57142857142857	0.0	-52.57142857142857	-52.57142857142857	91.43333399999999	52.57142857142857	92	-3.031664457142857	1.1867226771428572	-0.6569267942857142	-6.213192128571428	-3.0317593428571428	1.187790947142857	-0.6175849800000001	-6.123551242857142	-3.9771151714285713	0.5011774742857142	-2.011085608571429	-10.279459000000001	2.2615035614285715	0.4826220685714286	4296.864640542439
6	-92.70000057142859	19.085985714285716	-25.714285714285715	-100.0	0.0	0.16666667	0.0	-45.857142857142854	0.0	-45.857142857142854	-45.857142857142854	91.70000057142859	45.857142857142854	99	-3.375602857142858	1.4879089285714286	-0.6470443599999999	-7.199990357142857	-3.3756869142857147	1.4887919571428572	-0.59163648	-7.204834457142858	-3.9290179714285713	0.5736259171428572	-1.6686479942857144	-10.303348142857143	2.6080391571428576	0.5249810157142857	5013.483512129103
7	-91.504762	21.394088428571425	-21.0	-100.0	0.0	0.18571429	0.0	-46.57142857142857	0.0	-46.57142857142857	-46.57142857142857	90.504762	46.57142857142857	99	-3.6656146571428576	1.8042260857142856	-0.6295981171428571	-8.236364428571429	-3.6656783285714285	1.804708914285714	-0.5625843242857143	-8.263515642857142	-3.8801934	0.6451390728571429	-1.36295797	-10.732550714285713	2.898989828571429	0.543581267142857	5723.2395070280345
8	-92.59047714285714	18.972525714285716	-27.857142857142858	-100.0	0.0	0.18571429	0.0	-53.714285714285715	0.0	-53.714285714285715	-53.714285714285715	91.59047714285714	53.714285714285715	99	-3.9079094428571426	2.1175626999999997	-0.6017910285714285	-9.231986428571428	-3.908020428571429	2.1177800999999996	-0.5259130085714286	-9.23024507142857	-3.828705685714286	0.7171067871428571	-1.096291827142857	-10.724228	3.139893142857143	0.54697307	6443.275147131511
9	-93.49523857142857	18.29462542857143	-27.428571428571427	-100.0	0.0	0.17142857571428574	0.0	-60.857142857142854	0.0	-60.857142857142854	-60.857142857142854	92.49523857142857	60.857142857142854	92	-4.110033042857142	2.4190042714285718	-0.5653393571428571	-10.160580285714287	-4.110075371428571	2.419123328571428	-0.49664763999999995	-10.132706857142855	-3.780293971428572	0.7800069085714286	-0.8480776442857143	-10.602021428571428	3.338866757142857	0.5388428228571428	7171.76708814076
10	-92.88095342857143	19.25545914285714	-27.142857142857142	-100.0	0.0	0.17619047999999998	0.0	-73.85714285714286	0.0	-73.85714285714286	-73.85714285714286	91.88095342857143	73.85714285714286	92	-4.283928957142857	2.7050441285714286	-0.5017743457142857	-11.025365142857142	-4.284019885714286	2.7049469142857143	-0.4617528857142857	-11.021500785714286	-3.747202457142857	0.8171798171428571	-0.5926864499999999	-10.791400499999998	3.512805642857143	0.5247145085714285	7899.406809125628
11	-92.68571485714287	20.881428714285715	-19.714285714285715	-100.0	0.0	0.17142857571428569	0.0	-86.85714285714286	0.0	-86.85714285714286	-86.85714285714286	91.68571485714287	86.85714285714286	92	-4.4566056000000005	2.969597342857143	-0.43130604857142857	-11.857568142857144	-4.456741785714286	2.9694128999999996	-0.4229862842857143	-11.859150642857143	-3.725754385714286	0.8411133514285715	-0.43747500000000006	-10.836259785714285	3.690113185714286	0.5133083028571429	8629.574702671596
12	-91.81904857142857	22.80063557142857	-13.285714285714286	-100.0	0.0	0.17142857571428569	0.009523809999999999	-86.85714285714286	0.0	-86.85714285714286	-86.85714285714286	90.81904857142857	86.85714285714286	92	-4.63097242857143	3.206759557142857	-0.3744613485714285	-12.596918714285716	-4.631159500000001	3.206542414285714	-0.39701697142857145	-12.634775642857145	-3.7092499285714284	0.8605088757142857	-0.2147173914285714	-11.008580214285715	3.8719894285714287	0.51088306	9354.095491273063
13	-90.94285771428572	24.511474999999997	-13.0	-100.0	0.0	0.17142857571428574	0.009523809999999999	-93.57142857142857	0.0	-93.57142857142857	-93.57142857142857	89.94285771428572	93.57142857142857	92	-4.799723257142857	3.4102095571428572	-0.3290910071428571	-13.292540142857144	-4.799934842857144	3.409822671428571	-0.37432969857142856	-13.309763214285713	-3.6878817999999995	0.8836284528571429	-0.005789009999999983	-11.190198928571428	4.047290428571428	0.5136076800000001	10074.115018844604
14	-92.95714342857141	19.943418142857144	-26.428571428571427	-100.0	0.0	0.13809524071428572	0.009523809999999999	-100.0	0.0	-100.0	-100.0	91.95714342857141	100.0	92	-4.943764328571429	3.5734164142857145	-0.28737616285714285	-13.954383857142858	-4.943960985714286	3.572931671428571	-0.34832880285714285	-13.944618	-3.657179471428571	0.9126660014285716	0.24008022285714287	-10.915944428571427	4.1954688	0.52170809	10809.662291628974
15	-92.109524	22.205247714285715	-19.714285714285715	-100.0	0.0	0.13333333500000003	0.009523809999999999	-100.0	0.0	-100.0	-100.0	91.109524	100.0	92	-5.057779028571429	3.697032214285715	-0.24578917285714288	-14.543068571428572	-5.057975171428573	3.696424285714286	-0.32511888714285714	-14.577331714285716	-3.6257452	0.942149772857143	0.4731073414285714	-11.105203142857144	4.311721042857143	0.5322347442857143	11539.589569193977
16	-91.68571485714286	22.448172	-19.857142857142858	-100.0	0.0	0.142857145	0.009523809999999999	-100.0	0.0	-100.0	-100.0	90.68571485714286	100.0	99	-5.141650885714285	3.787978971428572	-0.20592466357142852	-15.154686142857143	-5.141876642857143	3.7872120714285713	-0.2972148457142857	-15.205099	-3.5943329142857148	0.9673235585714285	0.6713013014285715	-11.161563000000001	4.397194	0.5402355771428572	12266.7068064894
17	-92.84761942857143	19.632693142857143	-29.142857142857142	-100.0	0.0	0.11904762142857142	0.009523809999999999	-100.0	0.0	-100.0	-100.0	91.84761942857143	100.0	99	-5.201586314285715	3.8522304	-0.18608463071428574	-15.780371571428573	-5.201773314285715	3.8514151	-0.2666344014285715	-15.73393857142857	-3.5654514285714285	0.9890669299999999	0.7745981928571428	-11.041758642857143	4.4589547000000005	0.5455463057142856	13002.82006941523
18	-93.98571457142855	16.718805385714283	-37.142857142857146	-100.0	0.0	0.10000000214285716	0.009523809999999999	-100.0	0.0	-100.0	-100.0	92.98571457142855	100.0	99	-5.243978314285714	3.9055378857142857	-0.1766729312857143	-16.281415	-5.2441350571428575	3.904721171428571	-0.2437430114285715	-16.28448	-3.544560514285714	1.0037412728571429	0.8032358057142858	-10.928032357142857	4.503268514285714	0.5481118828571429	13752.86485334805
19	-94.98571457142857	14.708244957142856	-42.57142857142857	-100.0	0.0	0.09047619357142857	0.0	-100.0	0.0	-100.0	-100.0	93.98571457142857	100.0	99	-5.275664885714286	3.9540985	-0.1600668727142857	-16.73260642857143	-5.275832	3.953289028571429	-0.22132968857142862	-16.74564857142857	-3.5297206714285716	1.013898477142857	0.7933440914285714	-11.029169214285714	4.537045271428572	0.5497464057142858	14530.698927674975
20	-94.98095257142857	14.335564242857146	-42.57142857142857	-100.0	0.0	0.10000000214285716	0.0	-100.0	0.0	-100.0	-100.0	93.98095257142857	100.0	99	-5.302921985714286	4.005084942857143	-0.13398111157142856	-17.10552657142857	-5.303018614285714	4.0043046	-0.1962808042857143	-17.120801285714286	-3.518282685714286	1.0220005285714286	0.9580058385714286	-11.021908785714286	4.567074071428571	0.5508734714285713	15328.458490610123
21	-93.26190542857144	18.46089395714286	-29.142857142857142	-100.0	0.0	0.11904762142857143	0.0	-100.0	0.0	-100.0	-100.0	92.26190542857144	100.0	99	-5.338026257142858	4.062381728571428	-0.10716895657142858	-17.392159142857142	-5.3381786714285715	4.061515999999999	-0.17795721571428572	-17.407422285714286	-3.517424485714286	1.0217920714285715	1.0027380671428572	-11.144313571428572	4.606863885714286	0.5528507714285714	16135.19349367278
22	-93.78095257142857	17.43229852857143	-29.285714285714285	-100.0	0.0	0.12380952714285713	0.0	-94.0	0.0	-94.0	-94.0	92.78095257142857	94.0	99	-5.383723742857144	4.1241963	-0.09209491657142857	-17.676213714285712	-5.3838273857142855	4.123266028571429	-0.16407437571428574	-17.64125	-3.517834328571429	1.0219854571428573	1.134674005714286	-11.027395142857143	4.658626271428572	0.5597076928571428	16958.504784754343
23	-94.25238028571428	16.458255242857145	-34.42857142857143	-100.0	0.0	0.11428571714285714	0.0	-94.0	0.0	-94.0	-94.0	93.25238028571428	94.0	99	-5.430069171428571	4.1870433857142855	-0.0824641167142857	-17.888197285714284	-5.4302197	4.186049771428572	-0.1526436922857143	-17.83680357142857	-3.5156239142857144	1.024774	1.3446037485714286	-10.986415428571428	4.710326171428571	0.5683303357142857	17801.979256119048
24	-93.94761857142855	18.099448385714286	-25.285714285714285	-100.0	0.0	0.11428571714285714	0.0	-94.0	0.0	-94.0	-94.0	92.94761857142855	94.0	99	-5.482678128571428	4.246935314285714	-0.07710378528571428	-18.047535571428572	-5.482815414285715	4.2458048857142865	-0.14027620571428573	-18.02248942857143	-3.5142697000000003	1.0289835857142857	1.5374307771428573	-11.035649928571429	4.768431028571428	0.5802716357142856	18642.89614892006
25	-93.46666628571428	19.470415285714285	-18.428571428571427	-100.0	0.0	0.12380952642857143	0.0	-90.14285714285714	0.0	-90.14285714285714	-90.14285714285714	92.46666628571428	90.14285714285714	99	-5.526479128571429	4.291199642857143	-0.07359609985714285	-18.23021042857143	-5.526566914285715	4.289868885714286	-0.13181447500000001	-18.161863285714286	-3.505920471428571	1.0376035142857145	1.7254843142857144	-10.940890642857141	4.816180642857143	0.5963839728571428	19473.433385338103
26	-94.02380914285713	18.326244371428572	-20.857142857142858	-100.0	0.0	0.10952381142857141	0.0	-90.14285714285714	0.0	-90.14285714285714	-90.14285714285714	93.02380914285713	90.14285714285714	99	-5.562871371428571	4.323428414285714	-0.06633435271428571	-18.446045428571427	-5.562901771428572	4.3216496	-0.128047675	-18.379856714285715	-3.4961469	1.0466116142857143	1.877443457142857	-10.797256214285714	4.85640197142857	0.6140244871428572	20287.834415163314
27	-95.5428577142857	15.233662014285715	-28.714285714285715	-100.0	0.0	0.09047619285714285	0.0	-86.14285714285714	0.0	-86.14285714285714	-86.14285714285714	94.5428577142857	86.14285714285714	99	-5.5956870428571435	4.341938128571428	-0.07059064528571429	-18.692850428571425	-5.595876014285714	4.339775342857143	-0.12714933071428572	-18.60771342857143	-3.488647942857143	1.0531033714285714	1.8598272571428573	-10.617083499999998	4.893108314285714	0.6326747800000001	21092.488606521063
28	-96.82857200000001	13.441903871428574	-29.142857142857142	-100.0	0.0	0.07142857357142858	0.0	-82.0	0.0	-82.0	-82.0	95.82857200000001	82.0	99	-5.627956800000001	4.347075842857143	-0.08287023028571429	-18.939198428571427	-5.628094157142856	4.344463157142857	-0.12226472428571429	-18.821936	-3.4802487999999996	1.0600391571428571	1.9389486428571432	-10.7134245	4.930453385714286	0.6524287657142857	21883.84220647812
29	-97.21904914285713	11.953946157142855	-37.142857142857146	-100.0	0.0	0.061904763571428566	0.0	-88.0	0.0	-88.0	-88.0	96.21904914285713	88.0	99	-5.663691585714285	4.341680185714286	-0.082934248	-19.067723	-5.663815357142857	4.338434342857142	-0.11811041714285715	-18.963907857142857	-3.4769778428571425	1.0635015714285714	1.9990411571428572	-10.749939857142857	4.972474242857142	0.67440163	22675.699778216225
30	-97.61428771428571	10.895306371428571	-41.57142857142857	-100.0	0.0	0.05714285928571428	0.0	-88.0	0.0	-88.0	-88.0	96.61428771428571	88.0	95	-5.710274528571428	4.330505528571429	-0.08964957857142856	-19.168492571428573	-5.710354428571428	4.326274257142857	-0.11739303914285715	-19.112590571428573	-3.479003685714286	1.0641786714285715	1.9112285857142857	-10.73388857142857	5.0278682	0.7051510528571427	23472.099099125182
31	-97.39047857142857	11.16468422857143	-40.57142857142857	-100.0	0.0	0.06666666857142857	0.0	-88.0	0.0	-88.0	-88.0	96.39047857142857	88.0	95	-5.767704	4.3098383	-0.08934730085714283	-19.25240828571429	-5.767772999999999	4.3043844857142854	-0.12552041285714285	-19.187942	-3.4791785714285717	1.0645556428571428	1.8460072	-10.601466928571428	5.094714228571428	0.7389015999999999	24286.856204237258
32	-97.08571657142855	12.118011085714286	-39.42857142857143	-100.0	0.0	0.06666666857142857	0.0	-91.28571428571429	0.0	-91.28571428571429	-91.28571428571429	96.08571657142855	91.28571428571429	95	-5.841383571428572	4.287332942857143	-0.08800660285714286	-19.348374	-5.841429857142858	4.2804752	-0.1299972092857143	-19.291017714285715	-3.4825821428571433	1.0624955857142857	1.9717598571428572	-10.802797499999999	5.180589185714285	0.7815137771428571	25119.241146939137
33	-97.05238228571427	11.960933714285716	-41.142857142857146	-100.0	0.0	0.07142857357142858	0.0	-84.28571428571429	0.0	-84.28571428571429	-84.28571428571429	96.05238228571427	84.28571428571429	95	-5.939592471428571	4.2638428	-0.08828832428571429	-19.34555214285714	-5.939657971428572	4.2560772	-0.13018419928571429	-19.264128000000003	-3.4871043999999993	1.0594438857142856	1.9310173285714287	-10.868491500000001	5.292354757142857	0.8244115028571429	25960.805594069618
34	-97.21428657142857	11.304087971428574	-44.57142857142857	-100.0	0.0	0.07142857357142855	0.0	-88.28571428571429	0.0	-88.28571428571429	-88.28571428571429	96.21428657142857	88.28571428571429	95	-6.059654514285714	4.242395885714285	-0.08447921657142857	-19.265977	-6.059555685714287	4.234286385714286	-0.12583902642857142	-19.203732714285714	-3.492374542857142	1.0555961	1.899232042857143	-10.801118357142856	5.427707142857144	0.8676921385714286	26821.771760497773
35	-97.07619085714285	11.356130685714286	-44.57142857142857	-100.0	0.0	0.08095238285714286	0.0	-92.42857142857143	0.0	-92.42857142857143	-92.42857142857143	96.07619085714285	92.42857142857143	95	-6.211289214285714	4.230428028571429	-0.07536186514285714	-19.201925	-6.211195457142857	4.2225441	-0.12317226999999999	-19.236269	-3.503351742857143	1.048872357142857	1.8626277714285713	-10.729008785714285	5.595849214285714	0.9206898814285713	27699.13850750242
36	-95.80476228571429	14.422813399999999	-36.285714285714285	-100.0	0.0	0.09047619285714284	0.0	-92.42857142857143	0.0	-92.42857142857143	-92.42857142857143	94.80476228571429	92.42857142857143	95	-6.391572600000001	4.2366472	-0.06859996742857143	-19.152299571428575	-6.391477771428571	4.229245628571428	-0.1154994777142857	-19.218849714285714	-3.5115002428571427	1.0417204857142857	1.8140636857142858	-10.596279714285714	5.791913457142857	0.9767866099999999	28556.80703493527
37	-95.62380942857143	14.795538328571428	-35.714285714285715	-100.0	0.0	0.09523809714285714	0.0	-92.42857142857143	0.0	-92.42857142857143	-92.42857142857143	94.62380942857143	92.42857142857143	94	-6.594575871428573	4.258720057142857	-0.05958122114285714	-19.16287657142857	-6.5944987714285705	4.252134428571429	-0.11161395057142857	-19.153750857142857	-3.515582628571429	1.0365631999999998	1.7856312571428572	-10.747306499999999	6.008986885714286	1.0397026871428572	29394.738294260842
38	-95.695238	14.582522471428572	-36.857142857142854	-100.0	0.0	0.09523809714285714	0.0	-92.42857142857143	0.0	-92.42857142857143	-92.42857142857143	94.695238	92.42857142857143	81	-6.786106357142858	4.3056629	-0.05330884657142858	-19.277688285714284	-6.786002857142857	4.300235057142857	-0.10511354842857143	-19.227974714285715	-3.497501928571429	1.0485053428571427	1.7947096999999999	-10.82862007142857	6.206307528571429	1.0835545257142858	30213.60883944375
39	-95.19523799999999	15.163144042857144	-37.714285714285715	-100.0	0.0	0.10000000285714285	0.0	-93.0	0.0	-93.0	-93.0	94.19523799999999	93.0	76	-6.937942257142857	4.380700042857144	-0.04247867572857143	-19.246866285714283	-6.937917142857144	4.376681914285714	-0.09219420985714286	-19.247479000000002	-3.4640422142857146	1.0733040714285713	1.8124842142857143	-10.792290642857143	6.3547502142857155	1.08668862	31010.065924474173
40	-95.34761942857142	14.679130328571429	-39.57142857142857	-100.0	0.0	0.09523809785714285	0.0	-100.0	0.0	-100.0	-100.0	94.34761942857142	100.0	76	-7.0317669714285715	4.475603271428571	-0.03668582401428571	-19.366285142857144	-7.031713942857143	4.472837285714286	-0.07645406171428572	-19.365598142857145	-3.4266406714285713	1.1001429571428571	2.0498480285714287	-10.874670785714287	6.440516028571429	1.0679505214285714	31798.312376499176
41	-94.20476228571428	17.842413571428573	-27.428571428571427	-100.0	0.0047619049999999994	0.10000000214285713	0.0047619049999999994	-94.42857142857143	0.0	-94.42857142857143	-94.42857142857143	93.2095242857143	94.42857142857143	76	-7.083942542857143	4.578283757142858	-0.03181542901428571	-19.547681285714283	-7.0839459428571425	4.576083471428572	-0.06882206742857143	-19.61679857142857	-3.3933652000000003	1.124493542857143	2.167410985714286	-10.961692357142857	6.483044214285714	1.0392791285714285	32560.07735671316
42	-93.56190514285713	18.223892142857146	-27.285714285714285	-100.0	0.0047619049999999994	0.11904762071428572	0.0047619049999999994	-94.42857142857143	0.0	-94.42857142857143	-94.42857142857143	92.56666714285714	94.42857142857143	76	-7.091756942857144	4.678920857142857	-0.027084028157142857	-19.795584	-7.0918158857142855	4.676850957142858	-0.06175873228571428	-19.773461	-3.361788914285714	1.148126757142857	2.3319587714285714	-11.357495785714287	6.4794399714285715	0.9960273857142857	33301.741252149855
43	-94.64285714285714	15.697899142857143	-33.142857142857146	-100.0	0.0047619049999999994	0.114285715	0.0047619049999999994	-91.85714285714286	0.0	-91.85714285714286	-91.85714285714286	93.64761914285714	91.85714285714286	76	-7.060756557142858	4.767527914285714	-0.019766732442857142	-20.09430057142857	-7.060842457142856	4.7657379	-0.05286794914285714	-20.05745557142857	-3.3327326285714283	1.1689501857142857	2.4657346857142857	-11.413124785714285	6.437268971428572	0.9455965342857142	34050.417716230666
44	-95.00476199999999	14.725579571428572	-35.857142857142854	-100.0	0.0047619049999999994	0.10476190571428572	0.0047619049999999994	-91.85714285714286	0.0	-91.85714285714286	-91.85714285714286	94.00952399999998	91.85714285714286	80	-7.008663057142857	4.842580628571428	-0.017969801585714287	-20.344545285714286	-7.0087606000000005	4.841052471428571	-0.042737717	-20.305197	-3.311638128571428	1.186633885714286	2.5653405142857144	-11.361631285714285	6.375552114285715	0.8805845342857143	34802.08281656674
45	-95.22857114285713	13.629497142857144	-42.142857142857146	-100.0	0.0047619049999999994	0.1047619057142857	0.0047619049999999994	-91.85714285714286	0.0	-91.85714285714286	-91.85714285714286	94.23333314285716	91.85714285714286	93	-6.962682857142857	4.900130585714286	-0.014938984228571428	-20.442247000000002	-6.962797657142857	4.8988948428571435	-0.030771763142857143	-20.497811428571428	-3.314487014285714	1.1849974571428572	2.6441291999999996	-11.516604	6.328429257142856	0.8356625914285715	35555.26653814316
46	-96.11904742857142	12.124801428571429	-42.142857142857146	-100.0	0.0047619049999999994	0.09523809571428572	0.0047619049999999994	-91.85714285714286	0.0	-91.85714285714286	-91.85714285714286	95.12380942857142	91.85714285714286	99	-6.948572014285714	4.932450257142857	-0.015073030285714285	-20.70852557142857	-6.948694000000001	4.931273128571428	-0.02241787557142857	-20.718182428571428	-3.3311511	1.1726249857142859	2.5451115142857144	-11.419679142857143	6.318925	0.8223258342857143	36314.755512578144
47	-95.97142828571428	12.601000571428571	-40.142857142857146	-100.0	0.0047619049999999994	0.10000000071428572	0.0047619049999999994	-91.85714285714286	0.0	-91.85714285714286	-91.85714285714286	94.97619028571428	91.85714285714286	99	-6.9680493	4.947494942857143	-0.011467355900000002	-20.87568871428572	-6.968203242857144	4.9462671857142855	-0.017956624900000002	-20.920905285714287	-3.3442382142857143	1.165104642857143	2.411025314285714	-11.228488285714283	6.3444063	0.8286262985714286	37073.32370206288
48	-96.58095171428572	11.701739857142858	-40.142857142857146	-100.0	0.0047619049999999994	0.09047619142857144	0.0	-85.42857142857143	0.0	-85.42857142857143	-85.42857142857143	95.58571400000002	85.57142857142857	99	-6.989559442857143	4.954722228571429	-0.006432387185714285	-21.101681714285714	-6.989742028571429	4.953573214285713	-0.009121346614285713	-21.08373585714286	-3.342008085714286	1.1667928285714289	2.3566463428571427	-11.129354714285714	6.368497728571429	0.8331880628571428	37834.69370698929
49	-97.62857114285714	9.649963642857143	-49.42857142857143	-100.0	0.0047619049999999994	0.06666666857142857	0.0	-85.42857142857143	0.0	-85.42857142857143	-85.42857142857143	96.63333342857143	85.57142857142857	99	-6.996605957142857	4.957779657142857	0.0003439505285714288	-21.200959714285716	-6.9967257	4.956729442857141	0.0009566498142857147	-21.247671285714286	-3.3280543857142857	1.1740175	2.2677482428571425	-10.890994000000001	6.375618542857143	0.8317458628571428	38603.046671084
50	-97.77619057142859	9.391657214285715	-50.285714285714285	-100.0	0.009523809999999999	0.05238095428571428	0.0	-88.0	0.0	-88.0	-88.0	96.78571428571429	88.14285714285714	99	-6.993845057142857	4.959212228571429	-0.0034734767571428563	-21.343870857142857	-6.994016242857143	4.958012642857143	0.003506951585714286	-21.39067757142857	-3.3082289571428576	1.1869263	2.1665994285714287	-11.008680285714286	6.370633971428572	0.8219981714285715	39373.47683286667
51	-97.08095285714286	11.9557965	-38.714285714285715	-100.0	0.014285715000000001	0.052380954285714286	0.0	-83.28571428571429	0.0	-83.28571428571429	-83.28571428571429	96.09523885714286	83.42857142857143	99	-6.958738628571429	4.953217028571428	0.0017758581	-21.622064714285717	-6.9588848571428565	4.951916357142857	0.007415243014285714	-21.610901428571427	-3.2869133142857145	1.2000877571428572	2.1724036285714283	-10.976334142857143	6.331443728571428	0.8108472714285714	40137.470347063885
52	-96.10000028571429	13.944030499999998	-32.285714285714285	-100.0	0.023809524999999998	0.052380954285714286	0.0	-83.28571428571429	0.0	-83.28571428571429	-83.28571428571429	95.12380971428571	83.42857142857143	99	-6.897142528571429	4.941326599999999	0.0025102666000000004	-21.824668857142857	-6.897353100000001	4.9398375	0.00971854262857143	-21.78382742857143	-3.2625225285714285	1.2154211142857143	2.3340213857142857	-10.906744999999999	6.263083114285714	0.7906645714285714	40894.7732195173
53	-96.26666742857142	13.77470592857143	-32.57142857142857	-100.0	0.023809524999999998	0.04761904928571429	0.0	-83.28571428571429	0.0	-83.28571428571429	-83.28571428571429	95.29047685714286	83.42857142857143	99	-6.818084757142857	4.924035428571429	0.002698725842857143	-21.938917714285715	-6.818207042857142	4.922619642857143	0.010713491057142857	-21.994964428571425	-3.2407678142857144	1.2294685285714286	2.437747357142857	-10.922657857142857	6.178382257142857	0.7678950285714284	41653.52510339873
54	-95.68095371428572	15.632091500000001	-23.142857142857142	-100.0	0.02857143	0.05238095357142858	0.0047619049999999994	-70.42857142857143	0.0	-70.42857142857143	-70.42857142857143	94.70952457142857	70.71428571428571	99	-6.729014528571428	4.8947677999999994	0.003388425014285714	-22.11907814285714	-6.729108585714286	4.893394442857143	0.009034282957142857	-22.135585857142853	-3.226101142857143	1.2372296571428572	2.4326476571428572	-11.057224857142858	6.084531714285714	0.7439088571428571	42405.12115904263
55	-96.30000171428571	12.9981085	-37.285714285714285	-100.0	0.023809524999999998	0.047619048571428575	0.0047619049999999994	-82.42857142857143	0.0	-82.42857142857143	-82.42857142857143	95.32381028571429	82.57142857142857	99	-6.641580242857143	4.855526742857143	-0.0004630482714285717	-22.13411157142857	-6.6416658	4.8542568	0.009890184814285715	-22.12914814285714	-3.2248087857142855	1.2383435142857144	2.4119384142857143	-11.267709285714286	5.995245642857142	0.7271846285714284	43163.75384807587
56	-96.17143	13.397281071428571	-36.142857142857146	-100.0	0.033333335	0.03809523857142857	0.0047619049999999994	-82.42857142857143	0.0	-82.42857142857143	-82.42857142857143	95.2047622857143	82.57142857142857	99	-6.566681771428572	4.807968542857142	-0.0005735191285714293	-22.189554142857137	-6.566786271428571	4.8066476571428565	0.007720170242857143	-22.149465714285714	-3.2305836	1.235522442857143	2.3927932428571426	-11.331853714285714	5.920710557142856	0.7167293857142856	43921.475659302305
57	-95.52381057142858	15.460443071428571	-29.714285714285715	-100.0	0.028571430000000002	0.04761904857142857	0.0047619049999999994	-82.42857142857143	0.0	-82.42857142857143	-82.42857142857143	94.55238142857145	82.57142857142857	86	-6.499226628571428	4.755570257142856	0.004503061014285714	-22.15175014285714	-6.4992434999999995	4.754313228571428	0.009619077328571427	-22.07764028571429	-3.2374766000000004	1.232382342857143	2.4473624857142857	-11.440609357142856	5.85380432857143	0.7095337571428572	44674.436883245195
58	-95.83333485714286	14.97343892857143	-29.714285714285715	-100.0	0.023809524999999998	0.047619048571428575	0.0047619049999999994	-87.14285714285714	0.0	-87.14285714285714	-87.14285714285714	94.85714342857143	87.28571428571429	86	-6.445292914285715	4.707259228571429	0.00021428494285714216	-21.938151714285713	-6.445363742857142	4.705885942857143	0.008668712685714284	-21.983388285714287	-3.242963157142857	1.2292295857142859	2.5656591142857144	-11.5183605	5.8006787428571425	0.7028033714285714	45430.69613770076
59	-96.85714399999999	13.409478071428572	-33.142857142857146	-100.0	0.019047619999999998	0.033333334285714285	0.0047619049999999994	-87.14285714285714	0.0	-87.14285714285714	-87.14285714285714	95.87619199999999	87.28571428571429	86	-6.400417014285715	4.657399942857142	0.003420300085714285	-21.916131857142854	-6.400422728571429	4.656047942857143	0.008532201557142858	-21.897245571428567	-3.247859828571429	1.2270905142857143	2.5058043285714287	-11.72631792857143	5.756572399999999	0.6959262671428571	46194.39551632745
60	-96.58571485714285	13.80442407142857	-32.857142857142854	-100.0	0.019047619999999998	0.03809523928571429	0.0047619049999999994	-87.14285714285714	0.0	-87.14285714285714	-87.14285714285714	95.60476285714286	87.28571428571429	86	-6.361493085714285	4.6095143	0.0050240950571428565	-21.774740142857144	-6.3615126857142865	4.608047714285713	0.008708254985714285	-21.680782428571426	-3.253274557142857	1.2247918428571427	2.4240749857142854	-11.7537315	5.718714185714285	0.6926867957142857	46956.00496104785
61	-96.9666662857143	12.780088928571429	-37.857142857142854	-100.0	0.023809524999999998	0.023809524999999998	0.0	-100.0	0.0	-100.0	-100.0	95.99047714285715	100.0	86	-6.327715171428571	4.568100828571429	0.007037124857142856	-21.645293000000002	-6.327751757142857	4.566632628571428	0.013746843699999999	-21.571950714285713	-3.2588852285714287	1.2215204142857143	2.356032914285714	-11.635667357142855	5.686214042857143	0.69217701	47723.38288409369
62	-96.78571342857143	13.754547414285714	-32.42857142857143	-100.0	0.023809524999999998	0.02857143	0.0	-100.0	0.0	-100.0	-100.0	95.80952428571428	100.0	86	-6.303992271428571	4.532981457142857	0.010277378642857143	-21.514904285714287	-6.3039327	4.531345257142857	0.019685062128571428	-21.50475557142857	-3.2598062428571426	1.219905257142857	2.555772785714286	-11.551418071428571	5.662839685714284	0.6919093385714286	48489.4898821967
63	-95.77619	16.124666771428572	-24.142857142857142	-100.0	0.014285715000000001	0.05238095428571428	0.0	-99.0	0.0	-99.0	-99.0	94.79047714285714	99.0	86	-6.284102885714285	4.5053890857142855	0.006560075357142857	-21.448312714285716	-6.284043128571429	4.503743542857143	0.021394352985714286	-21.41903142857143	-3.2581608714285717	1.2201518714285715	2.557461742857143	-11.371639499999999	5.6431211	0.6911585814285715	49248.076404503416
64	-95.366666	16.458262057142857	-23.0	-100.0	0.014285715000000001	0.06190476428571428	0.0	-99.0	0.0	-99.0	-99.0	94.38095314285715	99.0	99	-6.264300599999999	4.478632442857143	0.0046071111857142865	-21.325795571428575	-6.264266042857144	4.476914542857143	0.026218017271428574	-21.36121385714286	-3.2609988142857143	1.2180340571428572	2.555047857142857	-11.345572857142857	5.624721714285714	0.6920428671428571	50004.03011757987
65	-95.23809400000002	16.535813342857143	-23.0	-100.0	0.014285715000000001	0.06666666928571427	0.0	-99.0	0.0	-99.0	-99.0	94.25238114285715	99.0	99	-6.2490748428571425	4.454479614285715	0.011555225685714285	-21.330940142857145	-6.249052614285715	4.4528634	0.03414786834285714	-21.55003442857143	-3.261503042857143	1.2184551285714285	2.4238045428571424	-11.373591000000001	5.610833828571429	0.6944962157142857	50759.06931001799
66	-95.56190400000001	14.79204562857143	-32.714285714285715	-100.0	0.009523809999999999	0.06666666928571427	0.0	-99.0	0.0	-99.0	-99.0	94.57142828571429	99.0	99	-6.2403444142857145	4.435166257142857	0.011734500542857143	-21.165314428571428	-6.2403001	4.433576685714286	0.041330971	-21.530241571428572	-3.2643855571428575	1.2163574857142858	2.292314114285715	-11.13916857142857	5.604026299999999	0.7003531714285715	51516.0060975211
67	-95.80952314285715	14.446974628571429	-32.714285714285715	-100.0	0.009523809999999999	0.06666666928571428	0.0	-98.71428571428571	0.0	-98.71428571428571	-98.71428571428571	94.81904742857144	98.71428571428571	99	-6.2357572	4.417555085714286	0.013820769542857143	-21.228194285714288	-6.235781571428572	4.415880485714286	0.04512949728571429	-21.57124471428571	-3.262517142857143	1.216663442857143	2.2696461571428572	-11.147785571428571	5.600329371428571	0.7059419	52274.63099646568
68	-96.20000028571428	12.932575914285717	-40.285714285714285	-100.0	0.0047619049999999994	0.06666666928571428	0.0	-98.71428571428571	0.0	-98.71428571428571	-98.71428571428571	95.20476171428571	98.71428571428571	99	-6.234217628571429	4.403985185714285	0.011354050485714284	-21.138305142857146	-6.234197142857142	4.402356857142857	0.04697798642857143	-21.440638428571425	-3.2591650571428574	1.2180236428571427	2.330412242857143	-11.327984857142857	5.5996310142857135	0.7072606571428571	53036.16159108707
69	-95.87142942857145	14.335357142857147	-32.57142857142857	-100.0	0.0047619049999999994	0.07142857428571428	0.0	-98.71428571428571	0.0	-98.71428571428571	-98.71428571428571	94.87619085714287	98.71428571428571	99	-6.2327625285714285	4.3905218999999995	0.01373667484285714	-21.10566785714286	-6.232842714285715	4.388817885714286	0.04862411428571428	-21.401606428571426	-3.2581078285714287	1.2186601142857143	2.1766531571428573	-11.235038428571428	5.6002715428571435	0.7099879914285714	53794.954951422566
70	-96.242858	13.842741000000002	-33.0	-100.0	0.009523809999999999	0.05714286	0.0	-92.71428571428571	0.0	-92.71428571428571	-92.71428571428571	95.25238085714285	92.71428571428571	99	-6.229630385714286	4.3767825714285715	0.015784463699999998	-21.017029000000004	-6.2296645	4.375013028571429	0.05315319028571428	-21.409988714285713	-3.2526049571428572	1.2226799142857143	2.1267145571428574	-11.58469592857143	5.598953071428572	0.71471374	54555.22229232107
71	-96.61904857142858	12.977941428571429	-34.285714285714285	-100.0	0.014285715000000001	0.06190476428571428	0.0	-81.28571428571429	0.0	-81.28571428571429	-81.28571428571429	95.63333285714286	81.42857142857143	99	-6.230578671428572	4.363604557142858	0.016131210528571426	-21.074663428571426	-6.230596014285715	4.361815028571429	0.06117477457142857	-21.50804842857143	-3.2460993428571427	1.2264786142857143	2.0771450142857146	-11.491467785714288	5.600680114285714	0.7180406185714286	55315.38254778726
72	-96.47142914285715	13.20084085714286	-34.0	-100.0	0.019047619999999998	0.06190476428571429	0.0	-81.28571428571429	0.0	-81.28571428571429	-81.28571428571429	95.49047571428572	81.42857142857143	99	-6.238501385714287	4.347507285714286	0.011811893957142855	-20.91849542857143	-6.238426114285715	4.345656457142857	0.06533445171428572	-21.22582828571429	-3.2410393857142856	1.2285858285714284	2.0476675	-11.520050642857143	5.6101877857142854	0.7240669214285714	56074.80415269307
73	-95.36666771428573	16.549702857142858	-20.857142857142858	-100.0	0.023809524999999998	0.07619047857142858	0.0047619049999999994	-71.85714285714286	0.0	-71.85714285714286	-71.85714285714286	94.39047571428571	72.0	99	-6.245536314285715	4.331891414285715	0.010591656957142858	-20.931511714285712	-6.245506114285715	4.329935542857142	0.067796066	-21.179649571428573	-3.2343644142857144	1.2318445	2.082619857142857	-11.584753928571429	5.619549985714285	0.7304590342857143	56824.50843249048
74	-94.57142914285714	17.033781142857148	-21.142857142857142	-100.0	0.02857143	0.10476190857142857	0.0047619049999999994	-64.28571428571429	0.0	-64.28571428571429	-64.28571428571429	93.60000000000001	64.42857142857143	98	-6.2571210285714285	4.315417171428572	0.011501567528571429	-20.832475	-6.257103157142858	4.3136924	0.07324154742857143	-21.137321571428572	-3.2305609857142863	1.2330978285714287	2.103450357142857	-11.508361499999998	5.634561985714287	0.7337392914285715	57567.54141248976
75	-93.82380914285714	18.927967142857145	-14.142857142857142	-100.0	0.033333335	0.12380952857142857	0.0047619049999999994	-57.142857142857146	0.0	-57.142857142857146	-57.142857142857146	92.85714285714288	57.285714285714285	98	-6.2861801	4.299058828571429	0.01039785022857143	-20.925963857142854	-6.286166114285714	4.297377957142857	0.07967188028571429	-21.32466585714286	-3.229090957142857	1.234107042857143	2.1084832857142857	-11.555786642857143	5.6681867	0.7395039842857143	58303.81647443771
76	-92.4380942857143	19.783832999999998	-14.142857142857142	-100.0	0.04285714499999999	0.16190476714285712	0.0047619049999999994	-57.142857142857146	0.0	-57.142857142857146	-57.142857142857146	91.48095228571428	57.285714285714285	97	-6.331955957142857	4.2881119142857145	0.0104316418	-20.982746	-6.331889685714286	4.286579842857143	0.08333709814285716	-21.337999857142858	-3.227015657142857	1.2342458714285713	2.0981003	-11.686388785714286	5.719173671428571	0.7467674400000001	59031.29232593945
77	-92.33809428571429	19.720628857142856	-13.714285714285714	-100.0	0.042857145	0.16666667142857142	0.0047619049999999994	-59.57142857142857	0.0	-59.57142857142857	-59.57142857142857	91.38095228571429	59.714285714285715	97	-6.398672528571429	4.2826667714285716	0.01267876037142857	-21.11524057142857	-6.398659042857143	4.281249557142858	0.08640739285714286	-21.34706585714286	-3.2311355	1.2316152857142857	2.1166832571428573	-11.314721	5.792635385714285	0.7553557914285715	59758.66884320123
78	-91.99523714285715	20.644892142857145	-12.428571428571429	-100.0	0.052380954285714286	0.15238095714285715	0.0047619049999999994	-71.0	0.0	-71.0	-71.0	91.04761942857142	71.0	97	-6.479338314285715	4.290356928571429	0.014595284857142857	-21.18282857142857	-6.479355614285715	4.2891512714285716	0.0813045322857143	-21.335788285714283	-3.2324727999999996	1.2304142285714283	2.1859922285714286	-11.176455857142859	5.881343957142858	0.7692601928571429	60486.25179345267
79	-91.78095142857141	20.69357642857143	-12.714285714285714	-100.0	0.052380954285714286	0.15714286142857142	0.0047619049999999994	-71.0	0.0	-71.0	-71.0	90.8333337142857	71.0	97	-6.563230071428571	4.311776257142857	0.017509572	-21.427327000000002	-6.563172371428571	4.310752942857143	0.08042602514285714	-21.333717000000004	-3.2255191571428576	1.2338672428571427	2.1616236	-11.534311714285716	5.969826200000001	0.7768944314285715	61212.070355176926
80	-92.45238000000002	19.678286000000003	-12.857142857142858	-100.0	0.04761904928571429	0.14761905214285714	0.0	-70.85714285714286	0.0	-70.85714285714286	-70.85714285714286	91.50000085714285	71.0	97	-6.6410819142857145	4.3391525714285715	0.020514057	-21.697724571428573	-6.641039514285715	4.3384350000000005	0.08173762942857143	-21.49690457142857	-3.2159363571428576	1.2383340857142855	2.1699512285714286	-11.499936285714284	6.051044628571428	0.77995491	61942.371439967836
81	-92.41904714285715	20.313918142857144	-12.571428571428571	-100.0	0.05714285857142857	0.11904762214285715	0.0	-78.71428571428571	0.0	-78.71428571428571	-78.71428571428571	91.47619085714287	78.85714285714286	98	-6.712692114285714	4.3753522	0.021590039	-21.901565428571427	-6.712611542857144	4.374458528571429	0.08445002285714286	-21.564782285714283	-3.2035331428571427	1.2447329571428571	2.197457657142857	-11.867848714285715	6.1247343	0.7814122385714286	62673.75751311438
82	-91.54285714285716	22.278321	-7.0	-100.0	0.05238095357142858	0.12380952642857145	0.0	-85.85714285714286	0.0	-85.85714285714286	-85.85714285714286	90.595238	86.0	98	-6.7600007	4.415822342857142	0.024369992142857146	-21.918643857142857	-6.7599794428571425	4.4148604	0.08627160285714286	-21.396217	-3.1853556857142857	1.2530558428571428	2.2796759714285715	-11.831000000000001	6.171857228571429	0.7819965885714285	63400.315174034666
83	-92.74761914285715	21.482478285714283	-7.0	-100.0	0.061904763571428566	0.08095238285714286	0.0	-85.85714285714286	0.0	-85.85714285714286	-85.85714285714286	91.8095237142857	86.0	99	-6.782101457142858	4.453492257142857	0.023697734714285715	-21.92292114285714	-6.782028742857143	4.452652428571429	0.08721822142857143	-21.400827571428575	-3.1647243714285715	1.2642722857142858	2.2865253285714284	-11.850673142857143	6.192162114285715	0.7762197985714286	64134.926780053545
84	-92.78571342857141	20.898893142857144	-10.714285714285714	-100.0	0.07619047857142856	0.07142857357142858	0.0	-90.42857142857143	0.0	-90.42857142857143	-90.42857142857143	91.86190428571426	90.57142857142857	99	-6.775988457142859	4.483164442857143	0.024408135857142858	-21.78735957142857	-6.775890242857142	4.482282185714285	0.08659213657142859	-21.371349857142857	-3.1419915428571428	1.2744710285714285	2.354404471428571	-12.013267857142859	6.182457157142857	0.7677526057142857	64871.17603615352
85	-93.45714199999999	18.855991142857143	-18.714285714285715	-100.0	0.07619047857142856	0.06666666857142857	0.0	-83.71428571428571	0.0	-83.71428571428571	-83.71428571428571	92.53333285714287	84.0	99	-6.749137342857142	4.496244514285714	0.02431693757142857	-21.760069428571427	-6.749079814285714	4.4950825142857145	0.08474578042857144	-21.39952414285714	-3.1223979571428573	1.284254357142857	2.3123094285714285	-12.428049857142858	6.151190442857143	0.7558651114285713	65610.81921734128
86	-92.504762	20.04569442857143	-17.571428571428573	-100.0	0.10000000214285712	0.06666666857142857	0.0	-83.71428571428571	0.0	-83.71428571428571	-83.71428571428571	91.60476142857144	84.0	99	-6.704509057142857	4.496728828571429	0.024864442428571425	-21.630816857142857	-6.7045632999999984	4.495502414285714	0.08560969614285714	-21.41060528571428	-3.1086509285714286	1.2910633571428571	2.339444657142857	-11.916872999999999	6.104029671428571	0.7440792500000001	66344.30169493811
87	-92.380952	19.384365142857142	-23.571428571428573	-100.0	0.11904762214285712	0.06190476357142859	0.0	-82.42857142857143	0.0	-82.42857142857143	-82.42857142857143	91.49999857142858	82.71428571428571	99	-6.658044957142857	4.4882936	0.026209601142857142	-21.329134714285715	-6.658037342857142	4.486655985714285	0.08240592114285715	-21.19429585714286	-3.1010809714285714	1.2946218714285715	2.4524473571428573	-12.058949571428572	6.057099242857143	0.7392026928571428	67076.8125997952
88	-93.2666662857143	17.36003842857143	-29.0	-100.0	0.11904762214285713	0.052380953571428565	0.0	-78.42857142857143	0.0	-78.42857142857143	-78.42857142857143	92.38571285714285	78.71428571428571	99	-6.611353899999999	4.468794171428572	0.025279354857142857	-21.163093428571432	-6.611374471428571	4.467282457142857	0.08042400057142858	-20.989460285714284	-3.099910128571429	1.2952261571428572	2.580248842857143	-11.810967714285715	6.010447571428571	0.7356687857142857	67814.73297790119
89	-93.56666628571429	15.963840714285713	-33.57142857142857	-100.0	0.1428571457142857	0.03809523928571429	0.0	-65.85714285714286	0.0	-65.85714285714286	-65.85714285714286	92.70952285714284	66.28571428571429	99	-6.570804614285714	4.444228700000001	0.027082657285714285	-21.020407714285717	-6.5707434	4.442723028571428	0.078446097	-20.93065542857143	-3.0991858428571426	1.2956555857142857	2.526646014285714	-11.888140285714288	5.969935928571429	0.7304670714285714	68552.12998730796
90	-93.44761942857143	15.746259142857143	-37.57142857142857	-100.0	0.13809524	0.03809523928571429	0.0	-65.85714285714286	0.0	-65.85714285714286	-65.85714285714286	92.58571342857142	66.28571428571429	99	-6.531070528571427	4.414454657142857	0.027868846857142856	-20.950116714285716	-6.531138114285715	4.412636457142857	0.07568114985714285	-20.845418571428574	-3.0991815285714286	1.2946034142857141	2.5176597428571426	-11.946192571428574	5.930941342857143	0.7296102428571427	69296.50397971699
91	-93.45238171428572	16.470309714285712	-34.0	-100.0	0.12857143	0.03809523928571428	0.0	-65.85714285714286	0.0	-65.85714285714286	-65.85714285714286	92.58095142857144	66.28571428571429	99	-6.496649385714285	4.3832858	0.02882914814285714	-20.94854257142857	-6.496695085714286	4.381437742857143	0.076017254	-20.845156000000003	-3.1015420999999996	1.2939894571428572	2.459605142857143	-11.981986142857142	5.897400299999999	0.7300157585714286	70055.29354923112
92	-93.84285742857143	15.578143914285713	-36.57142857142857	-100.0	0.12380952571428573	0.03809523928571429	0.0	-62.142857142857146	0.0	-62.142857142857146	-62.142857142857146	92.96666571428571	62.57142857142857	99	-6.468235142857142	4.355110971428571	0.02754150157142857	-20.934265	-6.468239800000001	4.353343557142857	0.07878505214285715	-20.718037142857145	-3.104295014285714	1.2922393	2.4075268142857142	-11.796589857142859	5.870450414285713	0.7317598871428572	70833.70145024572
93	-95.12380971428571	14.140204342857142	-37.42857142857143	-100.0	0.10476190714285716	0.02857143	0.0	-53.0	0.0	-53.0	-53.0	94.22857057142856	53.57142857142857	99	-6.443793614285715	4.330467228571429	0.027483578571428573	-20.842792428571425	-6.443803528571429	4.328643271428571	0.07709744357142857	-20.695390857142858	-3.1037709428571425	1.2915683857142857	2.5531629714285713	-11.859731857142858	5.8465707	0.7309841014285714	71633.55423835346
94	-94.32380971428572	15.682459485714284	-31.285714285714285	-100.0	0.10476190714285714	0.038095239999999995	0.0	-63.857142857142854	0.0	-63.857142857142854	-63.857142857142854	93.42857057142858	64.28571428571429	99	-6.4245338	4.3051128	0.02753382742857143	-20.975675	-6.424577342857144	4.303475785714285	0.07443331714285714	-20.709235714285715	-3.1031985571428566	1.2937769857142858	2.512372557142857	-11.819143714285714	5.827688414285715	0.72852423	72449.06726312637
95	-93.9952382857143	16.21899505714286	-31.285714285714285	-100.0	0.10476190714285714	0.047619049999999996	0.0	-56.0	0.0	-56.0	-56.0	93.09999914285716	56.57142857142857	99	-6.407020571428572	4.2828009	0.030972931142857145	-21.02107885714286	-6.407013928571429	4.280881071428571	0.07228780571428572	-20.836294285714285	-3.096768785714286	1.2967833	2.3322735428571426	-12.022418428571427	5.810036757142856	0.7288268428571429	73274.82570522172
96	-93.76666685714285	17.0110202	-26.714285714285715	-100.0	0.10476190714285713	0.042857145	0.0	-68.57142857142857	0.0	-68.57142857142857	-68.57142857142857	92.87142771428572	69.0	96	-6.38364342857143	4.258868171428571	0.03483093642857143	-21.121679714285715	-6.383725342857143	4.256906128571428	0.06741045442857142	-20.823579000000002	-3.092192785714286	1.3005505571428573	2.318825985714286	-12.074645857142857	5.786705685714286	0.72824641	74112.18937931742
97	-92.66666599999999	18.102314914285717	-26.285714285714285	-100.0	0.12380952571428572	0.042857145	0.0	-68.57142857142857	0.0	-68.57142857142857	-68.57142857142857	91.79047571428573	69.0	96	-6.369443185714284	4.241050071428572	0.03282702085714286	-21.200898714285717	-6.369453342857143	4.239194171428571	0.06175851871428572	-20.95551514285714	-3.0893189857142858	1.3026209714285713	2.322720257142857	-12.055282714285713	5.772846314285715	0.7276506100000001	74945.53759302411
98	-93.17618942857143	16.444136628571428	-33.57142857142857	-100.0	0.1333333357142857	0.038095239999999995	0.0	-57.57142857142857	0.0	-57.57142857142857	-57.57142857142857	92.30952428571428	58.142857142857146	96	-6.360490471428571	4.226022157142857	0.029957543428571435	-21.16192128571429	-6.360603371428572	4.224083071428571	0.062462719428571435	-20.932123142857144	-3.0844806714285715	1.3046425714285714	2.359369142857143	-12.177394428571427	5.764926699999999	0.7290681300000001	75781.27580434935
99	-92.190476	18.797776714285714	-24.142857142857142	-100.0	0.13809523999999998	0.04761904928571429	0.0	-55.285714285714285	0.0	-55.285714285714285	-55.285714285714285	91.328572	55.857142857142854	86	-6.3504548142857145	4.212859271428571	0.035565020714285724	-21.217570142857145	-6.350504557142857	4.2109044142857135	0.06527820657142858	-20.869452857142857	-3.0811856	1.306203257142857	2.419595114285715	-12.257964857142856	5.755583814285714	0.7280312442857142	76607.13372727802
100	-92.34285657142857	18.748165571428576	-24.142857142857142	-100.0	0.12857143	0.04761904928571429	0.0	-64.42857142857143	0.0	-64.42857142857143	-64.42857142857143	91.47142914285713	64.85714285714286	86	-6.348637342857143	4.1972065999999995	0.04437616642857144	-21.177029714285716	-6.348658057142857	4.195002985714285	0.06635448371428572	-20.740757000000002	-3.0803215428571424	1.3076486857142855	2.2606821142857147	-12.197942857142857	5.755361871428571	0.7304531871428571	77437.46399245944
101	-92.99999942857143	18.038995571428575	-24.0	-100.0	0.11904762	0.04761904928571429	0.0	-59.42857142857143	0.0	-59.42857142857143	-59.42857142857143	92.11904828571427	59.857142857142854	86	-6.3554393000000005	4.187099457142857	0.043319546285714286	-20.95378128571429	-6.3554856285714285	4.18465647142857	0.07365741714285715	-20.582974142857143	-3.081393342857143	1.3067447857142855	2.134815628571429	-12.199293714285714	5.763776228571429	0.7334390971428572	78268.21098307201
102	-92.947618	18.157494285714286	-24.285714285714285	-100.0	0.11428571571428572	0.04761904928571429	0.0	-58.42857142857143	0.0	-58.42857142857143	-58.42857142857143	92.06190542857142	58.857142857142854	86	-6.367477957142858	4.1774135	0.043543166	-20.99922257142858	-6.367551985714286	4.174717657142857	0.07362528	-20.671741285714287	-3.0855979857142857	1.3045558857142858	2.1908278428571433	-12.104814000000001	5.779914642857143	0.7391957914285714	79099.29367205074
103	-93.39523657142857	17.375298428571426	-28.428571428571427	-100.0	0.10476190714285714	0.04761904928571429	0.0	-49.0	0.0	-49.0	-49.0	92.50000114285714	49.57142857142857	89	-6.40916887142857	4.168782071428572	0.047537950714285716	-20.842118142857142	-6.4092139857142865	4.1659976571428565	0.07534796285714286	-20.737253285714285	-3.094400457142857	1.3002121714285715	2.2335008857142857	-11.917773714285715	5.827147314285715	0.7482295385714285	68360.47619996752
104	-94.63333228571427	16.18809457142857	-28.285714285714285	-100.0	0.08571428857142857	0.042857144285714285	0.0	-49.0	0.0	-49.0	-49.0	93.71904828571428	49.57142857142857	89	-6.463863585714285	4.162221214285715	0.047365229142857145	-20.822796714285715	-6.463935600000001	4.159613142857142	0.07724347971428572	-20.617826142857144	-3.105774042857143	1.2954405571428573	2.2111139285714287	-11.853378142857142	5.887714600000001	0.7617734957142858	57619.04053929874
105	-94.647618	17.084927285714286	-21.285714285714285	-100.0	0.07619047857142858	0.04761904928571429	0.0	-60.0	0.0	-60.0	-60.0	93.72380971428571	60.42857142857143	89	-6.5352402	4.156861414285715	0.04995892085714286	-20.83138	-6.535291528571429	4.154174342857142	0.07600838685714285	-20.51530071428571	-3.1238474571428574	1.2861755142857145	2.208476214285714	-11.519563000000002	5.9681787857142865	0.7809215242857144	46864.08460044861
106	-94.34285571428572	17.75106142857143	-20.142857142857142	-100.0	0.08095238428571429	0.04285714499999999	0.0	-68.14285714285714	0.0	-68.14285714285714	-68.14285714285714	93.42380999999999	68.42857142857143	99	-6.638224857142857	4.156193642857143	0.052967188428571434	-20.841855	-6.638290814285715	4.153601714285714	0.070234604	-20.571757714285713	-3.1432243428571423	1.2756782285714288	2.253764571428571	-11.296404571428571	6.081301557142857	0.8145344242857142	36093.407699040006
107	-94.29523657142856	16.858442285714283	-27.571428571428573	-100.0	0.09523809857142858	0.042857145	0.0	-68.14285714285714	0.0	-68.14285714285714	-68.14285714285714	93.39047628571427	68.42857142857143	99	-6.764577071428572	4.162648457142857	0.045508287	-20.84580785714286	-6.764731671428572	4.1603866	0.06579203728571428	-20.650802	-3.1604336571428573	1.2651898428571429	2.192086157142857	-11.598870714285713	6.2207317428571445	0.8646095957142856	25306.51907021659
108	-94.36190314285714	16.779635571428575	-27.714285714285715	-100.0	0.09523809857142858	0.042857145	0.0	-67.85714285714286	0.0	-67.85714285714286	-67.85714285714286	93.45714285714284	68.14285714285714	99	-6.91571597142857	4.180646742857142	0.04312656199999999	-20.69718642857143	-6.915807614285714	4.178591028571428	0.06122714757142857	-20.631427714285714	-3.1712784	1.2592165714285717	2.234146871428571	-11.436883714285713	6.384511271428571	0.9263806285714286	14504.081066165654
109	-93.05238028571429	17.485835285714284	-25.714285714285715	-100.0	0.1428571457142857	0.038095239999999995	0.0	-80.71428571428571	0.0	-80.71428571428571	-80.71428571428571	92.19523857142858	80.85714285714286	99	-7.072729685714285	4.2182270285714285	0.040473891428571426	-20.385251285714286	-7.0727923285714285	4.216729271428571	0.06199119128571429	-20.447192	-3.1636149571428573	1.2674276285714288	2.3372300142857143	-11.507290714285714	6.547336314285714	0.9703611428571428	3680.491052934102
110	-92.25714257142856	17.77951385714286	-26.285714285714285	-100.0	0.18095238285714288	0.033333335	0.0	-85.14285714285714	0.0	-85.14285714285714	-85.14285714285714	91.43809571428571	85.14285714285714	91	-7.1975634	4.278918442857143	0.03224370071428571	-20.29539657142857	-7.197673328571428	4.277616928571429	0.067368499	-20.316112	-3.1368179142857144	1.287023142857143	2.4149531857142854	-11.699412285714288	6.671312928571429	0.9998834857142859	4413.156038624899
111	-89.97142828571428	18.138923142857145	-28.714285714285715	-100.0	0.2619047685714286	0.042857145	0.0	-73.71428571428571	0.0	-73.71428571428571	-73.71428571428571	89.23333428571428	73.85714285714286	84	-7.283406399999999	4.353560542857143	0.036409420428571426	-20.124398714285714	-7.283452185714284	4.352381042857142	0.07256479357142856	-20.188338571428574	-3.102019971428571	1.3090220285714287	2.515300285714286	-11.709097142857145	6.753086214285714	1.0111438	5127.6242108004435
112	-86.75238114285715	20.44309642857143	-28.428571428571427	-100.0	0.3095238157142857	0.052380954285714286	0.0	-73.71428571428571	0.0	-73.71428571428571	-73.71428571428571	86.06190571428571	73.85714285714286	77	-7.339557928571428	4.4345262142857145	0.04220468185714286	-20.087169714285714	-7.3395512285714295	4.433483271428571	0.07661657071428572	-20.200512857142858	-3.0600402714285715	1.3348762285714284	2.5705304285714283	-12.061689428571428	6.8014865	1.0138859242857143	5820.100286926542
113	-85.89999971428573	20.079944	-29.571428571428573	-100.0	0.34761905285714284	0.05238095428571428	0.0	-66.57142857142857	0.0	-66.57142857142857	-66.57142857142857	85.24761914285715	66.85714285714286	64	-7.341011442857143	4.5121094571428575	0.041864771857142866	-19.936727714285716	-7.341042042857144	4.511071985714286	0.08676067071428571	-20.148521	-3.019085028571429	1.3576743714285715	2.5557698	-12.308476857142859	6.794628728571429	0.99779431	6505.315779788153
114	-82.99047600000002	22.237770857142856	-25.714285714285715	-100.0	0.40476191	0.05238095428571428	0.0	-58.142857142857146	0.0	-58.142857142857146	-58.142857142857146	82.39523857142858	58.57142857142857	64	-7.306020085714286	4.578667071428571	0.047433821142857144	-20.011388857142858	-7.305984971428573	4.5776530428571425	0.09391949314285715	-20.123308142857145	-2.9860719571428573	1.3767364285714287	2.7134203428571433	-12.080817285714286	6.748837057142857	0.9621142671428571	7168.55420252255
115	-81.67142885714286	22.668234428571427	-30.0	-100.0	0.45714286285714284	0.047619049285714296	0.0	-54.857142857142854	0.0	-54.857142857142854	-54.857142857142854	81.12857285714286	55.42857142857143	56	-7.230150514285714	4.625084071428572	0.05463626114285714	-20.239422571428573	-7.230142928571429	4.6241714	0.09915996514285715	-20.233517142857142	-2.9542743428571425	1.3942219285714283	2.7479708	-12.187484428571427	6.661079685714284	0.9099127385714285	7822.390491519655
116	-80.90952314285714	23.37541842857143	-26.571428571428573	-100.0	0.4666666728571428	0.047619049285714296	0.0	-46.57142857142857	0.0	-46.57142857142857	-46.57142857142857	80.3761914285714	47.285714285714285	56	-7.131063157142857	4.645360728571428	0.06167420114285714	-20.297503	-7.131050357142857	4.644478328571428	0.10295405199999999	-20.19357785714286	-2.9412777999999995	1.3981180285714285	2.760562628571429	-12.118477142857142	6.555313242857143	0.8735306814285716	8469.193902220044
117	-79.47618942857142	24.30503457142857	-24.0	-100.0	0.47619048285714277	0.0523809542857143	0.0	-47.142857142857146	0.0	-47.142857142857146	-47.142857142857146	78.95238142857143	47.857142857142854	63	-7.027238942857143	4.6369078	0.06681062928571428	-20.445225	-7.027121242857143	4.6360223000000005	0.10162600714285715	-20.28232242857143	-2.940922371428571	1.3931289428571425	2.6557840571428573	-11.95242257142857	6.450138171428572	0.8496509142857144	9106.335891451154
118	-79.05714228571428	25.442933571428572	-22.0	-100.0	0.45714286285714284	0.04285714428571429	0.0	-50.57142857142857	0.0	-50.57142857142857	-50.57142857142857	78.51428571428572	51.285714285714285	63	-6.944934585714285	4.605168985714286	0.07313762614285715	-20.621053285714286	-6.9448593857142855	4.604229328571428	0.10893317857142858	-20.42218342857143	-2.9515449142857144	1.385320342857143	2.7095799428571428	-11.972129	6.3697121714285725	0.8365023	9741.448389019284
119	-80.47142800000002	23.833877857142856	-26.428571428571427	-100.0	0.45714286285714284	0.033333335	0.0	-50.57142857142857	0.0	-50.57142857142857	-50.57142857142857	79.92857142857143	51.285714285714285	65	-6.865009528571428	4.5627476428571425	0.07480573328571428	-20.641122142857142	-6.8649672	4.561856242857142	0.10554862428571428	-20.381178714285713	-2.962993585714286	1.377943685714286	2.6931297285714284	-11.703655428571428	6.291078071428571	0.8242039471428572	10388.471696308681
120	-78.65238085714286	23.916357714285713	-29.714285714285715	-100.0	0.4952381057142857	0.023809524999999998	0.0	-50.285714285714285	0.0	-50.285714285714285	-50.285714285714285	78.14761914285714	51.0	76	-6.806120442857144	4.516573942857143	0.08633158900000001	-20.59130557142857	-6.806110685714286	4.515673528571428	0.10299918214285711	-20.355232142857144	-2.9714284285714285	1.3748137857142857	2.6484712142857143	-11.620393857142858	6.232418557142857	0.8137126757142858	11023.145849296025
121	-78.87142800000001	23.742925142857143	-26.428571428571427	-100.0	0.5000000142857143	0.033333334285714285	0.0	-46.0	0.0	-46.0	-46.0	78.37142914285712	46.714285714285715	76	-6.753426585714286	4.469096757142856	0.09027019828571428	-20.498710714285714	-6.753348514285714	4.468210785714286	0.10716706357142858	-20.29213185714286	-2.9786701285714288	1.3722082	2.6288385999999995	-11.560206285714285	6.1813577	0.8117994614285716	11658.195700577327
122	-77.39999857142857	25.143703999999996	-22.0	-100.0	0.49047620428571426	0.04285714357142857	0.0	-54.57142857142857	0.0	-54.57142857142857	-54.57142857142857	76.89047628571427	55.142857142857146	71	-6.706448585714286	4.427394842857143	0.09782447628571427	-20.41718942857143	-6.706406085714286	4.426405714285715	0.10939621785714285	-20.214579285714283	-2.984746342857143	1.3700333571428571	2.6247727428571426	-11.660538571428573	6.135798285714286	0.8093524185714287	12285.012756381717
123	-78.29999942857144	24.510025285714285	-26.428571428571427	-100.0	0.47142858571428564	0.04285714357142857	0.0	-50.857142857142854	0.0	-50.857142857142854	-50.857142857142854	77.77142828571428	51.42857142857143	67	-6.668710228571428	4.390910614285714	0.09742899057142858	-20.50095057142857	-6.668676085714286	4.3898555	0.11133035014285712	-20.201777857142854	-2.9897757857142855	1.3695792714285713	2.499735414285714	-11.642797857142856	6.098935857142857	0.8022601399999999	12917.023423297065
124	-79.29047657142858	24.03670014285714	-28.428571428571427	-100.0	0.4666666814285714	0.03809523857142857	0.0	-47.57142857142857	0.0	-47.57142857142857	-47.57142857142857	78.75714257142856	48.285714285714285	67	-6.644608014285714	4.364550042857142	0.1034508302857143	-20.461443142857142	-6.6445922	4.363376257142858	0.10993043285714285	-20.133337428571426	-3.0002974	1.3656883999999998	2.523201657142857	-11.644678071428572	6.076741685714286	0.80090485	13554.990515300206
125	-79.46666657142859	23.659577714285714	-27.0	-100.0	0.4857143014285713	0.03809523857142857	0.0	-42.857142857142854	0.0	-42.857142857142854	-42.857142857142854	78.95238114285713	43.57142857142857	70	-6.619980371428572	4.341704614285715	0.10626666442857144	-20.324435142857144	-6.619992485714286	4.3403793	0.09798582857142857	-19.984877285714283	-3.0014261428571425	1.3658484571428569	2.359685	-11.712979071428572	6.0534528000000005	0.8000093785714286	14192.854098081589
126	-79.24285657142858	24.302952428571427	-22.571428571428573	-100.0	0.4809523971428571	0.03809523857142857	0.0	-30.428571428571427	0.0	-30.428571428571427	-30.428571428571427	78.72380971428571	31.285714285714285	66	-6.607566285714285	4.321899142857143	0.10896267728571428	-20.20600185714286	-6.607577485714287	4.320611014285714	0.09789578085714286	-19.839698285714288	-3.0048999999999997	1.3658103571428573	2.3360382428571427	-11.784803785714285	6.0433236857142845	0.8011719399999999	14824.079931088856
127	-80.02857085714285	24.43123142857143	-19.285714285714285	-100.0	0.4666666771428571	0.05238095285714285	0.0	-29.714285714285715	0.0	-29.714285714285715	-29.714285714285715	79.49523857142857	30.571428571428573	62	-6.595569642857142	4.310741371428572	0.095365132	-20.049421285714285	-6.595523999999999	4.3094920142857145	0.09215080585714285	-19.684008	-3.0031630571428574	1.3676148714285714	2.3282518142857143	-11.733888785714287	6.0326641571428565	0.8064220971428571	15460.600068228585
128	-79.36190457142857	24.471308285714283	-22.857142857142858	-100.0	0.47142857714285713	0.04761904857142857	0.0047619049999999994	-30.428571428571427	0.0	-30.428571428571427	-30.428571428571427	78.83333285714285	31.285714285714285	62	-6.588932985714285	4.307096942857142	0.09575121428571429	-20.037198142857143	-6.588915585714285	4.3057791	0.08465211442857143	-19.685367285714285	-3.0002222	1.3705033857142859	2.242211657142857	-11.809170642857143	6.026017871428572	0.8034855785714284	16092.759977306638
129	-80.06190514285716	23.53466557142857	-26.714285714285715	-100.0	0.48095238714285715	0.03809523928571429	0.0047619049999999994	-25.714285714285715	0.0	-25.714285714285715	-25.714285714285715	79.54285714285713	26.571428571428573	66	-6.590604471428572	4.305862285714285	0.08914099342857142	-20.116066714285715	-6.5905494	4.304575157142858	0.08365553728571429	-19.706703142857144	-3.0016021285714296	1.3719603285714286	2.228411942857143	-11.605744357142857	6.028226057142858	0.8074108499999999	16728.472374779838
130	-78.74761857142857	23.938691714285714	-25.571428571428573	-100.0	0.5142857185714286	0.03809523928571428	0.0047619049999999994	-25.428571428571427	0.0	-25.428571428571427	-25.428571428571427	78.26190514285715	26.285714285714285	62	-6.591623857142857	4.305525614285714	0.08816278971428572	-19.998056571428574	-6.591526399999999	4.304319685714286	0.0807744387142857	-19.676546142857145	-3.0032110714285714	1.370893242857143	2.2568484	-11.63369392857143	6.030950628571429	0.8124572	17355.361705269133
131	-77.83809428571429	23.89971385714286	-25.142857142857142	-100.0	0.5333333357142858	0.03809523928571428	0.0047619049999999994	-20.571428571428573	0.0	-20.571428571428573	-20.571428571428573	77.37142857142858	21.428571428571427	57	-6.595374242857142	4.301707814285714	0.08383946542857143	-19.96856928571429	-6.595345871428571	4.300647642857142	0.07679656085714284	-19.683762857142856	-3.0031860285714282	1.3703519285714285	2.1646561571428573	-11.545334714285715	6.036421514285714	0.8149544857142856	17974.779136453355
132	-77.33809428571429	24.261373428571428	-22.857142857142858	-100.0	0.5190476157142857	0.052380953571428565	0.0047619049999999994	-33.285714285714285	0.0	-33.285714285714285	-33.285714285714285	76.857142	34.0	49	-6.597521185714286	4.302727571428571	0.07934576042857144	-19.92252942857143	-6.5974693	4.301468257142857	0.08101503514285713	-19.689449999999997	-3.002203942857143	1.3712122999999998	2.2322265571428574	-11.42649407142857	6.039357328571429	0.8178926357142856	18593.741757597243
133	-76.04285714285716	23.732126142857144	-26.571428571428573	-100.0	0.566666662857143	0.05238095357142858	0.0047619049999999994	-37.857142857142854	0.0	-37.857142857142854	-37.857142857142854	75.60952257142856	38.57142857142857	55	-6.598310657142856	4.306926371428571	0.08062461471428571	-19.934158571428572	-6.598233485714286	4.3055584	0.08132463857142858	-19.739805142857143	-3.001249242857143	1.372731014285714	2.2545167142857143	-11.519183785714286	6.039898257142857	0.8162262885714284	19205.408539703913
134	-76.32857142857144	23.383768428571432	-30.285714285714285	-100.0	0.5714285685714287	0.03809523928571429	0.0047619049999999994	-39.142857142857146	0.0	-39.142857142857146	-39.142857142857146	75.89999885714285	39.857142857142854	61	-6.598304257142857	4.3089963	0.0880266342857143	-20.020090857142858	-6.598279128571429	4.307455314285714	0.08440146285714287	-19.818027714285716	-2.999869614285714	1.3746822285714286	2.267598814285715	-11.880535642857142	6.0418175	0.81784096	19819.271902050292
135	-76.85238057142858	23.43332642857143	-25.571428571428573	-100.0	0.5666666685714287	0.04761904928571429	0.0	-38.857142857142854	0.0	-38.857142857142854	-38.857142857142854	76.41904742857142	39.57142857142857	61	-6.598061957142856	4.3117858714285715	0.08110801457142859	-20.007709714285713	-6.5980582142857145	4.310250242857143	0.08549764771428572	-19.81301085714286	-2.9973109	1.3773805	2.319926457142857	-11.768428642857142	6.043077314285715	0.8220766700000002	20436.6479742527
136	-76.25714285714285	23.308011714285715	-25.571428571428573	-100.0	0.5904761914285713	0.04761904928571429	0.0	-43.57142857142857	0.0	-43.57142857142857	-43.57142857142857	75.84761885714285	44.285714285714285	65	-6.598647242857143	4.314447585714285	0.08288493085714287	-19.93661957142857	-6.5986453	4.313144185714286	0.08285630628571429	-19.804219999999997	-2.9963704	1.3770175285714286	2.3579748571428576	-11.930168928571428	6.045998742857143	0.8269325842857143	21051.530639954977
137	-77.18095285714286	23.50125485714286	-22.285714285714285	-100.0	0.5809523828571429	0.04761904928571429	0.0	-43.285714285714285	0.0	-43.285714285714285	-43.285714285714285	76.76190457142856	44.0	73	-6.606979142857142	4.3224515142857145	0.08499322171428572	-20.017566714285714	-6.607056642857144	4.320930371428572	0.07772786914285715	-19.827184428571424	-2.995072114285714	1.378619114285714	2.3163222428571433	-11.830671357142856	6.055374814285714	0.8312750985714287	21672.681763001852
138	-76.80000057142855	23.467193857142856	-21.714285714285715	-100.0	0.6047619099999999	0.04761904928571429	0.0	-43.57142857142857	0.0	-43.57142857142857	-43.57142857142857	76.4047617142857	44.285714285714285	74	-6.610482814285715	4.331915642857143	0.08718655957142858	-20.020513	-6.610440214285715	4.3301688857142855	0.08112170485714287	-19.825110857142857	-2.9909060000000003	1.3819405857142857	2.3405237857142858	-11.91840507142857	6.059597599999999	0.8370860557142857	22291.76156636647
139	-75.428572	23.729770285714284	-20.571428571428573	-100.0	0.6333333371428571	0.04761904928571429	0.0	-32.42857142857143	0.0	-32.42857142857143	-32.42857142857143	75.06190542857142	33.285714285714285	86	-6.613323199999999	4.3429122571428564	0.09060148242857144	-19.975345142857144	-6.61329692857143	4.341401871428571	0.07844489200000002	-19.787814571428573	-2.9896141857142857	1.3823469857142856	2.251999528571429	-12.124383999999997	6.064032457142858	0.8388616914285715	22898.95628939356
140	-75.12381	24.49775957142857	-16.857142857142858	-100.0	0.6190476228571429	0.05238095428571428	0.0	-29.142857142857142	0.0	-29.142857142857142	-29.142857142857142	74.74285828571429	30.0	81	-6.6175191571428575	4.350649028571428	0.08768795671428571	-19.991143142857144	-6.617513671428573	4.349162785714286	0.07570734442857144	-19.788298285714287	-2.9877451571428573	1.382815585714286	2.243707357142857	-11.986647428571429	6.071100357142858	0.84744887	23503.065426179342
141	-75.95238142857143	24.43877985714286	-17.714285714285715	-100.0	0.6000000042857143	0.05238095428571428	0.0	-28.428571428571427	0.0	-28.428571428571427	-28.428571428571427	75.55238257142857	29.285714285714285	75	-6.629330485714286	4.355877614285714	0.085952581	-19.977103714285715	-6.629260285714286	4.354521871428572	0.07542717728571428	-19.782685714285712	-2.991734857142857	1.3800462142857144	2.201440242857143	-11.721336142857142	6.0862985	0.8593493842857143	24112.57307914325
142	-76.66190571428571	23.929375285714286	-22.571428571428573	-100.0	0.5952380957142857	0.03809523928571429	0.0	-29.428571428571427	0.0	-29.428571428571427	-29.428571428571427	76.257144	30.285714285714285	73	-6.641733871428571	4.362685099999999	0.09130569128571428	-19.958093428571427	-6.641749057142858	4.361004	0.07782061671428571	-19.730830428571426	-2.9927542142857146	1.3791025999999997	2.1701990285714285	-11.816753285714286	6.101195828571429	0.8704256928571429	24727.425591536932
143	-76.48571428571428	24.31863528571429	-19.142857142857142	-100.0	0.5809523814285714	0.05238095428571428	0.0	-22.857142857142858	0.0	-22.857142857142858	-22.857142857142858	76.06666685714285	23.857142857142858	79	-6.649107814285714	4.371438171428571	0.09107307357142858	-19.876170142857145	-6.649122314285714	4.3696772428571435	0.07789556099999999	-19.704473428571426	-2.9871033571428574	1.3823454	2.187478642857143	-11.979929142857145	6.1098652	0.8731187885714287	25339.013548748833
144	-75.41428571428571	24.24535442857143	-22.571428571428573	-100.0	0.5809523814285714	0.05714285928571428	0.0	-23.285714285714285	0.0	-23.285714285714285	-23.285714285714285	74.9952382857143	24.285714285714285	73	-6.652495957142857	4.379133628571428	0.09139778214285714	-19.831750142857143	-6.6525189	4.377548142857143	0.08618401671428573	-19.647548714285712	-2.9825909714285714	1.3843477	2.2150293428571435	-11.845101857142856	6.1152070571428565	0.8830271171428571	25945.099179097586
145	-75.60952371428571	24.69165157142857	-19.571428571428573	-100.0	0.56190476	0.06190476428571429	0.0	-28.0	0.0	-28.0	-28.0	75.17142914285714	29.0	76	-6.6615209	4.385971542857144	0.09232199428571429	-19.76612057142857	-6.661571514285713	4.384748285714286	0.08762520100000001	-19.585109142857142	-2.976693657142857	1.3888408714285716	2.2619072000000005	-11.930298285714287	6.125741971428572	0.8867169228571428	26553.11554316112
146	-77.65714314285715	24.00313014285714	-24.0	-100.0	0.5428571385714286	0.04761905	0.0	-26.714285714285715	0.0	-26.714285714285715	-26.714285714285715	77.20000057142856	27.714285714285715	70	-6.671545428571429	4.390715457142858	0.08856640285714286	-19.799220428571427	-6.671566514285715	4.389599828571429	0.08884498442857144	-19.61159757142857	-2.972539585714286	1.3922795714285712	2.3207878000000006	-11.715878857142856	6.137089899999999	0.8985264657142856	27175.125415359224
147	-77.18095228571428	24.61666485714286	-23.857142857142858	-100.0	0.5285714242857144	0.052380954285714286	0.0	-30.714285714285715	0.0	-30.714285714285715	-30.714285714285715	76.7095242857143	31.714285714285715	70	-6.678205757142857	4.399497885714285	0.09489198857142855	-19.86472857142857	-6.678188014285715	4.3985402	0.09942111200000002	-19.729402714285715	-2.9671148857142855	1.3945404857142858	2.3112635	-11.740235142857143	6.1448303285714285	0.9066885814285712	27794.784818172455
148	-75.55238085714286	25.760793857142858	-19.0	-100.0	0.5380952371428571	0.06666666857142857	0.0	-30.285714285714285	0.0	-30.285714285714285	-30.285714285714285	75.0904762857143	31.285714285714285	70	-6.679248757142857	4.412448228571429	0.09514184428571429	-19.873623000000002	-6.679242328571429	4.4114687	0.09954001057142857	-19.72090928571428	-2.959267228571428	1.3996331000000002	2.359307285714286	-12.073845714285714	6.144858514285714	0.9050572571428571	28402.91014620236
149	-73.92857171428571	26.584692	-15.428571428571429	-100.0	0.5523809514285715	0.07142857357142858	0.0	-33.285714285714285	0.0	-33.285714285714285	-33.285714285714285	73.48095257142857	34.285714285714285	72	-6.679954242857143	4.420651885714285	0.0936637107142857	-19.92811814285714	-6.6799099	4.419885557142857	0.10019232342857143	-19.78050957142857	-2.9552398428571425	1.4018623571428572	2.3613755571428574	-12.236979714285713	6.1469432	0.9100543628571428	29000.27226795469
150	-73.46666742857143	26.555621714285714	-18.428571428571427	-100.0	0.5666666657142857	0.05238095357142857	0.0	-39.857142857142854	0.0	-39.857142857142854	-39.857142857142854	73.033334	40.714285714285715	66	-6.688126628571427	4.430013957142857	0.096798855	-20.063362428571427	-6.688097057142857	4.428788371428572	0.103120962	-19.875052857142858	-2.9563959285714283	1.4026432285714285	2.2954757142857147	-12.242605428571428	6.156694857142858	0.9181123742857143	29596.043021610803
151	-73.54761942857144	27.031121285714285	-14.857142857142858	-100.0	0.5666666657142857	0.05238095357142857	0.0	-42.857142857142854	0.0	-42.857142857142854	-42.857142857142854	73.11428599999999	43.714285714285715	65	-6.692780285714286	4.436091242857143	0.09467834142857143	-20.057833285714285	-6.692691699999999	4.434839900000001	0.0972270057142857	-19.896046714285717	-2.9524562428571426	1.4052855	2.281156985714286	-12.380214142857144	6.163297428571428	0.9213762885714285	30190.593825953347
152	-72.49047657142857	26.497440428571426	-17.857142857142858	-100.0	0.5999999942857144	0.04761904857142857	0.0	-38.0	0.0	-38.0	-38.0	72.090476	38.857142857142854	65	-6.690821	4.441673714285714	0.0949974457142857	-20.242096285714286	-6.690725557142857	4.440110542857143	0.09885699085714286	-20.082397428571426	-2.951948885714286	1.405034457142857	2.3147735857142857	-12.179224428571429	6.162746371428573	0.9287689114285713	30777.266957657677
153	-71.82857142857144	26.879545571428572	-17.714285714285715	-100.0	0.5952380942857143	0.05238095357142857	0.0	-38.42857142857143	0.0	-38.42857142857143	-38.42857142857143	71.42380885714286	39.285714285714285	65	-6.6944646714285705	4.448326342857143	0.09711405857142856	-20.242313999999997	-6.694350985714286	4.446491685714286	0.09810010742857143	-20.113345000000002	-2.9515452714285715	1.4051676428571427	2.3481671000000004	-12.27355757142857	6.168002800000001	0.9324415257142858	31358.362332003457
154	-72.72857142857143	26.70547757142857	-16.857142857142858	-100.0	0.5952380942857144	0.05238095357142858	0.0	-33.285714285714285	0.0	-33.285714285714285	-33.285714285714285	72.32380885714286	34.142857142857146	70	-6.6977546285714284	4.450435771428571	0.09750579714285715	-20.12714557142857	-6.697675128571428	4.448510828571429	0.09329690742857143	-20.01482742857143	-2.951921157142858	1.4061345285714286	2.3941173	-12.323351	6.171577042857143	0.9347623942857142	31944.191233124053
155	-73.43809571428571	25.59401885714286	-22.0	-100.0	0.5999999942857143	0.03809523928571428	0.0	-45.857142857142854	0.0	-45.857142857142854	-45.857142857142854	73.03809457142857	46.57142857142857	76	-6.706634814285714	4.450562342857142	0.10017179142857144	-20.164638428571433	-6.706670757142858	4.448529557142857	0.08816373171428571	-20.039162	-2.951297457142857	1.4077394285714286	2.389343485714286	-12.20230357142857	6.182539142857143	0.9416849042857143	32538.235801696777
156	-73.89523771428571	25.15583357142857	-21.857142857142858	-100.0	0.6047618942857144	0.033333334285714285	0.0	-41.57142857142857	0.0	-41.57142857142857	-41.57142857142857	73.49999885714286	42.285714285714285	76	-6.712548185714285	4.451490342857143	0.10864538214285716	-20.139387	-6.712482128571429	4.449312642857143	0.08996046314285713	-20.01760942857143	-2.9531897857142853	1.407464842857143	2.458072657142857	-12.09127257142857	6.190793028571428	0.949653427142857	33136.65995417322
157	-74.95238057142858	25.053151714285715	-22.0	-100.0	0.5999999885714287	0.03809523928571429	0.0	-29.285714285714285	0.0	-29.285714285714285	-29.285714285714285	74.55238028571429	30.142857142857142	82	-6.709685457142856	4.452177285714286	0.10482848214285714	-20.00480971428571	-6.709631399999999	4.450287871428571	0.08157462785714285	-19.91637742857143	-2.9519900285714287	1.4075326857142858	2.4428980285714283	-11.829222142857143	6.189405642857143	0.9581912342857143	33740.26005666597
158	-74.47619085714287	24.823359	-22.428571428571427	-100.0	0.619047602857143	0.03809523928571428	0.0	-27.285714285714285	0.0	-27.285714285714285	-27.285714285714285	74.09523828571427	28.142857142857142	84	-6.706478657142857	4.454387914285714	0.10605597142857141	-20.127851999999997	-6.706456028571429	4.452585485714286	0.07580865557142857	-19.97986057142857	-2.950877528571428	1.4084186428571428	2.4443596	-12.317577428571429	6.186739828571429	0.9630604771428571	34340.460324662075
159	-76.44285714285714	24.754346857142853	-21.857142857142858	-100.0	0.5666666557142858	0.042857144285714285	0.0	-31.428571428571427	0.0	-31.428571428571427	-31.428571428571427	76.00952399999998	32.285714285714285	84	-6.7105796571428575	4.458654057142857	0.10435262	-20.01623642857143	-6.710502742857143	4.457192699999999	0.07134993042857143	-19.896478142857145	-2.9509566	1.4094439857142855	2.4082755	-12.539629714285713	6.192698485714287	0.9694454628571428	34954.45601912907
160	-76.46666714285713	24.350214571428573	-22.571428571428573	-100.0	0.58095237	0.04285714428571429	0.0	-32.714285714285715	0.0	-32.714285714285715	-32.714285714285715	76.04761914285713	33.57142857142857	91	-6.7154657	4.462044642857143	0.10736623714285712	-20.024236	-6.715501457142857	4.4604804571428565	0.075592389	-19.86620285714286	-2.9470226	1.4127539142857142	2.392366042857143	-12.432744000000001	6.198134914285715	0.9730727199999999	35569.631712470735
161	-76.09523857142858	23.64831357142857	-26.142857142857142	-100.0	0.5999999842857143	0.038095239999999995	0.0	-36.714285714285715	0.0	-36.714285714285715	-36.714285714285715	75.69523857142858	37.57142857142857	93	-6.720662228571428	4.468966357142857	0.11139783999999998	-20.06646371428571	-6.720701114285714	4.4674515999999995	0.07393597971428571	-19.87795757142857	-2.9398822571428567	1.4182261714285713	2.3805351	-12.328033857142858	6.2050269714285715	0.9810090714285712	36183.41899963788
162	-74.71428571428571	23.738565285714287	-21.142857142857142	-100.0	0.6190476042857144	0.042857145	0.0	-32.0	0.0	-32.0	-32.0	74.3333337142857	32.857142857142854	84	-6.719577757142857	4.4753172857142856	0.11128802514285716	-20.031769285714287	-6.719557728571428	4.473737742857142	0.07947214828571429	-19.862557285714285	-2.9381279142857144	1.4187352428571427	2.344009171428571	-12.154997142857143	6.205656685714286	0.9886152285714286	36786.76841483797
163	-74.82381	23.789840714285713	-21.285714285714285	-100.0	0.6095237985714287	0.052380954285714286	0.0	-32.142857142857146	0.0	-32.142857142857146	-32.142857142857146	74.43333457142856	33.0	84	-6.7177929	4.488731785714285	0.11539970371428572	-20.018774571428573	-6.717757514285714	4.487441385714285	0.07498109114285714	-19.861581	-2.9296144999999996	1.4231000999999999	2.3205425142857137	-12.20217557142857	6.202708014285713	0.9881016428571429	37388.48648711613
164	-73.97142857142856	24.130889571428575	-18.0	-100.0	0.6047618985714287	0.05714285928571428	0.0	-32.714285714285715	0.0	-32.714285714285715	-32.714285714285715	73.57619171428571	33.57142857142857	78	-6.720524099999999	4.501129842857142	0.11988491657142857	-20.035228	-6.720506028571429	4.499744814285714	0.07792061557142858	-19.915043142857144	-2.9262862142857142	1.426725685714286	2.347482585714286	-12.41502942857143	6.205849414285714	0.9873239142857143	37983.698243141174
165	-73.49523771428572	24.181820428571427	-19.714285714285715	-100.0	0.6095238128571429	0.047619049285714275	0.0	-33.0	0.0	-33.0	-33.0	73.10476228571429	33.857142857142854	78	-6.721017099999999	4.508563642857142	0.11929228657142857	-19.907873285714288	-6.721032728571429	4.5071281999999995	0.08291087985714286	-19.852157285714288	-2.9273277428571425	1.4279425714285716	2.3664246714285713	-11.842119428571428	6.207979714285715	0.9913865571428572	38576.12345787457
166	-73.72381	24.117774857142855	-20.857142857142858	-100.0	0.6047619085714285	0.05238095428571428	0.0	-38.285714285714285	0.0	-38.285714285714285	-38.285714285714285	73.32857228571429	39.0	78	-6.7222076714285715	4.514657528571428	0.12049806299999999	-19.900733	-6.722286814285715	4.512868285714286	0.08699034271428571	-19.805938571428573	-2.9275259428571423	1.4275369	2.3724084285714286	-11.768961000000001	6.209614857142858	0.9910714428571429	39171.225759506226
167	-72.67619	25.19883714285714	-15.857142857142858	-100.0	0.5857142885714285	0.06666666928571428	0.0	-38.57142857142857	0.0	-38.57142857142857	-38.57142857142857	72.2619057142857	39.285714285714285	77	-6.722054957142857	4.518810514285715	0.12259326442857142	-19.930578714285712	-6.722076028571429	4.517092814285714	0.08266966842857142	-19.807943714285717	-2.933162385714286	1.4244918142857144	2.3483630285714283	-11.938789142857145	6.212674228571429	1.0004874142857143	39759.22625660896
168	-73.00952285714285	25.146316142857142	-16.571428571428573	-100.0	0.5761904828571428	0.06190476428571428	0.0	-36.57142857142857	0.0	-36.57142857142857	-36.57142857142857	72.58571485714286	37.285714285714285	72	-6.721508228571429	4.524716442857143	0.11721976442857142	-19.95786814285714	-6.7215412285714295	4.5229706428571435	0.07996634914285715	-19.866362000000002	-2.9315889285714283	1.4259385000000002	2.373755085714286	-11.960481857142858	6.212153257142857	1.0002393814285715	40349.10156314714
169	-73.87619	25.076914857142857	-20.571428571428573	-100.0	0.5571428628571429	0.08095238357142857	0.0	-31.0	0.0	-31.0	-31.0	73.4333342857143	31.857142857142858	74	-6.7216450142857145	4.531610228571429	0.11529250571428572	-20.021167857142853	-6.721640885714287	4.529983757142857	0.07834307857142857	-19.920654714285714	-2.927081271428571	1.4291872285714289	2.4306640285714285	-11.832162714285714	6.2122762571428565	0.9988922671428572	40943.30705142021
170	-72.8666657142857	25.33954071428571	-21.714285714285715	-100.0	0.58095239	0.06666666928571428	0.0	-43.42857142857143	0.0	-43.42857142857143	-43.42857142857143	72.44762000000001	44.142857142857146	74	-6.726445957142858	4.533335628571429	0.11050099857142857	-20.019374285714285	-6.726612600000001	4.531538314285713	0.07538110857142856	-19.924169714285718	-2.9260398857142857	1.430797928571429	2.419541328571429	-12.004750999999999	6.218371785714285	1.0010773814285714	41533.824121815815
171	-71.71428485714286	25.43067085714286	-23.571428571428573	-100.0	0.60476191	0.05714285928571428	0.0	-42.57142857142857	0.0	-42.57142857142857	-42.57142857142857	71.31904857142857	43.285714285714285	72	-6.729658457142858	4.5329676857142855	0.10566998500000001	-20.09976	-6.7297046571428565	4.531535314285715	0.07470178371428571	-19.90191557142857	-2.9269542285714287	1.4308824285714288	2.4245624571428572	-11.896813285714288	6.222558457142857	1.0048912957142857	42116.49285994257
172	-71.75238057142857	25.502116	-21.714285714285715	-100.0	0.5999999957142857	0.06190476428571429	0.0	-41.0	0.0	-41.0	-41.0	71.35238228571428	41.714285714285715	71	-6.741772214285715	4.535911685714286	0.10971218928571427	-20.119632285714285	-6.741803714285715	4.534264071428572	0.08043489085714285	-19.930953571428574	-2.9269091571428576	1.4311950142857144	2.390529285714286	-11.921369714285715	6.234962400000001	1.00764381	42698.864919253756
173	-71.19047571428572	25.74515642857143	-21.857142857142858	-100.0	0.6238095185714286	0.052380954285714286	0.0	-31.714285714285715	0.0	-31.714285714285715	-31.714285714285715	70.81428714285714	32.57142857142857	70	-6.749278457142857	4.539499142857143	0.11146698	-20.115921714285715	-6.749307914285715	4.5381387	0.07860517942857144	-19.91536728571429	-2.925074242857143	1.4326685285714285	2.4129517428571425	-12.067449714285715	6.244322457142857	1.0154870814285715	43275.5361924512
174	-71.73809571428572	25.734430142857143	-22.857142857142858	-100.0	0.6285714242857143	0.03809523928571428	0.0	-31.714285714285715	0.0	-31.714285714285715	-31.714285714285715	71.36666857142856	32.57142857142857	71	-6.755023557142857	4.5452081714285715	0.11044506214285713	-20.076103142857143	-6.755021042857143	4.544074757142857	0.07424406271428571	-19.946202571428575	-2.9205403714285714	1.4352303	2.4516893714285715	-12.081054714285713	6.2491376999999995	1.0176699814285715	43855.96507665089
175	-71.78095371428572	25.93782357142857	-19.571428571428573	-100.0	0.6238095242857143	0.042857144285714285	0.0	-38.142857142857146	0.0	-38.142857142857146	-38.142857142857146	71.40476428571428	38.857142857142854	67	-6.7624317	4.550716314285714	0.11168400499999999	-20.12063785714286	-6.762416228571429	4.549544142857143	0.07379149057142857	-19.895543714285715	-2.9204445571428574	1.4358179	2.4676063428571426	-12.231168357142858	6.2580627571428575	1.022108257142857	44437.88648595129
176	-70.819048	26.565751000000002	-18.285714285714285	-100.0	0.63333333	0.019047619999999998	0.0	-42.285714285714285	0.0	-42.285714285714285	-42.285714285714285	70.45238257142856	43.0	64	-6.768716828571428	4.557607314285714	0.1177403057142857	-20.177391285714286	-6.768639614285715	4.556595371428572	0.072569644	-19.932108428571432	-2.9140654285714285	1.4415598	2.5220684714285713	-12.369807214285714	6.264705614285714	1.0251017857142857	45014.19230052403
177	-71.56190571428571	26.073734285714288	-19.285714285714285	-100.0	0.63333333	0.023809524999999998	0.0	-32.0	0.0	-32.0	-32.0	71.19523885714285	32.857142857142854	59	-6.769697314285715	4.564545700000001	0.11800440142857142	-20.22340971428571	-6.7695196428571425	4.5636861714285715	0.07319534685714287	-19.959142857142858	-2.915282728571429	1.4413704285714284	2.5321583571428574	-12.48172507142857	6.267001128571429	1.029275457142857	45593.30176803044
178	-72.70476285714287	25.58358328571429	-20.428571428571427	-100.0	0.6380952371428572	0.023809524999999998	0.0	-31.714285714285715	0.0	-31.714285714285715	-31.714285714285715	72.34285742857142	32.57142857142857	66	-6.772194314285715	4.572503071428573	0.11739656642857142	-20.286273714285716	-6.772113871428572	4.571372071428572	0.06969063428571429	-20.078285142857144	-2.9068237	1.4459999857142856	2.5479464714285713	-12.426685500000001	6.2695525142857145	1.0279484857142858	46180.29022380284
179	-73.55714285714286	25.440156714285713	-20.571428571428573	-100.0	0.6190476228571429	0.028571430000000002	0.0	-44.142857142857146	0.0	-44.142857142857146	-44.142857142857146	73.17619028571428	44.857142857142854	65	-6.7687140857142865	4.582413257142858	0.1205693407142857	-20.291292571428567	-6.7686215857142855	4.581334314285714	0.06731979571428572	-20.100805285714284	-2.902055771428571	1.4490624	2.5996590571428575	-12.432734642857143	6.2668048	1.0274204714285715	46775.62220096588
180	-70.50476157142859	26.04876771428572	-15.714285714285714	-100.0	0.6285714371428571	0.042857144285714285	0.0	-56.42857142857143	0.0	-56.42857142857143	-56.42857142857143	70.13333328571427	57.0	52	-6.7654277857142855	4.592468342857143	0.12375151928571428	-20.443447714285714	-6.765257628571428	4.591282457142857	0.07147554428571427	-20.159453285714285	-2.8991998000000003	1.4509454142857143	2.6128609000000003	-12.877710357142858	6.263556371428572	1.0255068714285716	47352.55434639113
181	-71.37619014285715	25.036496857142858	-20.142857142857142	-100.0	0.6190476314285716	0.042857144285714285	0.0	-66.85714285714286	0.0	-66.85714285714286	-66.85714285714286	70.99523757142858	67.28571428571429	52	-6.764041257142857	4.601801614285714	0.11869863571428571	-20.509530714285713	-6.763973571428571	4.600481871428571	0.07678720957142858	-20.188615571428574	-2.8958100714285715	1.4540187857142859	2.6231928714285715	-12.753403785714287	6.263220471428572	1.021325642857143	47937.561532327105
182	-70.56190357142859	24.559891285714286	-24.428571428571427	-100.0	0.6428571514285714	0.047619048571428575	0.0	-64.0	0.0	-64.0	-64.0	70.20476128571428	64.57142857142857	54	-6.764112714285714	4.609103214285715	0.11530317571428572	-20.55863842857143	-6.763969671428572	4.607785228571428	0.07999147171428571	-20.198656857142854	-2.9022498428571426	1.4508469285714285	2.7113571285714286	-13.152684142857142	6.2643882857142845	1.0214419285714287	48516.7645182269
183	-70.93333214285714	24.893815999999998	-21.857142857142858	-100.0	0.6380952514285713	0.06190476285714286	0.0	-60.714285714285715	0.0	-60.714285714285715	-60.714285714285715	70.57142785714287	61.285714285714285	57	-6.772888285714285	4.616069842857144	0.11021925857142859	-20.475792714285713	-6.772832200000001	4.6146398	0.08269346171428572	-20.22447342857143	-2.9134204857142856	1.4447379857142857	2.676044371428571	-13.076478857142858	6.275418228571428	1.0256298571428573	49097.35578649385
184	-69.75714157142856	25.449529714285713	-19.714285714285715	-100.0	0.6285714442857142	0.07142857214285714	0.0	-62.714285714285715	0.0	-62.714285714285715	-62.714285714285715	69.38571371428573	63.285714285714285	63	-6.775338285714286	4.625156557142858	0.1076602292857143	-20.47901942857143	-6.775290771428571	4.623604171428572	0.08386653814285715	-20.234350857142857	-2.9083588	1.4505956857142854	2.7544192857142855	-12.775135714285714	6.2775802857142855	1.0240289	49670.04626376288
185	-68.96666528571429	25.822067857142855	-16.714285714285715	-100.0	0.6238095371428571	0.07619047714285714	0.0	-63.0	0.0	-63.0	-63.0	68.59047600000001	63.57142857142857	57	-6.781321071428571	4.637246128571428	0.11685649785714289	-20.408727857142857	-6.781245414285714	4.6356358	0.08951520642857143	-20.171229571428572	-2.9123655285714287	1.4510368714285715	2.7905601	-12.924759857142856	6.284597014285714	1.0264537	50237.23534277507
186	-67.93809385714285	26.13109071428571	-16.285714285714285	-100.0	0.6380952514285713	0.08095238142857143	0.0	-54.57142857142857	0.0	-54.57142857142857	-54.57142857142857	67.57619028571428	55.285714285714285	64	-6.783834071428571	4.648897857142857	0.1278785592857143	-20.430936714285714	-6.783808214285715	4.647480885714286	0.09372612785714285	-20.172673571428568	-2.9114170285714285	1.4527758142857141	2.858738857142857	-13.091717571428571	6.286946942857142	1.0249296571428572	50795.35960834367
187	-69.44285571428573	25.958959285714283	-19.571428571428573	-100.0	0.6428571514285714	0.06666666714285716	0.0	-42.42857142857143	0.0	-42.42857142857143	-42.42857142857143	69.08571385714285	43.285714285714285	71	-6.7813155571428565	4.660568357142857	0.13074819071428573	-20.323229285714287	-6.781465885714286	4.659122371428571	0.09635839214285714	-20.17327371428571	-2.9131570428571427	1.454420885714286	2.8757971	-12.53589657142857	6.284942457142857	1.0259550857142858	51361.563439914156
188	-67.2952362857143	26.80483814285714	-15.285714285714286	-100.0	0.6619047714285714	0.07142857214285715	0.0	-29.571428571428573	0.0	-29.571428571428573	-29.571428571428573	66.95714242857143	30.571428571428573	65	-6.777994842857142	4.6694252857142855	0.1452941207142857	-20.29262885714286	-6.778043214285715	4.668033614285714	0.09912475071428571	-20.215871571428572	-2.916989357142857	1.4524156	2.880457357142857	-12.648899428571427	6.282384085714285	1.0251586428571429	51910.225407123566
189	-67.37142685714286	26.665422714285715	-14.0	-100.0	0.6571428714285714	0.06666666785714286	0.0	-36.285714285714285	0.0	-36.285714285714285	-36.285714285714285	67.02857100000001	37.142857142857146	71	-6.775915299999999	4.675733471428571	0.15482403071428572	-20.279816285714286	-6.776061071428571	4.674569971428572	0.10205996928571429	-20.29977285714286	-2.9142942142857144	1.4534949714285712	2.7817174857142857	-12.216616285714284	6.281219128571429	1.0252602285714285	52461.03177731378
190	-68.09999828571429	26.168879714285712	-13.714285714285714	-100.0	0.6428571571428571	0.057142858571428576	0.0	-33.285714285714285	0.0	-33.285714285714285	-33.285714285714285	67.74285671428572	34.142857142857146	69	-6.7665890428571425	4.681859942857143	0.1622966435714286	-20.302662	-6.766687114285714	4.680814028571429	0.108604155	-20.275910285714282	-2.908470257142857	1.4578760285714285	2.8400591000000004	-12.239509285714286	6.271104614285714	1.0191869142857144	53016.39471074513
191	-69.15237914285714	25.399673000000003	-16.142857142857142	-100.0	0.6523809642857142	0.04761904928571429	0.0	-34.714285714285715	0.0	-34.714285714285715	-34.714285714285715	68.80476171428572	35.57142857142857	69	-6.7618873285714285	4.686429028571429	0.16061175228571428	-20.33248542857143	-6.761963971428571	4.685455428571429	0.11368055914285714	-20.279360857142855	-2.913517714285714	1.4547123142857143	2.7876298285714287	-12.314066142857143	6.267197185714286	1.0156701942857143	53579.57834485599
192	-71.22380771428571	24.311899571428572	-21.285714285714285	-100.0	0.6285714442857142	0.047619049285714296	0.0	-38.857142857142854	0.0	-38.857142857142854	-38.857142857142854	70.85238000000001	39.714285714285715	69	-6.750468185714285	4.6826797	0.17344713085714286	-20.34850342857143	-6.750585814285714	4.681682971428572	0.11216245914285715	-20.288980142857145	-2.9174860857142852	1.4499232285714285	2.7421595571428576	-12.293019714285714	6.2575300714285715	1.0176024942857143	54157.893638917376
193	-70.54285628571428	23.955622714285713	-21.285714285714285	-100.0	0.6428571585714286	0.04285714499999999	0.0	-37.142857142857146	0.0	-37.142857142857146	-37.142857142857146	70.18571385714287	38.0	57	-6.749422085714286	4.678095857142857	0.16655679085714287	-20.38723357142857	-6.749515385714284	4.676925714285715	0.110706432	-20.32569228571429	-2.9195822571428574	1.4480160285714285	2.675420614285714	-12.317369714285714	6.258350142857144	1.02465918	54731.64049581119
194	-71.96666628571428	23.66454571428572	-22.285714285714285	-100.0	0.6285714442857142	0.04285714499999999	0.0	-37.285714285714285	0.0	-37.285714285714285	-37.285714285714285	71.59523757142857	38.142857142857146	63	-6.751379228571429	4.673823785714285	0.1635983787142857	-20.431974285714286	-6.751433185714285	4.672616742857143	0.1172032362857143	-20.320586714285717	-2.919325585714286	1.4476750571428572	2.6915945142857143	-12.346065857142856	6.260035285714286	1.0219993657142856	55314.87512673651
195	-73.41428514285712	23.330210857142855	-22.285714285714285	-100.0	0.61904763	0.04285714499999999	0.0	-43.714285714285715	0.0	-43.714285714285715	-43.714285714285715	73.03333242857143	44.57142857142857	63	-6.747244885714286	4.676237171428572	0.15932619014285712	-20.489089	-6.747330428571429	4.675154842857142	0.11545577271428573	-20.32451185714286	-2.914990385714286	1.4531024714285714	2.727072228571429	-12.281911285714287	6.255238085714287	1.02149758	55909.58367378371
196	-64.26666999999999	25.304722	-8.0	-100.0	0.7	0.06666667	0.0	-29.0	0.0	-29.0	-29.0	63.966667	30.0	7	-6.761819	4.6605004999999995	0.16564816	-20.547625	-6.7621402999999995	4.6586328	0.11218771	-20.379587	-2.9175627	1.4450319999999999	2.5163062000000003	-12.585833000000001	6.275154	1.0531373	56483.7521443367
197	-78.96667	23.938091	-31.0	-100.0	0.6	0.0	0.0	-16.0	0.0	-16.0	-16.0	78.566666	17.0	98	-6.754869	4.667971	0.122234225	-20.676154999999998	-6.754989599999999	4.666705599999999	0.17756155	-20.170351	-2.9269166	1.4443485	2.9235477000000003	-11.997767999999999	6.2600446	1.0183212	57109.28522109985
198	-72.066666	26.090782	-9.0	-100.0	0.6	0.06666667	0.0	-55.0	0.0	-55.0	-55.0	71.666664	56.0	59	-6.7181505999999995	4.696882700000001	0.14901319	-20.510881	-6.7182580000000005	4.6963897	0.088504165	-20.472113	-2.9018834	1.4714329	2.75915	-11.992158	6.223523	1.0131197	57696.30549263954
199	-68.46667	24.002407	-22.0	-100.0	0.73333335	0.033333335	0.0	-79.0	0.0	-79.0	-79.0	68.2	79.0	48	-6.729174	4.6957865	0.118834615	-20.503002	-6.729125	4.693472	0.12898579	-20.267677	-2.9032214	1.4670587	3.24147	-12.732832	6.2378774	1.013253	58265.7997200489


==> tikz/data/unsafe_sac_her_all_rand_6DoF.txt <==
Epoch	AverageEpRet	StdEpRet	MaxEpRet	MinEpRet	GoalReached	Collided	CriticallyCollided	AverageTestEpRet	StdTestEpRet	MaxTestEpRet	MinTestEpRet	EpLen	TestEpLen	TotalEnvInteracts	AverageQ1Vals	StdQ1Vals	MaxQ1Vals	MinQ1Vals	AverageQ2Vals	StdQ2Vals	MaxQ2Vals	MinQ2Vals	AverageLogPi	StdLogPi	MaxLogPi	MinLogPi	LossPi	LossQ	Time
0	-48.166668	25.341778	-4.0	-70.0	0.0	0.53333336	0.33333334	-70.0	0.0	-70.0	-70.0	47.166668	70.0	69	-0.25085488	0.10330085	0.10887835	-0.43803188	-0.2599515	0.08192344	0.019745331	-0.41433942	-4.0913	0.31982505	-1.9263926	-8.892267	-0.55423504	0.021272387	197.74128675460815
1	-48.5	23.352016	-7.0	-70.0	0.0	0.6	0.26666668	-41.333332	20.417856	-24.0	-70.0	47.5	41.333332	13	-0.7412785	0.21616575	-0.312413	-1.5419585	-0.7413365	0.2165295	-0.33058766	-1.5082066	-4.0987306	0.29334956	-3.1367712	-9.501297	-0.07045448	0.07229467	446.91424226760864
2	-39.366665	24.428783	-4.0	-70.0	0.0	0.7	0.26666668	-12.0	2.1602468	-10.0	-15.0	38.366665	12.0	34	-1.402529	0.25838792	-0.7530076	-2.807187	-1.4026242	0.26356766	-0.68071675	-2.6687338	-4.0867643	0.33866185	-2.6063447	-10.023341	0.60421735	0.22052985	650.5080609321594
3	-39.433334	26.029064	-5.0	-70.0	0.0	0.6666667	0.5	-18.333334	3.091206	-14.0	-21.0	38.433334	18.333334	12	-1.9456235	0.45901597	-0.65446746	-3.9813995	-1.945791	0.46589816	-0.68240845	-3.8981698	-4.0454335	0.44465157	-1.376854	-9.333205	1.1710147	0.36047405	865.6538367271423
4	-34.4	25.921162	-4.0	-70.0	0.0	0.8	0.6	-50.0	28.284271	-10.0	-70.0	33.4	50.0	7	-2.4320853	0.7755991	-0.5221915	-5.164299	-2.432131	0.77927107	-0.5801247	-5.0999904	-3.9921672	0.53102887	-1.2382212	-10.577425	1.6952748	0.45203012	1098.7898721694946
5	-32.733334	25.492395	-4.0	-70.0	0.0	0.76666665	0.4	-68.0	2.828427	-64.0	-70.0	31.733334	68.0	7	-2.7961438	1.0921379	-0.4213961	-6.2445335	-2.7959182	1.0948672	-0.4822287	-6.033126	-3.852802	0.7117525	-0.37815	-10.558887	2.060589	0.50938916	1347.873633146286
6	-39.433334	28.248518	-5.0	-70.0	0.0	0.7	0.4	-49.333332	29.22708	-8.0	-70.0	38.433334	49.333332	60	-3.1058092	1.3734481	-0.37906006	-7.063815	-3.105751	1.3727311	-0.40485296	-7.088392	-3.7659433	0.7935041	-0.63942957	-11.356577	2.3837948	0.54457366	1569.0900039672852
7	-38.433334	27.822872	-5.0	-70.0	0.0	0.6	0.5	-35.333332	26.106619	-7.0	-70.0	37.433334	35.333332	15	-3.3961182	1.6273891	-0.39124793	-8.078006	-3.3964067	1.625674	-0.41374737	-8.13071	-3.6632373	0.88691694	0.25631523	-11.242899	2.6936197	0.5972469	1793.5889024734497
8	-47.466667	26.155603	-4.0	-70.0	0.0	0.46666667	0.4	-30.666666	27.824848	-10.0	-70.0	46.466667	30.666666	69	-3.6933641	1.8629835	-0.36841244	-9.324092	-3.6932316	1.8632152	-0.34478027	-9.42295	-3.6070776	0.94035256	-0.019690514	-12.655596	3.0155368	0.6564367	2041.295429944992
9	-33.2	28.076563	-4.0	-70.0	0.0	0.7	0.56666666	-52.0	25.455845	-16.0	-70.0	32.2	52.0	5	-4.027175	2.0984669	-0.39015898	-9.743112	-4.0273237	2.1002796	-0.33891106	-9.870914	-3.586576	0.9546999	0.37660313	-10.801058	3.3739338	0.7057438	2236.0770919322968
10	-42.933334	28.429949	-5.0	-70.0	0.0	0.6	0.5	-31.333334	27.450966	-9.0	-70.0	41.933334	31.333334	69	-4.384951	2.3520288	-0.39314207	-10.772135	-4.3847227	2.3551967	-0.2817863	-10.724718	-3.5408895	0.99630654	0.5868778	-13.892469	3.7596095	0.7495014	2469.2743961811066
11	-34.133335	25.263588	-4.0	-70.0	0.0	0.8	0.6333333	-12.666667	9.46338	-5.0	-26.0	33.133335	12.666667	6	-4.769508	2.625577	-0.32577878	-11.657614	-4.7691193	2.6305177	-0.3050378	-11.349639	-3.4883819	1.0294724	0.88236	-10.772646	4.17861	0.76781374	2672.293679714203
12	-43.233334	26.455854	-5.0	-70.0	0.0	0.6	0.5	-66.333336	5.18545	-59.0	-70.0	42.233334	66.333336	69	-5.2496886	2.8958054	-0.3098482	-12.735708	-5.2505174	2.9006395	-0.29070228	-12.539018	-3.5149333	1.0173753	0.8076811	-11.918487	4.71122	0.85552645	2913.537183523178
13	-43.133335	27.653492	-5.0	-70.0	0.0	0.53333336	0.4	-70.0	0.0	-70.0	-70.0	42.133335	70.0	69	-5.733728	3.14707	-0.22549792	-13.253918	-5.733559	3.1503804	-0.22249036	-12.896566	-3.5335348	1.005326	0.8943653	-11.633293	5.2551513	0.954362	3143.8236718177795
14	-42.266666	26.584375	-4.0	-70.0	0.0	0.7	0.5	-15.333333	10.338709	-4.0	-29.0	41.266666	15.333333	69	-6.3033805	3.3260539	-0.25331575	-14.12427	-6.304065	3.3273184	-0.22661449	-13.760216	-3.528045	0.99681747	0.28464746	-11.256656	5.8751736	1.1300162	3348.6689672470093
15	-39.666668	27.214376	-3.0	-70.0	0.0	0.6333333	0.36666667	-10.333333	6.847546	-5.0	-20.0	38.666668	10.333333	13	-6.5975966	3.5152557	-0.23500575	-15.095461	-6.598211	3.5127652	-0.2585058	-14.725264	-3.3545232	1.1165712	0.64954996	-12.049582	6.150424	1.2251534	3562.317456960678
16	-39.433334	27.822872	-4.0	-70.0	0.0	0.6	0.33333334	-30.0	28.390139	-7.0	-70.0	38.433334	30.0	69	-6.676906	3.672537	-0.12828858	-15.785154	-6.677296	3.6681361	-0.19870345	-15.678308	-3.2560766	1.1920512	1.2713537	-10.962557	6.20694	1.1131399	3787.733410358429
17	-46.466667	27.40284	-4.0	-70.0	0.0	0.53333336	0.46666667	-48.666668	30.16989	-6.0	-70.0	45.466667	48.666668	12	-6.7210793	3.8206477	-0.0975533	-16.194471	-6.721708	3.8187172	-0.16149074	-16.071836	-3.19301	1.2198725	1.1106052	-12.12257	6.2551956	1.0092707	4025.1708583831787
18	-38.333332	28.985435	-4.0	-70.0	0.0	0.56666666	0.46666667	-26.333334	30.879694	-4.0	-70.0	37.333332	26.333334	29	-6.867913	3.958677	-0.11648246	-17.198372	-6.868953	3.9550269	-0.10422965	-17.311682	-3.1843045	1.2346606	1.4447522	-11.4319725	6.4203634	1.0126566	4242.899876117706
19	-43.433334	27.227049	-4.0	-70.0	0.0	0.56666666	0.33333334	-27.333334	30.269161	-3.0	-70.0	42.433334	27.333334	69	-7.0370793	4.067596	-0.08243982	-18.096292	-7.037592	4.063435	-0.14294344	-18.57302	-3.142819	1.2476382	1.2770834	-10.395455	6.600631	1.0322136	4477.034208059311
20	-43.4	28.806946	-1.0	-70.0	0.0	0.56666666	0.46666667	-40.666668	21.74601	-18.0	-70.0	42.4	40.666668	69	-7.139667	4.1218376	-0.090200424	-18.666803	-7.1396103	4.119243	-0.15828311	-18.68336	-3.1301804	1.2512331	1.3287935	-12.066517	6.7003384	1.0025221	4705.559641122818
21	-37.2	29.16436	-4.0	-70.0	0.0	0.6333333	0.56666666	-48.0	25.664503	-12.0	-70.0	36.2	48.0	61	-7.231434	4.163855	-0.084199436	-19.671257	-7.2325325	4.1578445	-0.16356072	-20.164148	-3.1096976	1.2516614	1.9474897	-11.558733	6.798776	0.98717946	4923.03063750267
22	-28.2	26.907743	-5.0	-70.0	0.0	0.73333335	0.53333336	-7.0	2.828427	-5.0	-11.0	27.2	7.0	69	-7.318411	4.1956577	-0.07647441	-20.333862	-7.3185816	4.1904173	-0.07604708	-20.218615	-3.1108608	1.2547663	1.5115795	-10.418511	6.89806	0.971118	5082.680120706558
23	-41.333332	28.604584	-2.0	-70.0	0.0	0.53333336	0.23333333	-50.666668	27.341463	-12.0	-70.0	40.333332	50.666668	4	-7.498065	4.2305183	-0.070017874	-20.740921	-7.4984603	4.2274685	-0.08550373	-20.71221	-3.1837666	1.2147069	0.992959	-12.258159	7.111304	0.9745495	5313.582130908966
24	-36.333332	29.03829	-3.0	-70.0	0.0	0.6	0.46666667	-31.0	27.820856	-7.0	-70.0	35.333332	31.0	8	-7.750781	4.2399044	-0.0912376	-20.826511	-7.751791	4.23755	-0.16334678	-20.99911	-3.2576106	1.174172	0.7342739	-10.43171	7.41166	1.1240765	5518.971834897995
25	-44.066666	28.426434	-4.0	-70.0	0.0	0.5	0.43333334	-8.0	2.1602468	-6.0	-11.0	43.066666	8.0	12	-8.034961	4.282185	-0.14246756	-21.100714	-8.035191	4.276739	-0.114511445	-20.926123	-3.2512631	1.1774557	1.4963474	-10.925803	7.7167854	1.2016201	5741.878911495209
26	-41.1	28.024216	-4.0	-70.0	0.0	0.56666666	0.4	-21.0	20.51016	-6.0	-50.0	40.1	21.0	4	-8.335147	4.3181014	-0.10796802	-21.14932	-8.3353615	4.3160853	-0.04937637	-21.2521	-3.2373514	1.1951228	0.87619066	-11.382255	8.041451	1.2947114	5963.768489360809
27	-31.4	28.996092	-1.0	-70.0	0.0	0.7	0.56666666	-27.0	30.408333	-5.0	-70.0	30.4	27.0	22	-8.566239	4.33348	-0.14731777	-22.301073	-8.56574	4.328801	-0.023107998	-22.780224	-3.1666384	1.2307416	1.296874	-13.396756	8.288219	1.454439	6140.04313993454
28	-39.533333	28.298096	-4.0	-70.0	0.0	0.56666666	0.4	-27.0	30.408333	-5.0	-70.0	38.533333	27.0	34	-8.591882	4.4205503	-0.10851157	-24.226717	-8.5924635	4.4192457	0.0008124709	-23.468094	-3.000921	1.3306915	2.27841	-11.137865	8.251096	1.2887006	6360.244848489761
29	-43.733334	29.452711	-1.0	-70.0	0.0	0.46666667	0.36666667	-52.333332	24.984438	-17.0	-70.0	42.733334	52.333332	5	-8.418605	4.5045075	-0.09257435	-23.763903	-8.419934	4.4967484	0.040304203	-23.73952	-2.9110358	1.3670444	1.5997443	-11.163349	8.038321	1.1543127	6596.448268413544
30	-34.533333	29.615013	-4.0	-70.0	0.0	0.6333333	0.56666666	-35.666668	26.662498	-5.0	-70.0	33.533333	35.666668	4	-8.170061	4.5337796	-0.056794517	-25.103828	-8.169915	4.530977	-0.015391804	-24.198229	-2.8579862	1.3897836	2.2606096	-11.386105	7.7666407	1.003695	6797.520709991455
31	-38.166668	29.021929	-3.0	-70.0	0.0	0.56666666	0.4	-63.333332	9.42809	-50.0	-70.0	37.166668	63.333332	69	-7.97943	4.4951367	-0.11142796	-25.221273	-7.979513	4.4935474	-0.02870778	-24.269537	-2.8972611	1.3697826	2.1831903	-12.400169	7.5789495	0.9733366	7012.386210680008
32	-46.266666	28.95391	-3.0	-70.0	0.0	0.43333334	0.3	-33.666668	27.084229	-5.0	-70.0	45.266666	33.666668	69	-7.797779	4.398227	-0.080136344	-23.983423	-7.7979484	4.39507	0.002798047	-24.316109	-2.931769	1.3459713	1.2506552	-11.450506	7.3981614	0.93790627	7244.477089881897
33	-43.833332	28.724072	-5.0	-70.0	0.0	0.46666667	0.36666667	-38.0	24.993332	-9.0	-70.0	42.833332	38.333332	19	-7.745682	4.3054566	-0.095877804	-24.595436	-7.745776	4.3036046	0.02099793	-24.591105	-2.9875968	1.3191451	1.9056754	-13.286473	7.355342	0.9064472	7481.500884056091
34	-33.433334	29.971857	-4.0	-70.0	0.0	0.6333333	0.4	-48.0	31.112698	-4.0	-70.0	32.433334	48.0	67	-7.757945	4.2214303	-0.083539866	-24.833443	-7.757695	4.2182827	-0.0053314194	-24.294369	-3.010305	1.3070474	1.7801609	-13.092345	7.3729353	0.9028109	7686.789829969406
35	-41.866665	28.229692	-4.0	-70.0	0.0	0.53333336	0.4	-54.666668	21.684607	-24.0	-70.0	40.866665	54.666668	69	-7.862929	4.170395	-0.084749	-24.392385	-7.8628955	4.1657343	-0.008361112	-24.204237	-3.0842805	1.2691841	1.0514383	-11.487057	7.5029287	0.9560026	7922.596138954163
36	-41.333332	29.410128	-4.0	-70.0	0.0	0.53333336	0.36666667	-48.666668	30.16989	-6.0	-70.0	40.333332	48.666668	8	-8.029621	4.1733093	-0.08639251	-25.118546	-8.030086	4.1688056	-0.011567857	-24.357296	-3.1235814	1.252708	0.8254986	-10.988194	7.699926	1.0180373	8145.179578065872
37	-39.4	26.903036	-4.0	-70.0	0.0	0.6	0.5	-60.0	14.142136	-40.0	-70.0	38.4	60.0	38	-8.290171	4.2218137	-0.07913489	-23.896786	-8.290157	4.2197647	0.011748243	-23.709469	-3.1408746	1.2422773	0.89734364	-11.544067	7.9922705	1.0158014	8369.329214334488
38	-34.466667	26.596659	-4.0	-70.0	0.033333335	0.7	0.46666667	-48.333332	30.641294	-5.0	-70.0	33.5	48.333332	23	-8.568629	4.2698193	-0.066520534	-23.377064	-8.56807	4.267588	-0.015654285	-23.499607	-3.1471784	1.2382938	1.244854	-11.596289	8.308451	1.1785934	8572.484829425812
39	-52.1	26.0504	-5.0	-70.0	0.033333335	0.3	0.3	-48.666668	30.16989	-6.0	-70.0	51.133335	48.666668	15	-8.917063	4.331789	-0.06373787	-22.920557	-8.917311	4.3283362	0.0046123043	-22.813826	-3.175408	1.2230405	0.85781	-11.211698	8.677909	1.2264262	8852.041563510895
40	-44.533333	28.975544	-4.0	-70.0	0.033333335	0.43333334	0.3	-70.0	0.0	-70.0	-70.0	43.566666	70.0	69	-9.174956	4.410672	0.00217928	-23.169098	-9.174166	4.4031367	-0.06556735	-23.88552	-3.087713	1.2732062	2.0848088	-12.1737585	8.939486	1.3429453	9091.365437984467
41	-30.966667	26.741331	-5.0	-70.0	0.033333335	0.7	0.53333336	-62.666668	10.3709	-48.0	-70.0	30.0	62.666668	14	-9.266094	4.5215282	-0.0025059208	-23.38875	-9.267339	4.5160794	-0.049429517	-24.771873	-2.986039	1.3392881	2.7881508	-11.770281	9.002893	1.292627	9291.456501722336
42	-43.733334	29.509243	-5.0	-70.0	0.0	0.5	0.4	-50.666668	27.341463	-12.0	-70.0	42.733334	50.666668	14	-9.232658	4.6237097	-0.036762957	-23.726278	-9.232206	4.622329	-0.050900217	-24.068024	-2.9159737	1.373711	3.6429434	-11.591833	8.949458	1.2032336	9532.661605119705
43	-51.4	28.50567	-4.0	-70.0	0.0	0.3	0.26666668	-40.333332	22.661766	-15.0	-70.0	50.4	40.333332	69	-9.093076	4.6969433	-0.033131324	-24.277664	-9.092561	4.6974	0.045926258	-24.468231	-2.837701	1.3997989	2.6523523	-14.330517	8.777319	1.0925416	9789.84612107277
44	-48.133335	25.916187	-4.0	-70.0	0.06666667	0.4	0.23333333	-27.666666	29.936974	-6.0	-70.0	47.2	27.666666	43	-8.905054	4.747209	-0.034591064	-24.082874	-8.905008	4.7473345	-0.01058922	-24.313793	-2.79115	1.4247216	1.9598804	-12.7921715	8.569474	0.9994851	10027.361343622208
45	-44.3	28.067953	-3.0	-70.0	0.06666667	0.46666667	0.33333334	-58.333332	16.499159	-35.0	-70.0	43.366665	58.333332	19	-8.717848	4.720065	-0.04975663	-25.172478	-8.717657	4.7196403	0.01214914	-24.918749	-2.823334	1.3990285	1.8658266	-12.203914	8.372694	0.9369141	10258.56520986557
46	-38.866665	28.96404	-4.0	-70.0	0.033333335	0.56666666	0.4	-49.0	29.698484	-7.0	-70.0	37.9	49.0	9	-8.551679	4.661948	-0.03240237	-24.691011	-8.550708	4.6609592	0.014272228	-24.66	-2.8228416	1.3955388	2.093708	-11.735596	8.201814	0.95950925	10476.00936126709
47	-44.233334	27.367477	-3.0	-70.0	0.2	0.33333334	0.23333333	-53.333332	23.570227	-20.0	-70.0	43.433334	53.333332	5	-8.394357	4.577976	-0.023897864	-25.469408	-8.39465	4.5777674	-0.018232953	-25.106602	-2.8466425	1.3830547	1.941494	-14.138905	8.044411	0.9295107	10716.13098692894
48	-41.266666	27.420105	-7.0	-70.0	0.06666667	0.5	0.4	-48.666668	30.16989	-6.0	-70.0	40.333332	48.666668	69	-8.265379	4.508524	-0.044067264	-25.270576	-8.265289	4.508829	-0.0063627586	-24.473942	-2.8361726	1.3862549	1.705595	-13.262934	7.908581	0.90851194	10940.57686662674
49	-38.966667	26.91528	-4.0	-70.0	0.13333334	0.5	0.33333334	-30.666666	28.241028	-5.0	-70.0	38.1	30.666666	3	-8.1622925	4.433758	-0.040224053	-24.45939	-8.162905	4.4302087	-0.008018374	-25.027107	-2.8566792	1.3785326	1.9080725	-12.09603	7.7982717	0.88384926	11153.29959654808
50	-38.9	28.845968	-4.0	-70.0	0.033333335	0.53333336	0.46666667	-10.0	3.5590262	-5.0	-13.0	37.933334	10.333333	15	-8.056338	4.363719	-0.032276955	-24.120035	-8.055966	4.363484	0.015184879	-23.498835	-2.8736	1.3705912	1.7139387	-11.807046	7.705603	0.86511564	11372.111893177032
51	-47.9	28.80897	-4.0	-70.0	0.033333335	0.36666667	0.33333334	-70.0	0.0	-70.0	-70.0	46.933334	70.0	42	-7.9820824	4.3159366	-0.06235726	-24.066387	-7.981609	4.316765	0.0035736337	-24.720106	-2.8711987	1.3684052	1.6732664	-10.567535	7.624899	0.91654724	11629.13923072815
52	-52.566666	24.31554	-5.0	-70.0	0.16666667	0.23333333	0.23333333	-6.0	1.6329932	-4.0	-8.0	51.733334	6.0	5	-7.8975453	4.2332296	-0.06138503	-24.906195	-7.897098	4.233321	-0.013511576	-24.521812	-2.8968818	1.3524913	2.2108364	-11.847349	7.534196	0.8552606	11890.73724246025
53	-29.833334	26.976637	-3.0	-70.0	0.033333335	0.7	0.46666667	-6.3333335	2.0548046	-4.0	-9.0	28.866667	6.3333335	10	-7.869682	4.154363	-0.03366726	-24.554615	-7.8697996	4.153273	-0.024227459	-24.33862	-2.9302568	1.3480332	1.5751715	-12.904835	7.5145288	0.8845667	12068.312215089798
54	-44.566666	29.89502	-4.0	-70.0	0.033333335	0.4	0.26666668	-48.333332	30.641294	-5.0	-70.0	43.6	48.333332	69	-7.893807	4.1105328	-0.05698115	-24.36353	-7.8938694	4.1105633	-0.010238349	-24.241667	-2.947182	1.3300118	1.8952446	-12.925141	7.543952	0.94462746	12315.143833875656
55	-43.4	27.048845	-4.0	-70.0	0.23333333	0.36666667	0.3	-34.333332	26.157642	-8.0	-70.0	42.633335	34.666668	69	-7.9015074	4.081138	-0.05483944	-23.816912	-7.9009023	4.079649	-0.020025931	-24.38609	-2.9396482	1.3431407	1.3801899	-13.083026	7.5478597	0.95890546	12548.617968082428
56	-47.533333	26.674252	-5.0	-70.0	0.06666667	0.36666667	0.3	-50.0	28.284271	-10.0	-70.0	46.6	50.0	69	-7.8807917	4.056067	-0.06034641	-23.862625	-7.8807154	4.055031	-0.005175233	-23.673803	-2.9509225	1.3353921	1.1622901	-11.433073	7.544214	1.01036	12806.279945850372
57	-29.966667	24.38645	-4.0	-70.0	0.13333334	0.6666667	0.46666667	-70.0	0.0	-70.0	-70.0	29.1	70.0	8	-7.9115057	4.0636044	-0.059949607	-23.539263	-7.911598	4.0604134	0.023547791	-23.309095	-2.9236262	1.3565202	1.5677428	-10.867214	7.5574822	0.9424817	13009.586156129837
58	-34.4	29.107388	-5.0	-70.0	0.0	0.6333333	0.4	-33.333332	26.948511	-6.0	-70.0	33.4	33.333332	5	-7.8777423	4.0440326	-0.055224672	-23.401983	-7.8774066	4.0445056	0.006305389	-23.227468	-2.9581692	1.3277252	1.2021313	-12.634637	7.5334888	0.9748345	13210.340575933456
59	-29.633333	26.53235	-5.0	-70.0	0.13333334	0.6333333	0.6	-32.666668	27.402353	-5.0	-70.0	28.766666	33.0	51	-7.911315	4.0319867	-0.0451918	-23.13495	-7.911036	4.030802	0.026679434	-23.437355	-2.9590259	1.3348432	1.5252886	-11.589215	7.5652003	0.9335048	13390.389533042908
60	-43.466667	28.03775	-5.0	-70.0	0.1	0.4	0.36666667	-31.333334	27.341461	-12.0	-70.0	42.566666	31.666666	69	-7.973396	3.9879827	-0.057955142	-22.4588	-7.973945	3.988711	-0.0018168017	-22.989632	-3.00021	1.3099387	1.4456539	-12.712807	7.6456933	0.99695414	13629.119487047195
61	-37.0	29.134172	-4.0	-70.0	0.1	0.53333336	0.4	-48.0	31.112698	-4.0	-70.0	36.1	48.0	11	-7.995577	3.9693208	-0.006892778	-22.831713	-7.9960384	3.9686224	0.025929153	-23.304571	-2.979585	1.3201431	1.3081865	-11.566439	7.669839	1.0156239	13836.961864948273
62	-44.066666	27.959414	-4.0	-70.0	0.1	0.43333334	0.36666667	-39.333332	22.23111	-18.0	-70.0	43.166668	39.666668	6	-8.047621	3.9585962	-0.0641893	-22.06746	-8.0468445	3.9572022	0.019993253	-22.687668	-2.9490113	1.3436693	1.1081195	-11.837823	7.7177725	1.0483893	14062.31611943245
63	-32.0	26.280539	-4.0	-70.0	0.13333334	0.6333333	0.53333336	-70.0	0.0	-70.0	-70.0	31.133333	70.0	69	-8.077542	3.961769	-0.06729512	-22.24396	-8.077256	3.9625006	0.03258694	-22.161613	-2.9572933	1.3367566	1.2349529	-12.915119	7.7548122	1.0448403	14251.621292591095
64	-41.966667	25.77917	-6.0	-70.0	0.23333333	0.4	0.36666667	-70.0	0.0	-70.0	-70.0	41.2	70.0	7	-8.150036	3.9579453	-0.07955882	-22.46722	-8.15014	3.9578528	0.029639974	-22.572725	-2.98976	1.3201871	1.3712854	-11.623973	7.840608	1.0776185	14472.902627706528
65	-28.7	25.604883	-4.0	-70.0	0.033333335	0.73333335	0.5	-56.333332	19.327585	-29.0	-70.0	27.733334	56.666668	4	-8.171637	3.9515238	-0.08798949	-21.548164	-8.170234	3.9542522	0.028686106	-22.138159	-2.984281	1.3258413	1.4069352	-11.613806	7.871171	1.1046946	14647.990384817123
66	-36.233334	27.632933	-5.0	-70.0	0.13333334	0.56666666	0.4	-48.666668	30.16989	-6.0	-70.0	35.366665	48.666668	63	-8.202417	3.969369	-0.08221158	-22.036894	-8.20335	3.968714	0.05247289	-22.613544	-2.9293263	1.3548049	1.3980589	-11.404829	7.896849	1.1435287	14847.924298524857
67	-47.033333	26.439219	-4.0	-70.0	0.2	0.33333334	0.3	-48.333332	30.641294	-5.0	-70.0	46.233334	48.333332	41	-8.2538595	3.9876368	-0.0817405	-22.000498	-8.252854	3.9873443	0.020365193	-22.09556	-2.9339898	1.345893	1.6438541	-13.063489	7.943767	1.1541338	15081.614043951035
68	-38.933334	26.837702	-3.0	-70.0	0.16666667	0.5	0.4	-27.0	30.408333	-5.0	-70.0	38.1	27.0	10	-8.22136	3.984895	-0.06638309	-22.123318	-8.220998	3.983761	0.032233387	-22.554628	-2.8707309	1.388417	1.7178774	-14.293869	7.9021873	1.1286826	15286.972152709961
69	-41.133335	27.701664	-5.0	-70.0	0.2	0.4	0.3	-28.0	29.709707	-6.0	-70.0	40.333332	28.0	23	-8.253325	4.0044575	-0.05558465	-21.940117	-8.252843	4.003232	0.03939168	-22.262209	-2.8446946	1.408378	1.4783998	-11.020481	7.937391	1.140322	15499.8343334198
70	-38.3	25.052147	-4.0	-70.0	0.3	0.46666667	0.36666667	-26.0	13.140269	-8.0	-39.0	37.6	26.666666	69	-8.197903	4.0471773	-0.049906667	-22.221237	-8.198194	4.046243	0.05414021	-22.25655	-2.8147736	1.4113122	1.4614844	-10.7776375	7.8824577	1.1374259	15711.020090579987
71	-36.533333	27.245468	-3.0	-70.0	0.26666668	0.43333334	0.33333334	-25.0	19.200695	-9.0	-52.0	35.8	25.666666	3	-8.1182165	4.097963	-0.048868544	-21.817686	-8.117668	4.0997615	0.0438039	-22.592909	-2.7369037	1.4582968	2.0237875	-10.786127	7.7827034	1.0719322	15914.190395116806
72	-34.366665	24.822683	-4.0	-70.0	0.3	0.46666667	0.33333334	-28.0	29.743347	-5.0	-70.0	33.666668	28.0	3	-8.0469	4.1115737	-0.026172422	-21.77679	-8.045825	4.111507	0.044931397	-22.309412	-2.7687411	1.4340761	1.9422164	-12.001282	7.7003937	0.98077685	16110.25330233574
73	-45.8	25.553082	-5.0	-70.0	0.26666668	0.3	0.23333333	-49.0	29.698484	-7.0	-70.0	45.066666	49.0	51	-8.032635	4.069087	-0.025078632	-22.145311	-8.032265	4.0681615	0.028269172	-22.677485	-2.8083465	1.4175494	1.6630421	-11.630571	7.6930337	1.030406	16345.896961212158
74	-39.5	23.253315	-4.0	-70.0	0.36666667	0.43333334	0.33333334	-19.666666	2.3570228	-18.0	-23.0	38.866665	20.666666	69	-8.045105	4.0278993	-0.011283919	-22.92847	-8.045288	4.0228877	-0.004106626	-22.874628	-2.878949	1.3698612	1.4414749	-12.375634	7.726185	1.0404167	16548.132259607315
75	-41.633335	26.037771	-6.0	-70.0	0.26666668	0.4	0.26666668	-39.666668	25.772509	-7.0	-70.0	40.9	40.0	10	-8.050823	3.9899936	-0.030382581	-21.945896	-8.051416	3.9904408	-0.0018304586	-22.296415	-2.8712084	1.3849785	1.6083245	-10.867206	7.7296076	1.0562651	16768.91348528862
76	-32.9	25.554321	-4.0	-70.0	0.2	0.56666666	0.4	-56.666668	18.85618	-30.0	-70.0	32.1	56.666668	3	-8.086194	3.9864056	-0.04634399	-22.232656	-8.085935	3.9883494	0.051375017	-22.279978	-2.8640764	1.3941634	1.3819461	-12.276758	7.7703776	1.1052419	16963.593545675278
77	-34.433334	26.604115	-1.0	-70.0	0.16666667	0.56666666	0.43333334	-48.666668	30.16989	-6.0	-70.0	33.6	48.666668	41	-8.058932	3.9772727	-0.027820341	-21.82853	-8.058391	3.975579	0.06390561	-21.67584	-2.7824242	1.4464074	2.6145258	-11.813875	7.741141	1.1032174	17158.223638296127
78	-34.233334	23.369043	-4.0	-70.0	0.36666667	0.43333334	0.43333334	-11.0	8.485281	-5.0	-23.0	33.6	11.333333	69	-8.066902	3.9980838	-0.037127256	-21.499054	-8.067467	3.9969468	0.08714108	-21.64515	-2.7535586	1.4644941	2.2322261	-11.927538	7.74827	1.1261665	17353.838042497635
79	-45.566666	22.750359	-5.0	-70.0	0.5	0.23333333	0.16666667	-31.333334	27.535833	-8.0	-70.0	45.066666	31.333334	42	-8.017005	4.02732	-0.023444392	-21.688692	-8.016387	4.0254993	0.062137008	-22.136972	-2.770915	1.4391748	1.7597857	-11.582988	7.695463	1.0605761	17589.22271823883
80	-34.9	27.481327	-2.0	-70.0	0.23333333	0.5	0.26666668	-7.6666665	3.2998316	-4.0	-12.0	34.133335	8.0	3	-7.98719	4.017818	-0.036132112	-22.296162	-7.98666	4.016567	0.04515305	-21.714638	-2.7543383	1.4633665	1.8303826	-12.387234	7.6581836	1.0869864	17776.63298559189
81	-30.533333	24.892748	-4.0	-70.0	0.26666668	0.53333336	0.46666667	-48.333332	30.641294	-5.0	-70.0	29.8	48.333332	34	-7.9445925	4.0034246	-0.0053625703	-21.570389	-7.9446754	3.999797	0.05357197	-21.049381	-2.754735	1.453362	1.9123154	-11.442928	7.625621	1.0409552	17956.8629655838
82	-34.4	20.403595	-5.0	-70.0	0.46666667	0.43333334	0.43333334	-26.666666	30.641294	-5.0	-70.0	33.866665	26.666666	25	-7.920007	4.002544	-0.01159811	-22.30464	-7.919489	4.0037456	0.06897648	-23.725285	-2.757226	1.446589	1.748676	-11.779052	7.5985646	1.0690696	18154.256722211838
83	-35.366665	24.579777	-4.0	-70.0	0.26666668	0.5	0.43333334	-19.333334	13.1993265	-10.0	-38.0	34.633335	20.0	4	-7.9633074	3.9818623	0.01609546	-21.738968	-7.9641266	3.9781559	0.080099076	-22.280727	-2.7791588	1.4430541	1.8409345	-14.640486	7.6431966	1.04677	18351.241676330566
84	-45.166668	26.096083	-4.0	-70.0	0.26666668	0.3	0.2	-16.0	5.715476	-11.0	-24.0	44.433334	16.333334	5	-7.974046	3.9570441	0.00070557	-21.202147	-7.9734683	3.958417	0.060960114	-22.23428	-2.751188	1.4849919	3.1226232	-12.542202	7.6608205	1.0767983	18577.770868062973
85	-36.1	22.764519	-5.0	-70.0	0.4	0.43333334	0.33333334	-70.0	0.0	-70.0	-70.0	35.5	70.0	4	-7.9546876	3.9443128	-0.0041101277	-21.480728	-7.953659	3.9428072	0.052452475	-22.401829	-2.7211835	1.4959903	2.1192503	-12.580887	7.652015	1.1254141	18786.33352613449
86	-45.766666	24.349789	-5.0	-70.0	0.36666667	0.26666668	0.26666668	-8.666667	5.9066815	-4.0	-17.0	45.133335	9.0	44	-7.9527082	3.9318757	-0.020749286	-22.100338	-7.9529233	3.9302905	0.08915137	-21.64398	-2.715502	1.4800452	2.0019605	-12.655264	7.6422834	1.1142247	19014.827941179276
87	-30.566668	22.331867	-4.0	-70.0	0.3	0.56666666	0.43333334	-27.666666	29.959234	-5.0	-70.0	29.866667	27.666666	7	-7.9146028	3.9632163	-0.012567997	-21.645178	-7.9147916	3.963517	0.081564695	-21.104794	-2.6862705	1.5107805	2.4107184	-11.158665	7.598233	1.0461297	19205.861327409744
88	-37.033333	25.124334	-4.0	-70.0	0.3	0.46666667	0.33333334	-28.333334	3.771236	-23.0	-31.0	36.333332	29.333334	23	-7.8950853	3.9690957	-0.011667028	-21.673618	-7.895655	3.9678075	0.08103974	-22.064348	-2.7434676	1.4572281	1.7449532	-11.779131	7.576878	1.0076	19404.922212600708
89	-44.9	26.885374	-3.0	-70.0	0.23333333	0.36666667	0.33333334	-48.0	31.112698	-4.0	-70.0	44.133335	48.0	65	-7.916557	3.9581313	0.01250793	-21.70102	-7.915706	3.9498737	0.052882135	-21.165333	-2.77295	1.4561933	2.1045265	-11.981348	7.603509	1.0628076	19635.62731194496
90	-39.666668	25.895088	-5.0	-70.0	0.23333333	0.43333334	0.33333334	-23.666666	15.151091	-6.0	-43.0	38.9	24.333334	4	-7.950734	3.9301913	-0.0004235655	-21.65625	-7.9507847	3.9318478	0.11889018	-21.93745	-2.8019567	1.4324312	1.5516564	-12.390011	7.6467986	1.0595402	19852.161252737045
91	-35.866665	26.072634	-4.0	-70.0	0.23333333	0.5	0.33333334	-10.333333	5.5577774	-5.0	-18.0	35.1	10.666667	5	-7.988782	3.908482	-0.0003413856	-21.761568	-7.9889045	3.9072149	0.06285189	-21.607767	-2.7775226	1.4557643	2.4543152	-11.065422	7.6840444	1.1949924	20048.50784778595
92	-36.166668	25.894766	-5.0	-70.0	0.26666668	0.46666667	0.4	-15.0	5.354126	-8.0	-21.0	35.433334	15.666667	65	-8.040314	3.8885374	-0.000521332	-21.528488	-8.040428	3.8887515	0.06917095	-21.692183	-2.788722	1.4596094	3.214273	-11.578503	7.746234	1.1288657	20248.288794994354
93	-34.6	22.106712	-6.0	-70.0	0.46666667	0.36666667	0.26666668	-16.666666	5.7927155	-9.0	-23.0	34.066666	17.333334	28	-7.833919	4.1055	0.050816014	-22.22202	-7.834052	4.1048713	0.09639746	-21.990303	-2.1077485	2.2096949	7.484548	-12.1600685	7.3992825	1.1321702	20442.916984319687
94	-23.5	15.059327	-4.0	-64.0	0.6666667	0.33333334	0.26666668	-14.0	9.899495	-1.0	-25.0	23.166666	14.666667	64	-6.9340463	4.6845374	0.07378276	-21.190252	-6.9354296	4.68153	0.104974106	-21.118113	-1.2054924	2.739702	7.8738594	-11.166956	6.3536825	0.3355845	20612.42804288864
95	-26.766666	19.700563	-3.0	-70.0	0.53333336	0.43333334	0.3	-28.333334	29.488226	-6.0	-70.0	26.3	28.333334	7	-6.7774954	4.5382056	0.055607334	-21.194546	-6.7762794	4.539659	0.11260332	-21.291723	-2.1802928	2.1373441	7.298237	-12.263321	6.33841	0.46787205	20787.05668759346
96	-37.533333	24.707264	-1.0	-70.0	0.36666667	0.36666667	0.3	-51.666668	25.927248	-15.0	-70.0	36.9	51.666668	30	-6.8749413	4.246519	0.026267141	-22.198336	-6.8753605	4.2455893	0.1194392	-21.519545	-2.6514184	1.6039921	4.429599	-12.4203415	6.493041	0.68195325	20996.81843328476
97	-27.4	19.509996	-4.0	-70.0	0.5	0.46666667	0.4	-34.666668	25.197	-13.0	-70.0	26.9	35.333332	44	-6.9325686	4.0397997	0.018463135	-21.394676	-6.931757	4.0398836	0.12173371	-21.404823	-2.6087554	1.6375527	4.196074	-10.791516	6.575087	0.7780798	21179.150987148285
98	-31.066668	24.074791	-4.0	-70.0	0.33333334	0.46666667	0.33333334	-32.0	27.471197	-6.0	-70.0	30.4	32.333332	27	-6.9660378	3.920203	0.02727583	-21.941998	-6.966668	3.9171066	0.11423379	-21.612854	-2.5931945	1.5966523	2.8641832	-14.593887	6.600496	0.799792	21369.291521072388
99	-42.9	23.680302	-5.0	-70.0	0.36666667	0.33333334	0.2	-49.333332	29.227081	-8.0	-70.0	42.266666	49.333332	30	-7.019314	3.7818904	0.019372761	-21.853928	-7.019606	3.782446	0.12244262	-21.388262	-2.7713723	1.463923	2.2922392	-10.866063	6.670209	0.77353287	21596.470686674118
100	-35.7	24.810144	-5.0	-70.0	0.36666667	0.4	0.3	-32.333332	27.523726	-5.0	-70.0	35.066666	32.666668	32	-7.1838446	3.6705527	0.012398094	-21.70233	-7.1837897	3.6737921	0.08221735	-21.902145	-2.8716912	1.4090104	1.8025064	-11.427147	6.8618455	0.9134536	21793.079112768173
101	-30.4	26.726517	-4.0	-70.0	0.1	0.6333333	0.56666666	-48.666668	30.16989	-6.0	-70.0	29.5	48.666668	6	-7.366875	3.5994716	0.016797394	-20.754177	-7.366874	3.5980341	0.1389307	-22.192007	-2.9187663	1.3839227	1.302428	-10.904889	7.0491724	0.944883	21970.009429454803
102	-35.0	26.74073	-3.0	-70.0	0.16666667	0.53333336	0.3	-48.0	31.112698	-4.0	-70.0	34.166668	48.0	69	-7.5523725	3.552622	0.040060088	-20.753347	-7.5524764	3.5513113	0.061820537	-22.19183	-2.9187605	1.4236412	3.2304974	-11.799784	7.263873	1.0653546	22170.90374469757
103	-31.0	24.49762	-3.0	-70.0	0.2	0.6	0.5	-70.0	0.0	-70.0	-70.0	30.2	70.0	54	-7.7796254	3.5513008	0.010297999	-20.83799	-7.7791233	3.5469646	0.12015192	-21.052103	-2.8951216	1.4427029	2.751645	-12.252488	7.5027614	1.1616665	22356.496604919434
104	-36.2	26.994318	-4.0	-70.0	0.2	0.5	0.43333334	-11.333333	5.5577774	-6.0	-19.0	35.4	11.333333	5	-7.939512	3.5786417	-0.027677119	-20.915007	-7.9401336	3.5799866	0.10917838	-21.471704	-2.7453876	1.6654462	7.3968134	-11.513807	7.6699944	1.3025274	22558.396311998367
105	-32.966667	23.645271	-3.0	-70.0	0.4	0.36666667	0.23333333	-33.0	26.41969	-10.0	-70.0	32.366665	33.333332	34	-7.4653344	4.132641	0.051535353	-21.174572	-7.4669394	4.130699	0.100846946	-21.037727	-1.6295127	2.6075027	8.792988	-12.562513	6.964321	0.9775684	22753.26553750038
106	-24.466667	14.836291	-6.0	-70.0	0.6333333	0.33333334	0.26666668	-19.0	3.5590262	-16.0	-24.0	24.1	20.0	23	-6.737596	4.6337395	0.04913719	-21.387882	-6.738621	4.632133	0.106845364	-22.07503	-1.1145598	2.8932662	7.5736446	-12.691856	6.139919	0.30533245	22929.10592532158
107	-33.466667	14.798047	-4.0	-70.0	0.76666665	0.2	0.13333334	-48.666668	30.16989	-6.0	-70.0	33.233334	48.666668	28	-6.7211123	4.3624487	0.060745627	-20.477942	-6.720194	4.36189	0.16788481	-20.534908	-2.6931467	1.744082	6.964529	-13.456949	6.3230076	0.4788696	23138.086111307144
108	-30.266666	25.655323	-5.0	-70.0	0.2	0.6	0.46666667	-23.666666	1.8856181	-21.0	-25.0	29.466667	24.666666	51	-6.965402	3.9942493	0.072328806	-21.358747	-6.9661555	3.9920094	0.1601063	-20.557383	-3.02657	1.4386982	3.96799	-12.3471	6.629179	0.73555565	23316.244084119797
109	-45.466667	26.378948	-4.0	-70.0	0.16666667	0.4	0.3	-32.333332	27.010286	-8.0	-70.0	44.633335	32.666668	61	-7.3439007	3.6057825	0.01171878	-20.957455	-7.343361	3.605528	0.11734787	-21.841557	-3.3084571	1.2253039	3.5525537	-9.570925	7.058041	0.9461491	23550.889503002167
110	-39.966667	28.601263	-2.0	-70.0	0.06666667	0.53333336	0.4	-58.333332	16.499159	-35.0	-70.0	39.033333	58.666668	1	-7.7867856	3.3582592	0.03617333	-20.705385	-7.787793	3.3548176	0.11407441	-20.693153	-3.4189863	1.1638123	3.650463	-11.614145	7.556398	1.2261932	23764.335245847702
111	-57.733334	24.161861	-5.0	-70.0	0.033333335	0.23333333	0.16666667	-40.0	21.602468	-20.0	-70.0	56.766666	40.666668	69	-8.269958	3.1795814	0.039225727	-21.154776	-8.269227	3.17204	0.095538735	-22.019575	-3.5135026	1.0758119	3.2317924	-12.922237	8.081793	1.4325622	24032.599767684937
112	-42.266666	26.77055	-5.0	-70.0	0.0	0.53333336	0.33333334	-70.0	0.0	-70.0	-70.0	41.266666	70.0	69	-8.820926	3.0515926	0.036294818	-21.00011	-8.821719	3.055625	0.11179903	-21.505589	-3.612919	0.97280943	2.2761238	-12.154576	8.664581	1.5895787	24255.045429229736
113	-46.266666	27.288502	-5.0	-70.0	0.033333335	0.43333334	0.4	-70.0	0.0	-70.0	-70.0	45.3	70.0	69	-9.382616	2.9918432	0.025954068	-21.035622	-9.38155	2.990743	0.03297776	-20.381239	-3.696499	0.8890417	1.7184844	-11.045911	9.259502	1.799325	24492.62954378128
114	-43.9	29.166588	-4.0	-70.0	0.0	0.46666667	0.43333334	-51.333332	26.398653	-14.0	-70.0	42.9	51.333332	69	-9.936437	3.0003555	0.031795084	-20.818226	-9.935902	2.9865308	0.13809845	-20.37273	-3.7650187	0.8113466	1.6397369	-10.833992	9.860148	2.11916	24716.30115032196
115	-43.966667	26.954878	-3.0	-70.0	0.0	0.53333336	0.4	-54.0	22.627417	-22.0	-70.0	42.966667	54.0	17	-10.462732	3.0379074	0.02082473	-20.043945	-10.464041	3.0264635	0.12800357	-21.030643	-3.7940202	0.7779276	0.7911246	-10.01299	10.426827	2.30466	24942.76803135872
116	-35.033333	27.451149	-3.0	-70.0	0.0	0.6666667	0.53333336	-39.666668	22.543783	-16.0	-70.0	34.033333	40.0	3	-10.951493	3.0892115	0.009172976	-20.171867	-10.950981	3.0894313	0.1465112	-20.285908	-3.8044446	0.76151156	0.55662113	-11.1365185	10.953358	2.5640182	25134.889345884323
117	-44.566666	25.425293	-2.0	-70.0	0.0	0.56666666	0.36666667	-40.666668	18.873852	-14.0	-55.0	43.566666	41.0	10	-11.429752	3.14807	0.012778163	-20.395084	-11.429277	3.1201715	0.21875486	-20.779016	-3.7860782	0.7920745	1.309974	-10.91506	11.465083	2.9395995	25358.607228040695
118	-45.633335	27.565054	-5.0	-70.0	0.0	0.5	0.3	-67.666664	3.2998316	-63.0	-70.0	44.633335	68.0	69	-11.891694	3.2382793	0.078487486	-19.870447	-11.890966	3.2364104	0.37787652	-20.91139	-3.7979252	0.77788484	1.3526711	-10.448175	11.974701	3.0322204	25595.3074760437
119	-42.3	27.759865	-4.0	-70.0	0.0	0.53333336	0.4	-53.333332	23.570227	-20.0	-70.0	41.3	53.333332	69	-12.357469	3.3013008	0.06931293	-20.40824	-12.35673	3.2939537	0.10411188	-20.37034	-3.8540165	0.70513505	1.4375986	-9.336172	12.459963	3.1775362	25821.314838409424
120	-37.166668	26.443756	-4.0	-70.0	0.0	0.6666667	0.5	-50.333332	27.812866	-11.0	-70.0	36.166668	50.333332	18	-12.78286	3.3560534	-0.012920648	-20.933931	-12.782419	3.3495512	0.11348304	-21.23362	-3.8405657	0.71796316	0.34246504	-11.372838	12.918429	3.6855001	26026.346961021423
121	-49.0	25.423086	-4.0	-70.0	0.0	0.5	0.36666667	-51.666668	25.927248	-15.0	-70.0	48.0	51.666668	35	-13.222173	3.4318173	0.07258326	-21.130838	-13.223813	3.4288535	0.28561682	-20.948286	-3.8697503	0.6923487	0.70140636	-9.919388	13.372765	3.565174	26279.89975309372
122	-48.6	24.594852	-5.0	-70.0	0.0	0.46666667	0.3	-59.0	15.556349	-37.0	-70.0	47.6	59.0	69	-13.615549	3.5212734	0.020160198	-21.643433	-13.61393	3.5166152	0.09875807	-21.109158	-3.8448064	0.7195995	0.4215619	-10.307413	13.796102	3.816784	26526.409581422806
123	-47.866665	26.25101	-4.0	-70.0	0.0	0.5	0.33333334	-33.666668	25.849995	-12.0	-70.0	46.866665	33.666668	69	-13.931782	3.5890243	-0.011028737	-22.032494	-13.932624	3.5780973	0.10490227	-21.883503	-3.7943692	0.7846622	0.7263971	-10.904872	14.135205	4.0793996	26766.49386382103
124	-42.4	26.142683	-2.0	-70.0	0.0	0.6	0.4	-53.0	24.04163	-19.0	-70.0	41.4	53.0	43	-14.192448	3.7171884	-0.033739	-22.218287	-14.190646	3.7102041	0.1558801	-21.521555	-3.616067	1.0879931	5.5174856	-11.952143	14.44276	4.6836247	26994.613011837006
125	-52.7	23.15333	-8.0	-70.0	0.033333335	0.4	0.26666668	-70.0	0.0	-70.0	-70.0	51.733334	70.0	69	-13.759109	4.4689803	0.01923427	-22.903158	-13.764296	4.4533424	0.19241461	-22.048952	-2.3488145	2.817315	9.24173	-11.133887	13.612982	6.0899663	27254.09801506996
126	-39.5	21.118317	-8.0	-70.0	0.16666667	0.6	0.4	-16.0	8.041558	-8.0	-27.0	38.666668	17.0	23	-9.477329	6.6888633	0.21612942	-22.269367	-9.483844	6.6831293	0.14031965	-22.585526	-0.5869182	2.9526	9.538037	-13.560729	8.608403	0.94830614	27474.97387433052
127	-38.966667	24.88036	-6.0	-70.0	0.06666667	0.7	0.5	-50.0	28.284271	-10.0	-70.0	38.033333	50.333332	49	-7.8000083	6.2223415	0.20044354	-21.565168	-7.800294	6.2210765	0.16345158	-22.179115	-0.9750644	2.634428	7.637012	-14.646261	7.162025	0.4719933	27687.52919459343
128	-32.8	22.758734	-6.0	-70.0	0.33333334	0.43333334	0.33333334	-12.333333	5.2493386	-5.0	-17.0	32.133335	13.0	25	-7.031523	5.53837	0.15167859	-22.338755	-7.031837	5.5373626	0.119787455	-22.188192	-1.0956475	2.7469826	7.56457	-12.2259655	6.437643	0.38484803	27892.337891101837
129	-25.066668	17.58396	-3.0	-70.0	0.6333333	0.3	0.2	-18.333334	1.8856181	-17.0	-21.0	24.7	19.333334	5	-6.591328	4.976847	0.17475098	-22.529713	-6.5912523	4.9763227	0.13962406	-23.127672	-1.1944795	2.8110838	7.4615803	-13.541022	6.0113254	0.32364005	28072.14705467224
130	-22.733334	18.65464	-3.0	-70.0	0.43333334	0.53333336	0.46666667	-12.666667	6.236096	-6.0	-21.0	22.166666	13.333333	38	-6.5209312	4.4046474	0.3899752	-23.715052	-6.5199437	4.4053025	0.18426079	-23.415472	-2.2427468	2.2014666	7.426245	-11.203868	6.077063	0.44885844	28232.717936515808
131	-29.133333	24.609938	-4.0	-70.0	0.2	0.6	0.5	-27.666666	29.936974	-6.0	-70.0	28.333334	27.666666	23	-6.7628055	3.8856592	0.33049655	-24.225912	-6.763441	3.8844705	0.20418155	-24.240341	-2.7405188	1.6868148	5.4599175	-12.266691	6.398645	0.72908455	28396.2466776371
132	-29.266666	23.966553	-5.0	-70.0	0.33333334	0.46666667	0.36666667	-15.0	6.3770423	-6.0	-20.0	28.6	15.666667	20	-6.877247	3.6844804	0.61457586	-23.401213	-6.877706	3.6844242	0.23945242	-24.035608	-2.5517447	1.733831	5.776803	-12.608703	6.513676	0.78586406	28574.694003582
133	-24.266666	12.78002	-5.0	-44.0	0.6666667	0.33333334	0.3	-34.333332	25.616835	-11.0	-70.0	23.933332	34.666668	13	-6.3865066	4.0305376	0.3042941	-22.688164	-6.388376	4.0286617	0.16155359	-22.802876	-1.2990957	2.872621	7.611632	-11.369631	5.78855	0.3427219	28755.57381463051
134	-30.433332	22.782572	-6.0	-70.0	0.4	0.46666667	0.36666667	-8.0	3.7416575	-4.0	-13.0	29.833334	8.333333	7	-6.4778967	3.8457224	0.38539422	-21.617733	-6.4776597	3.8450046	0.2973935	-22.089947	-2.841835	1.6466826	6.8830404	-17.034397	6.0865965	0.49763876	28929.98206973076
135	-35.933334	24.238995	-4.0	-70.0	0.33333334	0.46666667	0.36666667	-48.666668	30.16989	-6.0	-70.0	35.266666	48.666668	29	-6.6919403	3.6534204	0.37220117	-22.088793	-6.6921854	3.654231	0.26348266	-21.610523	-2.75662	1.6516429	5.212329	-11.613243	6.336189	0.70704895	29129.918783426285
136	-28.833334	20.680235	-4.0	-70.0	0.4	0.5	0.43333334	-26.666666	30.641294	-5.0	-70.0	28.233334	26.666666	24	-6.8436155	3.5673423	0.32195374	-22.381575	-6.8441725	3.5675018	0.16882786	-22.407915	-2.6744406	1.6560367	3.9178867	-11.2169075	6.498208	0.81492084	29311.65838742256
137	-36.666668	22.011108	-4.0	-70.0	0.36666667	0.43333334	0.36666667	-19.666666	10.498677	-5.0	-29.0	36.033333	20.333334	46	-6.936439	3.553963	0.32137546	-21.325977	-6.936771	3.5516317	0.20495495	-22.419437	-2.6372514	1.6390541	4.363474	-11.616519	6.5784125	0.76521575	29512.925853729248
138	-33.1	22.055008	-4.0	-70.0	0.43333334	0.43333334	0.3	-49.0	29.698484	-7.0	-70.0	32.533333	49.0	10	-6.9982677	3.558865	0.37325495	-21.097847	-6.9980288	3.5584352	0.2163404	-21.185036	-2.6798325	1.5868746	3.2560325	-12.292372	6.653749	0.77757144	29713.386236429214
139	-34.8	24.115555	-3.0	-70.0	0.33333334	0.46666667	0.4	-26.666666	30.652172	-4.0	-70.0	34.133335	26.666666	69	-7.1800632	3.524321	0.4704466	-20.806904	-7.1799803	3.5243118	0.18551388	-19.992146	-2.7785807	1.5438613	3.5193186	-11.630443	6.858615	0.89843965	29903.91212940216
140	-36.266666	24.207344	-5.0	-70.0	0.26666668	0.46666667	0.33333334	-32.333332	26.712461	-11.0	-70.0	35.533333	33.0	30	-7.285729	3.5574248	0.3298847	-20.018988	-7.2859898	3.554794	0.14684391	-20.371078	-2.479524	1.928411	7.2874713	-11.766987	6.941815	1.0045642	30097.186727285385
141	-24.033333	17.234623	-4.0	-59.0	0.43333334	0.56666666	0.43333334	-16.333334	6.0184903	-8.0	-22.0	23.466667	16.666666	8	-6.508346	4.1734757	0.22413436	-19.807438	-6.511111	4.171248	0.12433636	-19.71807	-1.2487059	2.8039927	7.527898	-12.015755	5.8774242	0.31676498	30261.179973840714
142	-25.533333	16.481775	-4.0	-70.0	0.46666667	0.5	0.43333334	-36.666668	23.795425	-16.0	-70.0	25.0	37.0	69	-6.3551397	4.1023483	0.33248648	-19.466656	-6.354349	4.103241	0.17848146	-19.51812	-2.2117426	2.2809074	7.264949	-12.418184	5.9003687	0.36216182	30431.185307979584
143	-37.7	26.609709	-5.0	-70.0	0.16666667	0.5	0.3	-45.666668	15.860503	-29.0	-67.0	36.866665	46.666668	69	-6.7047224	3.7283804	0.3478451	-20.555334	-6.7046742	3.726571	0.20776919	-20.264755	-3.2131164	1.3130395	4.3260946	-11.807877	6.354787	0.6232005	30643.38408088684
144	-40.9	25.292095	-5.0	-70.0	0.23333333	0.46666667	0.33333334	-49.333332	29.22708	-8.0	-70.0	40.133335	49.333332	51	-7.107884	3.3970747	0.34105647	-20.552477	-7.1073623	3.3972452	0.20011127	-20.397547	-3.4439201	1.128682	3.3785808	-10.465043	6.8195987	0.8287127	30865.78248500824
145	-39.266666	29.143248	-4.0	-70.0	0.033333335	0.56666666	0.33333334	-22.666666	13.274872	-5.0	-37.0	38.3	23.0	7	-7.6451464	3.148695	0.34837413	-20.19176	-7.644987	3.1500168	0.118493915	-20.22309	-3.5730805	1.021177	2.9620674	-11.125889	7.405936	1.1002073	31068.575262069702
146	-40.966667	30.157898	-4.0	-70.0	0.033333335	0.53333336	0.43333334	-17.0	14.165687	-6.0	-37.0	40.0	17.0	6	-8.1808195	2.9866335	0.34640217	-20.648663	-8.181802	2.9789042	0.22670227	-20.512238	-3.6430237	0.9390294	2.484221	-10.150084	7.978345	1.2039059	31280.086486577988
147	-51.966667	24.98464	-4.0	-70.0	0.0	0.4	0.3	-5.6666665	1.699673	-4.0	-8.0	50.966667	5.6666665	69	-8.749903	2.9129155	0.38036957	-20.095919	-8.750607	2.9063725	0.0857974	-20.265112	-3.7467318	0.84368014	1.4884555	-10.845136	8.608673	1.4866881	31520.14644885063
148	-37.166668	27.944092	-4.0	-70.0	0.0	0.6	0.46666667	-33.0	26.318562	-11.0	-70.0	36.166668	33.0	69	-9.339405	2.8749425	0.65380096	-20.37617	-9.340178	2.880199	0.13619712	-20.147612	-3.7822518	0.7994902	1.5699133	-10.757975	9.23355	1.7439559	31717.927030086517
149	-35.633335	27.31969	-4.0	-70.0	0.0	0.6666667	0.5	-64.666664	7.5424724	-54.0	-70.0	34.633335	64.666664	25	-9.90389	2.9175227	0.4904531	-19.903427	-9.905136	2.9195826	0.12239829	-19.610476	-3.824654	0.7384211	1.3202003	-11.649605	9.848114	1.9082576	31924.568425655365
150	-45.633335	26.72762	-4.0	-70.0	0.0	0.5	0.36666667	-70.0	0.0	-70.0	-70.0	44.633335	70.0	21	-10.449976	2.9597988	0.571476	-19.135662	-10.449355	2.9491181	0.10009718	-19.251968	-3.842059	0.7194969	1.0342023	-9.78796	10.429681	2.2853467	32156.618146896362
151	-42.0	26.788057	-5.0	-70.0	0.0	0.56666666	0.43333334	-51.666668	25.927248	-15.0	-70.0	41.0	51.666668	22	-11.032622	3.0212662	0.5154413	-18.710407	-11.032863	3.0279555	0.2114135	-18.986229	-3.924568	0.6277769	0.32888782	-10.094682	11.049561	2.3779068	32379.784827947617
152	-44.033333	26.802341	-5.0	-70.0	0.0	0.56666666	0.36666667	-33.333332	26.132143	-11.0	-70.0	43.033333	33.333332	10	-11.545163	3.0955014	0.66637206	-19.063904	-11.546499	3.1030917	0.22270116	-19.65969	-3.9444718	0.5925856	0.044136763	-9.898979	11.598073	2.608651	32603.033063411713
153	-41.0	29.578144	-5.0	-70.0	0.0	0.5	0.4	-50.666668	27.341463	-12.0	-70.0	40.0	50.666668	69	-11.971322	3.1847086	0.7051568	-18.877556	-11.969903	3.1817183	0.15922025	-18.867058	-3.9287956	0.60546887	-0.006090522	-11.071375	12.06671	2.9915273	32826.502695560455
154	-49.766666	25.452812	-5.0	-70.0	0.0	0.43333334	0.33333334	-33.0	26.166136	-14.0	-70.0	48.766666	33.0	69	-12.406053	3.258051	0.78435874	-19.04213	-12.4066515	3.2316418	0.054997355	-18.898361	-3.923479	0.609309	-0.75243187	-11.690613	12.518739	3.0811005	33071.53058433533
155	-45.6	25.570295	-6.0	-70.0	0.0	0.56666666	0.3	-41.666668	22.484564	-15.0	-70.0	44.6	41.666668	28	-12.851451	3.2880354	0.7234841	-19.619278	-12.850478	3.3155682	0.22391292	-19.047836	-3.9476469	0.5831303	-0.63872504	-9.818396	12.982726	3.2447793	33298.64954972267
156	-50.066666	24.099699	-4.0	-70.0	0.0	0.5	0.3	-61.333332	9.568466	-48.0	-70.0	49.066666	61.333332	69	-13.270008	3.3696606	0.6302386	-19.603407	-13.270564	3.35838	0.16148442	-19.39747	-3.9412427	0.59419334	-1.1887832	-10.150707	13.429268	3.679281	33543.156432151794
157	-31.8	24.295954	-5.0	-70.0	0.0	0.76666665	0.5	-48.333332	30.641294	-5.0	-70.0	30.8	48.333332	17	-13.704165	3.466337	0.7780484	-19.847466	-13.705154	3.4608262	0.29822418	-19.511057	-3.977364	0.53552186	-0.9431048	-10.558115	13.895791	3.5445771	33727.82658743858
158	-42.666668	26.208567	-3.0	-70.0	0.0	0.6	0.4	-45.666668	17.59419	-29.0	-70.0	41.666668	45.666668	33	-14.088354	3.537752	0.8069093	-19.502947	-14.089088	3.5397685	0.19221756	-19.62296	-3.9853148	0.521512	-0.5617069	-11.204545	14.306232	4.0267577	33952.48723864555
159	-46.5	25.221354	-5.0	-70.0	0.0	0.56666666	0.36666667	-35.666668	24.362997	-16.0	-70.0	45.5	35.666668	24	-14.451784	3.6236262	0.9020039	-20.30773	-14.452539	3.6200683	0.18206993	-19.9851	-3.9942744	0.5075462	-0.7688807	-9.38188	14.697729	4.17253	34183.00577688217
160	-43.533333	27.152327	-5.0	-70.0	0.0	0.53333336	0.43333334	-59.666668	10.077477	-46.0	-70.0	42.533333	59.666668	69	-14.781524	3.7322073	0.64811885	-20.115416	-14.780301	3.728652	0.23073167	-20.906225	-4.0121226	0.47203198	-1.2453611	-9.242615	15.048665	4.0491853	34414.47000670433
161	-33.0	25.92682	-4.0	-70.0	0.0	0.7	0.46666667	-40.666668	22.291006	-16.0	-70.0	32.0	40.666668	18	-15.068684	3.8053179	0.7701639	-20.563465	-15.069287	3.7691073	0.23282543	-20.263323	-4.0180607	0.47327873	-1.1155466	-10.337371	15.35707	4.2668195	34607.72916460037
162	-41.9	26.869251	-3.0	-70.0	0.0	0.6	0.46666667	-42.333332	19.567547	-28.0	-70.0	40.9	42.333332	69	-15.34805	3.820229	0.93880445	-20.638248	-15.34899	3.8396864	0.21185383	-20.753317	-4.0129046	0.47575918	-1.1415296	-10.455756	15.655361	4.837541	34833.577160835266
163	-40.266666	25.04121	-7.0	-70.0	0.0	0.6666667	0.53333336	-51.666668	25.927248	-15.0	-70.0	39.266666	51.666668	8	-15.609757	3.945366	0.87336016	-20.895243	-15.609136	3.9516978	0.23213851	-20.749268	-4.0200047	0.46131846	-1.4361947	-9.815989	15.951469	4.5037694	35058.81066942215
164	-41.1	26.367088	-5.0	-70.0	0.0	0.6	0.5	-59.333332	13.02135	-41.0	-70.0	40.1	59.333332	69	-15.912296	3.9491909	1.1972439	-21.286013	-15.913161	3.936573	0.22667813	-21.191257	-4.030978	0.4434153	-1.6246195	-10.012056	16.24177	4.7105947	35282.23968434334
165	-37.566666	25.433159	-5.0	-70.0	0.0	0.73333335	0.53333336	-70.0	0.0	-70.0	-70.0	36.566666	70.0	4	-16.139008	4.008034	0.79364824	-21.74489	-16.138449	4.029549	0.20331573	-21.52545	-4.0446	0.41045898	-1.6222577	-9.363776	16.49237	4.8231244	35487.258471250534
166	-42.1	27.770908	-4.0	-70.0	0.0	0.53333336	0.4	-32.0	26.919634	-11.0	-70.0	41.1	32.0	26	-16.335588	4.0899177	0.7594104	-21.80271	-16.334223	4.058341	0.15862647	-21.742476	-4.0351114	0.43322834	-2.1355605	-9.137339	16.716003	5.2282996	35704.84296274185
167	-37.533333	25.313677	-1.0	-70.0	0.0	0.7	0.6	-54.333332	22.156012	-23.0	-70.0	36.533333	54.333332	5	-16.565372	4.1402116	0.604313	-21.618792	-16.563745	4.1421614	0.26285544	-21.567375	-4.0378966	0.42126864	-2.0989356	-10.404754	16.965189	5.2805305	35920.91904878616
168	-52.933334	20.830963	-13.0	-70.0	0.0	0.46666667	0.33333334	-52.666668	13.523643	-37.0	-70.0	51.933334	52.666668	69	-16.79307	4.14989	0.76073956	-21.828335	-16.792524	4.1673064	0.3043001	-21.39116	-4.046612	0.41022596	-2.2467957	-11.571442	17.182137	5.1661735	36190.14675974846
169	-50.6	24.077099	-7.0	-70.0	0.0	0.43333334	0.3	-52.333332	24.984438	-17.0	-70.0	49.6	52.333332	15	-16.970955	4.1958637	0.5770584	-21.790226	-16.971231	4.2113466	0.31039095	-22.048275	-4.03601	0.4341702	-1.9094311	-8.957935	17.368681	5.105091	36434.93519115448
170	-50.566666	23.995394	-6.0	-70.0	0.0	0.5	0.3	-50.666668	21.296844	-21.0	-70.0	49.566666	50.666668	69	-17.122387	4.2565613	0.71902543	-22.33142	-17.122026	4.277897	0.23960763	-21.959743	-4.048504	0.40013716	-2.1364963	-9.061602	17.549322	5.3159533	36683.40209889412
171	-45.466667	26.147957	-4.0	-70.0	0.0	0.56666666	0.4	-39.0	22.375582	-18.0	-70.0	44.466667	39.0	69	-17.287361	4.2989287	0.6530989	-22.362482	-17.28612	4.268302	0.17599392	-22.381649	-4.0468283	0.40722692	-1.9146624	-9.625745	17.722574	5.791039	36905.87574291229
172	-48.666668	25.297342	-5.0	-70.0	0.0	0.46666667	0.26666668	-52.0	25.455845	-16.0	-70.0	47.666668	52.0	69	-17.443758	4.3452616	0.76303065	-22.60749	-17.446638	4.359664	0.29842064	-22.088976	-4.042126	0.4167873	-2.0065932	-9.555298	17.893246	5.3018684	37162.76325082779
173	-44.966667	24.31938	-8.0	-70.0	0.0	0.56666666	0.36666667	-70.0	0.0	-70.0	-70.0	43.966667	70.0	34	-17.605669	4.3997507	0.831759	-22.661776	-17.604263	4.3959346	0.21901146	-22.618132	-4.0622253	0.37977242	-2.3117342	-9.927849	18.073748	5.687646	37402.40831613541
174	-41.6	24.000834	-7.0	-70.0	0.0	0.7	0.36666667	-63.333332	9.42809	-50.0	-70.0	40.6	63.333332	33	-17.75664	4.413327	0.5623978	-23.377459	-17.756819	4.4025707	0.12259629	-22.631386	-4.0521436	0.3955224	-2.324101	-9.64556	18.22448	5.6535463	37623.26275014877
175	-45.333332	22.758636	-7.0	-70.0	0.0	0.7	0.4	-35.666668	25.486382	-9.0	-70.0	44.333332	35.666668	61	-17.887934	4.4426193	0.50422835	-23.351925	-17.888844	4.4669523	0.23653388	-22.480568	-4.0551457	0.3867072	-2.2528238	-9.332979	18.371426	5.7360516	37847.209409713745
176	-36.866665	24.204317	-5.0	-70.0	0.0	0.73333335	0.53333336	-59.666668	14.613541	-39.0	-70.0	35.866665	59.666668	35	-18.007462	4.5035067	0.5513241	-23.064606	-18.007984	4.5080194	0.21961296	-23.035658	-4.0620046	0.37492645	-2.432726	-12.3672905	18.494081	5.3927484	38047.71767616272
177	-41.566666	26.23952	-4.0	-70.0	0.0	0.6	0.46666667	-42.333332	23.299976	-13.0	-70.0	40.566666	42.333332	9	-18.113853	4.5275507	0.620986	-23.98417	-18.111803	4.52382	0.24093413	-23.38567	-4.060257	0.38089952	-2.3109283	-9.548721	18.61004	5.6503916	38268.09059906006
178	-43.633335	24.601469	-5.0	-70.0	0.0	0.6666667	0.36666667	-61.0	12.727922	-43.0	-70.0	42.633335	61.0	6	-18.21276	4.5194674	0.5278356	-23.498957	-18.212912	4.552242	0.19246799	-22.894943	-4.064235	0.36614767	-2.367941	-9.785391	18.72026	5.8864517	38493.29527616501
179	-47.033333	22.89466	-7.0	-70.0	0.0	0.6666667	0.43333334	-52.666668	24.513035	-18.0	-70.0	46.033333	52.666668	69	-18.302479	4.570354	0.4957415	-23.59678	-18.304914	4.591942	0.22218925	-23.457104	-4.0508976	0.3991215	-2.2407265	-10.190156	18.820711	5.9468718	38733.37537264824
180	-48.533333	23.528328	-11.0	-70.0	0.0	0.53333336	0.3	-63.333332	9.42809	-50.0	-70.0	47.533333	63.333332	20	-18.423998	4.541531	0.7249868	-23.289927	-18.422382	4.5541043	0.29020286	-23.165953	-4.0516167	0.39735138	-2.015767	-9.1705675	18.923965	5.916548	38981.861862421036
181	-40.066666	27.070196	-2.0	-70.0	0.0	0.6	0.43333334	-47.333332	17.01633	-29.0	-70.0	39.066666	47.333332	9	-18.49997	4.579332	0.59534156	-23.786829	-18.499302	4.593701	0.24585253	-23.33519	-4.0465007	0.41079733	-2.1700315	-10.229463	19.012083	6.1595306	39196.13627195358
182	-39.933334	26.00376	-5.0	-70.0	0.0	0.6666667	0.53333336	-57.333332	17.913372	-32.0	-70.0	38.933334	57.333332	69	-18.584393	4.6029496	0.7221536	-23.585396	-18.583458	4.5974293	0.18401861	-23.580563	-4.0387645	0.41717133	-2.0419722	-10.079084	19.096987	5.8011827	39411.242253780365
183	-50.733334	21.840227	-5.0	-70.0	0.0	0.53333336	0.36666667	-45.333332	19.618586	-22.0	-70.0	49.733334	45.333332	69	-18.673227	4.5863504	0.64839727	-23.54786	-18.671473	4.6212068	0.255329	-23.605356	-4.0464306	0.40916705	-2.115858	-9.021002	19.184904	6.1628222	39659.846986055374
184	-49.366665	22.014364	-5.0	-70.0	0.0	0.6	0.3	-40.666668	20.757864	-25.0	-70.0	48.366665	40.666668	69	-18.761461	4.6315002	0.6837532	-23.156113	-18.760298	4.6161838	0.19565457	-23.627773	-4.0641537	0.37001663	-2.4066415	-9.707119	19.276785	6.016939	39904.65221118927
185	-45.566666	22.234634	-6.0	-70.0	0.0	0.6	0.3	-45.0	18.708286	-25.0	-70.0	44.566666	45.0	25	-18.829786	4.6318097	0.52348584	-23.339247	-18.831623	4.614467	0.31917435	-23.590523	-4.0557213	0.39049426	-2.3913813	-9.226236	19.335722	5.9708595	40134.128887176514
186	-43.566666	19.086966	-6.0	-70.0	0.0	0.8	0.36666667	-47.666668	24.22579	-14.0	-70.0	42.566666	47.666668	21	-18.878735	4.6515512	0.5889977	-23.310219	-18.878874	4.645181	0.20955962	-23.374758	-4.044122	0.4038134	-2.3031402	-9.316037	19.39875	6.241585	40360.00629734993
187	-46.066666	27.699501	-5.0	-70.0	0.0	0.5	0.3	-70.0	0.0	-70.0	-70.0	45.066666	70.0	5	-18.883966	4.6903496	0.69269854	-23.553009	-18.883894	4.6884856	0.20277458	-23.523857	-4.048407	0.39396933	-2.2119017	-10.753298	19.444172	6.743642	40605.13378572464
188	-52.466667	23.804388	-4.0	-70.0	0.0	0.43333334	0.23333333	-70.0	0.0	-70.0	-70.0	51.466667	70.0	69	-18.973417	4.6824436	0.7250907	-23.081577	-18.972927	4.688914	0.34084666	-23.192251	-4.0629325	0.37551865	-2.1147423	-12.249066	19.501696	6.123619	40877.194556713104
189	-48.966667	23.036903	-4.0	-70.0	0.0	0.53333336	0.3	-60.0	14.142136	-40.0	-70.0	47.966667	60.0	39	-19.041693	4.7014685	0.736346	-23.20952	-19.043297	4.6893673	0.27736086	-23.86714	-4.06462	0.36887476	-2.4882522	-9.936706	19.570505	5.695644	41121.78409123421
190	-47.833332	24.080536	-6.0	-70.0	0.0	0.56666666	0.23333333	-70.0	0.0	-70.0	-70.0	46.833332	70.0	69	-19.066696	4.7191234	0.48766744	-24.06749	-19.06479	4.7405705	0.20776743	-23.512665	-4.065718	0.36547095	-2.504932	-9.715365	19.62269	6.3785	41370.015881061554
191	-50.6	23.278889	-5.0	-70.0	0.0	0.53333336	0.26666668	-53.333332	23.570227	-20.0	-70.0	49.6	53.333332	32	-19.104494	4.7500596	0.5999594	-23.259012	-19.102394	4.738692	0.3064633	-23.73334	-4.070661	0.3556473	-2.4580622	-9.530945	19.664629	6.4355516	41618.71592068672
192	-48.6	25.714588	-5.0	-70.0	0.0	0.43333334	0.36666667	-70.0	0.0	-70.0	-70.0	47.6	70.0	69	-19.191086	4.677771	0.7233732	-23.715403	-19.19272	4.690303	0.269768	-23.60913	-4.0663223	0.36584342	-2.4474134	-9.335618	19.7066	6.0180225	41871.47907209396
193	-36.566666	22.052488	-6.0	-70.0	0.0	0.8	0.56666666	-42.333332	20.072092	-23.0	-70.0	35.566666	42.333332	32	-19.190325	4.78822	0.593706	-23.502546	-19.18853	4.7836447	0.21931827	-23.451063	-4.06525	0.3654721	-2.3070507	-9.617306	19.762003	6.4295855	42062.16057729721
194	-45.333332	24.792921	-5.0	-70.0	0.0	0.56666666	0.36666667	-61.0	12.727922	-43.0	-70.0	44.333332	61.0	69	-19.236341	4.811696	0.5471368	-23.54771	-19.23748	4.80544	0.20224774	-23.46778	-4.0643954	0.36651555	-2.4449968	-10.124818	19.812733	6.1799607	42300.39481663704
195	-44.2	27.797363	-1.0	-70.0	0.0	0.5	0.36666667	-56.666668	18.85618	-30.0	-70.0	43.2	56.666668	0	-19.286135	4.78467	0.68011856	-23.524548	-19.284554	4.785964	0.3153563	-23.687185	-4.0680623	0.36007145	-2.4560213	-9.696263	19.838388	5.8035645	42535.58871769905
196	-48.233334	23.931408	-5.0	-70.0	0.0	0.53333336	0.33333334	-70.0	0.0	-70.0	-70.0	47.233334	70.0	6	-19.306337	4.7964864	0.5398226	-23.547863	-19.306555	4.797226	0.31898528	-23.509993	-4.0677257	0.36257386	-2.442544	-10.442293	19.861214	5.876338	42787.073117256165
197	-48.2	23.084484	-7.0	-70.0	0.0	0.53333336	0.33333334	-39.666668	21.638443	-21.0	-70.0	47.2	39.666668	69	-19.330372	4.7658906	0.60835695	-23.570786	-19.328192	4.7752113	0.17962211	-23.61279	-4.070319	0.35762027	-1.8644605	-9.545916	19.88822	6.5712276	43025.02043771744
198	-39.9	26.026077	-6.0	-70.0	0.0	0.6	0.43333334	-51.333332	26.398653	-14.0	-70.0	38.9	51.333332	5	-19.350872	4.7939	0.78386736	-23.756063	-19.351719	4.7926674	0.24302983	-23.659801	-4.060901	0.3761318	-1.2927427	-9.597012	19.909763	6.105866	43246.23303103447
199	-43.233334	23.073336	-4.0	-70.0	0.0	0.76666665	0.56666666	-54.666668	8.178562	-47.0	-66.0	42.233334	54.666668	16	-19.385515	4.8161607	0.7552631	-23.583828	-19.383478	4.817004	0.37740284	-23.34886	-4.0698476	0.35692388	-1.8104777	-9.57154	19.9437	5.777252	43471.74688911438


==> tikz/data/unsafe_sac_her_all_rand_6DoF_new.txt <==
Epoch	AverageEpRet	StdEpRet	MaxEpRet	MinEpRet	GoalReached	Collided	CriticallyCollided	AverageTestEpRet	StdTestEpRet	MaxTestEpRet	MinTestEpRet	EpLen	TestEpLen	TotalEnvInteracts	AverageQ1Vals	StdQ1Vals	MaxQ1Vals	MinQ1Vals	AverageQ2Vals	StdQ2Vals	MaxQ2Vals	MinQ2Vals	AverageLogPi	StdLogPi	MaxLogPi	MinLogPi	LossPi	LossQ	Time
0	-74.8	35.35854	-8.0	-100.0	0.0	0.36666667	0.3	-100.0	0.0	-100.0	-100.0	73.8	100.0	99	-0.3570014	0.14078562	0.108862594	-0.6819351	-0.3618845	0.1292676	0.019689102	-0.6552286	-4.095729	0.3068194	-1.9265442	-9.547037	-0.4531495	0.023877611	565.8846700191498
1	-85.76667	28.802412	-10.0	-100.0	0.0	0.26666668	0.26666668	-29.0	0.0	-29.0	-29.0	84.76667	29.0	99	-0.95736825	0.2347617	-0.4375968	-1.7907444	-0.9575289	0.23549785	-0.38898817	-1.6870656	-4.0977573	0.2883423	-3.174532	-9.485765	0.14910074	0.08967552	1220.2936789989471
2	-60.466667	34.604176	-11.0	-100.0	0.0	0.6333333	0.6333333	-19.0	0.0	-19.0	-19.0	59.466667	19.0	29	-1.6345057	0.25202736	-0.5303416	-2.5686693	-1.6346141	0.25485724	-0.4326045	-2.7068706	-4.0930104	0.30551067	-3.0689907	-8.233822	0.83574253	0.24788256	1701.359850883484
3	-41.733334	34.647686	-6.0	-100.0	0.0	0.8	0.73333335	-6.0	0.0	-6.0	-6.0	40.733334	6.0	9	-2.1496184	0.36856127	-0.40865085	-3.8950872	-2.149794	0.3698933	-0.4072568	-3.9018903	-4.0642834	0.38211253	-1.9374042	-8.828992	1.3681313	0.417764	2048.810162305832
4	-40.766666	36.4387	-7.0	-100.0	0.0	0.8	0.7	-6.0	0.0	-6.0	-6.0	39.766666	6.0	23	-2.5863595	0.6042893	-0.49510875	-5.3608556	-2.5863109	0.60578203	-0.32626358	-5.170623	-4.034334	0.45182282	-1.7883787	-10.277644	1.8338186	0.55528075	2390.738957643509
5	-37.166668	35.360134	-7.0	-100.0	0.0	0.8	0.7	-8.0	0.0	-8.0	-8.0	36.166668	8.0	30	-3.047737	0.93152755	-0.5013166	-6.197087	-3.0478306	0.9339566	-0.35801062	-6.2312484	-4.023676	0.47494084	-1.486166	-11.104914	2.3371496	0.69746035	2709.628226041794
6	-48.566666	40.256413	-7.0	-100.0	0.0	0.6333333	0.6	-32.0	0.0	-32.0	-32.0	47.566666	32.0	17	-3.569721	1.296639	-0.5846153	-7.3058987	-3.5696626	1.2990562	-0.3169862	-7.3081117	-4.028352	0.47051346	-1.2452035	-9.931844	2.9011738	0.8052659	3112.2447967529297
7	-62.866665	41.372883	-6.0	-100.0	0.0	0.5	0.4	-43.0	0.0	-43.0	-43.0	61.866665	43.0	99	-4.211372	1.6385435	-0.49083257	-8.002724	-4.210738	1.6381346	-0.3843748	-7.9668217	-4.027762	0.4746199	-0.40395737	-9.534254	3.585304	0.94056255	3620.4495730400085
8	-65.63333	41.52708	-7.0	-100.0	0.0	0.43333334	0.4	-100.0	0.0	-100.0	-100.0	64.63333	100.0	99	-4.8868446	1.9457506	-0.41413814	-9.068867	-4.886847	1.9398569	-0.38868612	-8.782002	-3.9998262	0.5276378	-0.35285568	-10.188749	4.3060775	1.1039009	4161.092061758041
9	-76.76667	36.488064	-11.0	-100.0	0.0	0.3	0.23333333	-8.0	0.0	-8.0	-8.0	75.76667	8.0	11	-5.5161085	2.2601275	-0.3984515	-9.708468	-5.51623	2.256872	-0.400405	-9.621816	-3.979399	0.5619937	0.33446264	-9.504623	4.9645095	1.1933167	4760.507215499878
10	-65.833336	38.893085	-7.0	-100.0	0.0	0.5	0.36666667	-11.0	0.0	-11.0	-11.0	64.833336	11.0	17	-6.0753555	2.5970225	-0.33355585	-10.373747	-6.075672	2.5949564	-0.33561948	-10.383316	-3.9235551	0.654751	0.399127	-10.422637	5.548218	1.1973546	5285.140783548355
11	-80.166664	32.219128	-9.0	-100.0	0.0	0.33333334	0.3	-17.0	0.0	-17.0	-17.0	79.166664	17.0	74	-6.5929165	2.9106264	-0.3277283	-11.3282385	-6.5925126	2.9118407	-0.32986823	-11.146949	-3.8571606	0.74233174	0.36796427	-9.755429	6.0824895	1.2289791	5906.920620203018
12	-69.333336	35.76435	-8.0	-100.0	0.0	0.5	0.36666667	-15.0	0.0	-15.0	-15.0	68.333336	15.0	14	-7.0013413	3.2094686	-0.30152398	-11.884048	-7.0015006	3.2065778	-0.32570735	-11.867404	-3.7862577	0.82895786	1.0623608	-11.254198	6.49771	1.206119	6451.2533659935
13	-62.233334	39.61286	-7.0	-100.0	0.0	0.53333336	0.5	-7.0	0.0	-7.0	-7.0	61.233334	7.0	25	-7.3750324	3.478953	-0.2451419	-12.388033	-7.3748546	3.4746444	-0.2894614	-12.288075	-3.7111378	0.9066911	0.9086237	-11.48546	6.872387	1.1782223	6945.0301904678345
14	-72.9	35.85559	-8.0	-100.0	0.0	0.4	0.4	-100.0	0.0	-100.0	-100.0	71.9	100.0	13	-7.6529255	3.7496212	-0.2061807	-13.038837	-7.6532016	3.7474456	-0.22728924	-13.166971	-3.6382813	0.9827208	1.671669	-10.550415	7.1476083	1.1616104	7530.633839607239
15	-70.76667	39.748943	-9.0	-100.0	0.0	0.36666667	0.3	-100.0	0.0	-100.0	-100.0	69.76667	100.0	8	-7.955568	3.9767687	-0.19205977	-13.631703	-7.956035	3.9758778	-0.2208686	-13.769868	-3.6000798	1.0204029	1.1857796	-11.988228	7.4539666	1.1890843	8093.1147565841675
16	-83.9	31.908571	-8.0	-100.0	0.0	0.26666668	0.23333333	-100.0	0.0	-100.0	-100.0	82.9	100.0	99	-8.187256	4.2085366	-0.19513236	-14.24744	-8.187444	4.2072425	-0.22730063	-14.414727	-3.5218506	1.088442	1.8320603	-11.211741	7.6721206	1.2062536	8742.96899008751
17	-79.53333	33.087494	-8.0	-100.0	0.0	0.3	0.2	-100.0	0.0	-100.0	-100.0	78.53333	100.0	99	-8.303969	4.4718585	-0.2080954	-15.162445	-8.304588	4.471943	-0.24641156	-15.083258	-3.4065378	1.1781245	2.1424522	-11.69714	7.765926	1.1447518	9372.357025146484
18	-76.73333	34.65346	-9.0	-100.0	0.0	0.33333334	0.26666668	-100.0	0.0	-100.0	-100.0	75.73333	100.0	99	-8.306145	4.725034	-0.18176879	-15.535218	-8.306468	4.7233944	-0.23296499	-15.680363	-3.3552933	1.2134925	2.0619974	-11.144702	7.7426605	1.0624331	9990.304953336716
19	-76.23333	34.22444	-7.0	-100.0	0.0	0.36666667	0.36666667	-100.0	0.0	-100.0	-100.0	75.23333	100.0	99	-8.272317	4.928775	-0.19341351	-16.207184	-8.272791	4.927287	-0.22586389	-16.532356	-3.3527753	1.1978897	2.1650572	-11.275523	7.6990414	1.0081356	10591.062021970749
20	-83.86667	30.5862	-10.0	-100.0	0.0	0.23333333	0.23333333	-100.0	0.0	-100.0	-100.0	82.86667	100.0	99	-8.114654	5.087599	-0.17201427	-16.655626	-8.115363	5.085954	-0.20726173	-16.841656	-3.2433555	1.3001478	2.9324756	-11.147201	7.488466	0.8507719	11257.218064546585
21	-75.36667	35.75983	-8.0	-100.0	0.0	0.36666667	0.33333334	-100.0	0.0	-100.0	-100.0	74.36667	100.0	44	-7.852943	5.2325306	-0.15402009	-17.031609	-7.852885	5.2318926	-0.1778172	-17.166265	-3.2115548	1.324961	3.1324983	-11.241873	7.2100196	0.7025741	11847.214217424393
22	-73.03333	36.367092	-9.0	-100.0	0.033333335	0.4	0.33333334	-90.0	0.0	-90.0	-90.0	72.066666	90.0	82	-7.698857	5.321713	-0.14103305	-17.471704	-7.699098	5.320403	-0.17492358	-17.75902	-3.249043	1.2806224	2.1534777	-12.271671	7.0500245	0.60638255	12424.941346168518
23	-72.3	32.866547	-7.0	-100.0	0.0	0.46666667	0.43333334	-100.0	0.0	-100.0	-100.0	71.3	100.0	42	-7.6608334	5.407067	-0.1359343	-17.787756	-7.661084	5.4052734	-0.18323313	-17.846052	-3.3134813	1.2248216	1.4081078	-10.969373	7.027692	0.59429187	13003.287290096283
24	-78.86667	35.110046	-7.0	-100.0	0.0	0.3	0.2	-100.0	0.0	-100.0	-100.0	77.86667	100.0	11	-7.6453466	5.465357	-0.13766491	-18.037264	-7.6456485	5.46436	-0.190899	-18.302896	-3.3772676	1.1800151	1.6581945	-11.422624	7.0226507	0.6005111	13622.562386512756
25	-70.46667	37.467976	-9.0	-100.0	0.0	0.4	0.3	-100.0	0.0	-100.0	-100.0	69.46667	100.0	99	-7.670394	5.5038114	-0.1505631	-18.32843	-7.670381	5.504019	-0.17450996	-18.435871	-3.4117715	1.1503023	1.4359541	-9.762118	7.056862	0.6161685	14179.234634876251
26	-80.26667	32.120537	-16.0	-100.0	0.0	0.33333334	0.33333334	-52.0	0.0	-52.0	-52.0	79.26667	52.0	99	-7.7781935	5.557884	-0.12552015	-18.64731	-7.778134	5.5573387	-0.1551925	-18.609228	-3.4374516	1.127511	1.3129063	-11.524816	7.170345	0.6361137	14810.487580537796
27	-72.6	35.690895	-7.0	-100.0	0.0	0.43333334	0.43333334	-100.0	0.0	-100.0	-100.0	71.6	100.0	99	-7.789917	5.5651846	-0.12890825	-18.854916	-7.7901	5.564712	-0.18317886	-18.909628	-3.418129	1.1416445	2.1997566	-11.386345	7.1804934	0.63618976	15389.033141613007
28	-81.36667	31.778906	-10.0	-100.0	0.0	0.26666668	0.26666668	-66.0	0.0	-66.0	-66.0	80.36667	66.0	99	-7.7052016	5.639199	-0.13026243	-19.096914	-7.7055793	5.6384974	-0.16775778	-19.440691	-3.2844374	1.238009	2.0157833	-11.445471	7.0546403	0.5597279	16034.407574653625
29	-66.8	38.17713	-7.0	-100.0	0.033333335	0.43333334	0.4	-100.0	0.0	-100.0	-100.0	65.833336	100.0	15	-7.5895343	5.696932	-0.13561848	-19.328217	-7.589684	5.6959934	-0.15702195	-19.40022	-3.2542026	1.2576492	1.3912268	-12.245334	6.9323306	0.53149337	16583.491945266724
30	-78.46667	32.36843	-9.0	-100.0	0.1	0.26666668	0.23333333	-100.0	0.0	-100.0	-100.0	77.566666	100.0	69	-7.454144	5.724601	-0.12583385	-19.418013	-7.4543505	5.724193	-0.163276	-19.632715	-3.2611666	1.2485728	2.1906996	-10.86597	6.7931614	0.5095577	17219.172877073288
31	-87.3	29.837502	-8.0	-100.0	0.0	0.16666667	0.16666667	-32.0	0.0	-32.0	-32.0	86.3	32.0	99	-7.3252115	5.729435	-0.12209503	-19.957268	-7.3253174	5.7290077	-0.14387274	-19.887535	-3.2935188	1.2207943	1.4484739	-10.506536	6.676286	0.517498	17899.09844493866
32	-91.166664	23.184883	-15.0	-100.0	0.06666667	0.1	0.1	-100.0	0.0	-100.0	-100.0	90.23333	100.0	14	-7.2727284	5.7398295	-0.12013701	-19.8733	-7.2729754	5.739737	-0.14401951	-20.275566	-3.3111842	1.2063565	1.2857771	-11.175051	6.6290903	0.4952684	18622.389260292053
33	-85.96667	31.064966	-9.0	-100.0	0.0	0.2	0.16666667	-100.0	0.0	-100.0	-100.0	84.96667	100.0	16	-7.2221036	5.7241235	-0.1110563	-20.060308	-7.2221694	5.723653	-0.14923057	-20.083029	-3.3084023	1.2011491	1.3326712	-10.258463	6.578158	0.49884388	19308.427708864212
34	-72.63333	35.399136	-9.0	-100.0	0.16666667	0.3	0.26666668	-100.0	0.0	-100.0	-100.0	71.8	100.0	99	-7.1828127	5.7332015	-0.10720726	-20.35523	-7.1828265	5.732952	-0.15966085	-20.457176	-3.313271	1.2054162	1.4223509	-12.630518	6.539644	0.4941419	19917.444853782654
35	-79.96667	32.03486	-9.0	-100.0	0.033333335	0.26666668	0.16666667	-100.0	0.0	-100.0	-100.0	79.0	100.0	99	-7.1077538	5.710697	-0.10050136	-20.572996	-7.107705	5.7102313	-0.1532774	-20.495104	-3.3092284	1.1978154	1.9393501	-11.89603	6.4689045	0.49331656	20563.098457098007
36	-77.4	33.749664	-9.0	-100.0	0.033333335	0.3	0.2	-100.0	0.0	-100.0	-100.0	76.433334	100.0	33	-7.0754957	5.728205	-0.09996326	-20.946436	-7.0755053	5.7275543	-0.15383914	-20.839228	-3.3100407	1.2025588	1.1654701	-10.567376	6.439424	0.4962294	21193.11466360092
37	-81.86667	28.82445	-7.0	-100.0	0.13333334	0.23333333	0.16666667	-100.0	0.0	-100.0	-100.0	81.0	100.0	83	-7.039979	5.708373	-0.09315592	-20.71885	-7.040168	5.7076654	-0.14192796	-20.740347	-3.3074045	1.1990708	1.3341236	-10.632005	6.4053564	0.50478745	21857.243161916733
38	-80.433334	30.532694	-10.0	-100.0	0.13333334	0.23333333	0.13333334	-100.0	0.0	-100.0	-100.0	79.566666	100.0	99	-7.003115	5.6632953	-0.09490779	-21.070309	-7.0031657	5.66364	-0.13532653	-20.938377	-3.3169277	1.18937	1.3510971	-11.52561	6.3728495	0.50699466	22507.035900831223
39	-85.13333	29.57897	-7.0	-100.0	0.1	0.16666667	0.16666667	-100.0	0.0	-100.0	-100.0	84.23333	100.0	99	-7.0161366	5.655753	-0.081308536	-21.189543	-7.016381	5.6554685	-0.123309	-21.311604	-3.3124602	1.1821374	1.0309677	-12.410649	6.388015	0.5221372	23183.47731947899
40	-86.36667	26.108086	-15.0	-100.0	0.13333334	0.13333334	0.06666667	-40.0	0.0	-40.0	-40.0	85.5	41.0	99	-6.9742603	5.62403	-0.08092725	-21.547693	-6.9748054	5.6231966	-0.13963811	-21.430086	-3.3056405	1.1957586	1.1161337	-11.620903	6.3518934	0.5318555	23864.67533683777
41	-77.8	33.65551	-8.0	-100.0	0.13333334	0.26666668	0.2	-100.0	0.0	-100.0	-100.0	76.933334	100.0	99	-6.936263	5.6126113	-0.07689488	-21.914526	-6.935744	5.6128306	-0.12388754	-21.757935	-3.2853642	1.1965568	1.2041426	-11.179707	6.31749	0.5358703	24495.752055883408
42	-83.566666	27.611212	-10.0	-100.0	0.2	0.13333334	0.13333334	-25.0	0.0	-25.0	-25.0	82.76667	26.0	99	-6.898068	5.617802	-0.0778538	-21.743645	-6.898212	5.617264	-0.13195223	-21.785614	-3.2712824	1.2095519	1.3658867	-11.229391	6.2754664	0.5351066	25153.934403181076
43	-69.23333	29.346985	-21.0	-100.0	0.26666668	0.33333334	0.26666668	-100.0	0.0	-100.0	-100.0	68.5	100.0	99	-6.8552833	5.5857353	-0.07831584	-22.382553	-6.8553557	5.584982	-0.12611228	-22.185642	-3.2653313	1.2165397	1.1060905	-11.712232	6.233403	0.5348092	25727.178587436676
44	-91.63333	17.896896	-31.0	-100.0	0.23333333	0.033333335	0.0	-20.0	0.0	-20.0	-20.0	90.86667	21.0	99	-6.852115	5.5732365	-0.07415877	-22.366919	-6.8518515	5.5731945	-0.14237091	-22.365284	-3.2942665	1.191926	1.7862344	-11.873943	6.2365985	0.54002285	26442.522022247314
45	-68.066666	37.482384	-7.0	-100.0	0.1	0.36666667	0.3	-24.0	0.0	-24.0	-24.0	67.166664	25.0	11	-6.827326	5.543257	-0.07266284	-23.25643	-6.8275666	5.5427895	-0.13908708	-23.172718	-3.2681823	1.2044504	1.6666837	-11.250191	6.215143	0.554811	26990.97363948822
46	-83.1	23.93512	-29.0	-100.0	0.2	0.2	0.2	-20.0	0.0	-20.0	-20.0	82.3	21.0	59	-6.825437	5.5523596	-0.07170305	-22.98627	-6.825153	5.552319	-0.138117	-22.942743	-3.2644427	1.211206	1.4979043	-12.852945	6.2118816	0.55717915	27645.539387226105
47	-78.13333	29.276535	-9.0	-100.0	0.3	0.2	0.2	-100.0	0.0	-100.0	-100.0	77.433334	100.0	99	-6.772423	5.510026	-0.06869884	-23.510513	-6.772607	5.509791	-0.13388948	-23.258251	-3.2807906	1.2056746	1.655529	-11.136038	6.165301	0.5536722	28281.394755601883
48	-74.53333	35.672333	-7.0	-100.0	0.2	0.26666668	0.23333333	-100.0	0.0	-100.0	-100.0	73.73333	100.0	99	-6.8052874	5.5457015	-0.07536408	-23.883635	-6.8058505	5.54557	-0.12185842	-23.717627	-3.263584	1.204671	1.0818243	-11.826435	6.1986027	0.56377286	28891.416393756866
49	-69.8	35.668285	-7.0	-100.0	0.16666667	0.33333334	0.26666668	-100.0	0.0	-100.0	-100.0	68.96667	100.0	99	-6.8034863	5.5234027	-0.07166566	-23.720982	-6.803411	5.523	-0.12381965	-24.273012	-3.2469199	1.2156862	1.2436523	-11.224812	6.195447	0.5663796	29468.555619955063
50	-71.86667	32.708546	-8.0	-100.0	0.3	0.26666668	0.26666668	-100.0	0.0	-100.0	-100.0	71.166664	100.0	89	-6.794607	5.5102553	-0.07665618	-24.092978	-6.794945	5.5100784	-0.12735756	-24.634338	-3.236422	1.2190458	1.0749521	-11.4475155	6.188706	0.5768735	30065.236697673798
51	-76.1	30.525784	-7.0	-100.0	0.23333333	0.23333333	0.16666667	-90.0	0.0	-90.0	-90.0	75.333336	91.0	77	-6.8098483	5.488693	-0.0715861	-24.382788	-6.8095336	5.489467	-0.13042167	-24.657644	-3.2335126	1.2174779	1.2871885	-10.645577	6.207415	0.58526593	30687.050783872604
52	-77.5	27.356596	-8.0	-100.0	0.46666667	0.16666667	0.16666667	-21.0	0.0	-21.0	-21.0	76.96667	22.0	24	-6.75035	5.429708	-0.068377696	-24.605288	-6.7505937	5.4293184	-0.11550653	-25.317562	-3.2137084	1.2296724	1.246768	-12.173996	6.1442213	0.5606628	31306.57571363449
53	-74.1	29.269268	-10.0	-100.0	0.46666667	0.16666667	0.13333334	-100.0	0.0	-100.0	-100.0	73.566666	100.0	32	-6.7484627	5.4371324	-0.06647844	-24.941586	-6.748546	5.4368753	-0.1172035	-25.60011	-3.2207289	1.2303454	1.1758718	-12.945457	6.1455846	0.5745907	31920.647920131683
54	-77.46667	29.129293	-9.0	-100.0	0.3	0.23333333	0.16666667	-10.0	0.0	-10.0	-10.0	76.76667	10.0	99	-6.733386	5.4482107	-0.077899486	-24.929035	-6.7333984	5.4479294	-0.105616555	-25.252373	-3.2216768	1.2221104	0.7911329	-10.963528	6.1346836	0.575227	32535.81444334984
55	-71.26667	28.360695	-9.0	-100.0	0.4	0.26666668	0.16666667	-100.0	0.0	-100.0	-100.0	70.666664	100.0	40	-6.732764	5.4459047	-0.06904851	-25.391035	-6.7327695	5.4458942	-0.0936057	-25.412703	-3.2093425	1.2286297	0.9470911	-10.98308	6.133308	0.5719937	33129.8270277977
56	-73.166664	30.695366	-9.0	-100.0	0.23333333	0.26666668	0.16666667	-42.0	0.0	-42.0	-42.0	72.4	43.0	58	-6.7175584	5.433809	-0.06867696	-25.539705	-6.7176666	5.4340057	-0.10377609	-25.42981	-3.2246497	1.22283	1.4627914	-10.906528	6.1162696	0.56630105	33721.824308395386
57	-69.166664	32.93234	-6.0	-100.0	0.33333334	0.26666668	0.26666668	-100.0	0.0	-100.0	-100.0	68.5	100.0	73	-6.7041583	5.4056234	-0.08227561	-25.681166	-6.70404	5.4054713	-0.11742847	-25.92885	-3.209956	1.2255044	0.7596483	-11.027286	6.1045876	0.574643	34298.51854252815
58	-71.933334	31.949892	-6.0	-100.0	0.4	0.2	0.13333334	-7.0	0.0	-7.0	-7.0	71.333336	8.0	60	-6.6446133	5.36239	-0.07382627	-26.442734	-6.6442738	5.362391	-0.117201656	-26.136074	-3.2218525	1.2212383	0.8845568	-10.744749	6.049917	0.59112984	34873.62058568001
59	-91.3	18.9458	-16.0	-100.0	0.2	0.06666667	0.06666667	-19.0	0.0	-19.0	-19.0	90.5	19.0	64	-6.63927	5.345904	-0.06902227	-26.94004	-6.6395307	5.3461437	-0.0737221	-26.704153	-3.2284338	1.218032	0.9486904	-10.88036	6.0489836	0.58036536	35586.27226114273
60	-80.166664	29.738956	-9.0	-100.0	0.13333334	0.3	0.2	-13.0	0.0	-13.0	-13.0	79.3	14.0	99	-6.64869	5.3424945	-0.07091506	-26.677303	-6.6485353	5.3422513	-0.084583506	-26.556227	-3.1924639	1.2418054	1.1533289	-11.296019	6.054489	0.58490694	36218.93145251274
61	-87.2	23.87942	-1.0	-100.0	0.23333333	0.1	0.033333335	-100.0	0.0	-100.0	-100.0	86.433334	100.0	99	-6.6095753	5.3474483	-0.06501923	-27.387268	-6.609659	5.3477902	-0.093941376	-26.972803	-3.2007039	1.2336442	1.4061012	-11.858543	6.0160036	0.58668464	36921.1417529583
62	-81.13333	24.064821	-23.0	-100.0	0.33333334	0.13333334	0.1	-21.0	0.0	-21.0	-21.0	80.46667	21.0	77	-6.61746	5.309911	-0.06472684	-27.815321	-6.617403	5.3098173	-0.09536024	-27.103825	-3.174208	1.2465196	1.0079098	-11.124142	6.024013	0.57617044	37565.543312072754
63	-79.6	25.5181	-14.0	-100.0	0.43333334	0.13333334	0.06666667	-100.0	0.0	-100.0	-100.0	79.03333	100.0	50	-6.600044	5.310763	-0.06616198	-27.618376	-6.6002545	5.31089	-0.09985802	-27.75112	-3.1919904	1.2379445	0.8893347	-12.824936	6.01096	0.59871	38216.47669816017
64	-63.433334	34.465137	-9.0	-100.0	0.4	0.26666668	0.16666667	-100.0	0.0	-100.0	-100.0	62.833332	100.0	99	-6.5681324	5.2760687	-0.07204799	-28.371115	-6.568048	5.2762046	-0.08833249	-27.770414	-3.180895	1.2411746	0.68743896	-11.683723	5.979318	0.5898941	38755.47377252579
65	-65.96667	32.272263	-8.0	-100.0	0.33333334	0.3	0.23333333	-83.0	0.0	-83.0	-83.0	65.3	84.0	99	-6.5485773	5.258723	-0.07194826	-28.463863	-6.548825	5.258456	-0.09639582	-28.34887	-3.1687272	1.252836	0.9593773	-11.915956	5.957103	0.577005	39307.11267662048
66	-66.36667	33.49177	-9.0	-100.0	0.36666667	0.23333333	0.16666667	-22.0	0.0	-22.0	-22.0	65.73333	23.0	99	-6.557302	5.246714	-0.07165685	-28.711872	-6.557096	5.246481	-0.09281397	-28.539806	-3.1678808	1.2476181	0.9401655	-12.886019	5.965361	0.5795477	39847.57473921776
67	-86.833336	16.830692	-42.0	-100.0	0.4	0.1	0.033333335	-100.0	0.0	-100.0	-100.0	86.23333	100.0	69	-6.5149283	5.2116694	-0.069255844	-28.19395	-6.5147886	5.2119823	-0.08178001	-28.324455	-3.1513205	1.2518948	1.0969477	-12.40136	5.9248724	0.5800921	40551.952550172806
68	-78.166664	31.614431	-8.0	-100.0	0.3	0.13333334	0.13333334	-100.0	0.0	-100.0	-100.0	77.46667	100.0	39	-6.518012	5.2171555	-0.06555402	-28.693478	-6.5177183	5.217413	-0.08061907	-28.522976	-3.1465192	1.2604154	1.2194309	-11.625309	5.92682	0.5710896	41192.23016524315
69	-75.7	32.53731	-6.0	-100.0	0.33333334	0.13333334	0.06666667	-18.0	0.0	-18.0	-18.0	75.03333	19.0	86	-6.4969788	5.1955104	-0.061369255	-29.318714	-6.4971914	5.195223	-0.078048706	-29.251915	-3.1775117	1.2406509	1.2843609	-11.888783	5.9127626	0.57693654	41796.67836332321
70	-78.6	26.178362	-7.0	-100.0	0.36666667	0.13333334	0.1	-37.0	0.0	-37.0	-37.0	77.96667	38.0	84	-6.523946	5.1893654	-0.054269493	-28.915169	-6.5236692	5.189246	-0.07804342	-29.172728	-3.1802084	1.2419728	0.81758404	-11.579246	5.9428277	0.58011675	42428.927628040314
71	-73.63333	32.089962	-7.0	-100.0	0.3	0.2	0.13333334	-23.0	0.0	-23.0	-23.0	72.933334	24.0	72	-6.475226	5.124545	-0.03748025	-29.269506	-6.4757423	5.1247807	-0.072086364	-29.397696	-3.1564276	1.2496139	1.1415095	-10.296843	5.889581	0.59624463	43019.7048830986
72	-80.46667	30.079597	-6.0	-100.0	0.23333333	0.16666667	0.13333334	-17.0	0.0	-17.0	-17.0	79.7	18.0	99	-6.489198	5.1265984	-0.04400221	-29.342075	-6.4889383	5.1272683	-0.06441686	-29.396353	-3.1324687	1.2615447	1.0289545	-10.839235	5.904271	0.5810373	43655.58748579025
73	-77.833336	30.113213	-6.0	-100.0	0.33333334	0.13333334	0.13333334	-100.0	0.0	-100.0	-100.0	77.166664	100.0	99	-6.4934154	5.1071754	-0.05065835	-29.031723	-6.49359	5.106776	-0.054141328	-29.581385	-3.150548	1.2617301	1.3142385	-11.95142	5.913216	0.5974865	44293.71569943428
74	-73.36667	31.237246	-8.0	-100.0	0.26666668	0.3	0.13333334	-12.0	0.0	-12.0	-12.0	72.63333	13.0	15	-6.4629	5.094002	-0.05193632	-28.692005	-6.462461	5.0930815	-0.060536247	-28.98311	-3.1301596	1.2703646	1.1783571	-10.686836	5.878816	0.5853155	44881.0099966526
75	-67.6	33.675514	-6.0	-100.0	0.3	0.33333334	0.16666667	-100.0	0.0	-100.0	-100.0	66.9	100.0	32	-6.471357	5.1060734	-0.052322775	-29.03006	-6.4714646	5.10676	-0.065704726	-29.614267	-3.1516888	1.2619406	1.2046504	-12.722818	5.8938694	0.5942961	45448.08098363876
76	-67.9	27.488605	-8.0	-100.0	0.6333333	0.13333334	0.13333334	-13.0	0.0	-13.0	-13.0	67.53333	13.0	57	-6.4794602	5.0920763	-0.050939236	-29.369137	-6.47928	5.092195	-0.065443136	-31.024927	-3.1293213	1.2630398	1.2607155	-11.369123	5.9054713	0.598049	46000.58557987213
77	-81.96667	25.133621	-7.0	-100.0	0.4	0.1	0.033333335	-10.0	0.0	-10.0	-10.0	81.36667	10.0	51	-6.441272	5.071211	-0.04509023	-29.347736	-6.441556	5.071349	-0.066953905	-29.653685	-3.1006196	1.284966	1.6963482	-10.978463	5.8533983	0.5765934	46647.305580616
78	-63.433334	32.72276	-7.0	-100.0	0.5	0.2	0.2	-36.0	0.0	-36.0	-36.0	62.933334	37.0	99	-6.458032	5.0753183	-0.040900387	-30.119728	-6.458191	5.0751224	-0.05230456	-29.487804	-3.128245	1.2697335	0.88918734	-11.787863	5.8774276	0.5920896	47172.905333042145
79	-67.4	36.269917	-7.0	-100.0	0.26666668	0.26666668	0.23333333	-16.0	0.0	-16.0	-16.0	66.666664	17.0	10	-6.474524	5.0757456	-0.050082028	-30.360922	-6.474418	5.0756345	-0.059675306	-30.448305	-3.133507	1.2616497	1.0921116	-11.004669	5.8969684	0.5902064	47717.18572473526
80	-68.566666	36.07186	-9.0	-100.0	0.3	0.26666668	0.23333333	-15.0	0.0	-15.0	-15.0	67.86667	15.0	99	-6.4411874	5.038174	-0.042738657	-30.675388	-6.441279	5.038001	-0.052281484	-30.701029	-3.1248312	1.2678753	0.884346	-11.861839	5.866897	0.6024219	48270.874895334244
81	-71.23333	31.058744	-8.0	-100.0	0.4	0.2	0.1	-34.0	0.0	-34.0	-34.0	70.63333	35.0	99	-6.458478	5.036906	-0.051122323	-30.3417	-6.4585085	5.0368524	-0.051539063	-29.981201	-3.1052175	1.2773197	1.1293874	-10.387878	5.881464	0.5945107	48849.34398651123
82	-74.46667	27.77617	-15.0	-100.0	0.4	0.16666667	0.06666667	-25.0	0.0	-25.0	-25.0	73.86667	26.0	51	-6.434251	5.040652	-0.048856016	-30.104399	-6.4338474	5.039956	-0.05682086	-31.137205	-3.0933962	1.2897515	1.0263615	-13.559096	5.8552775	0.59031487	49448.95490503311
83	-69.5	31.03412	-4.0	-100.0	0.53333336	0.23333333	0.2	-75.0	0.0	-75.0	-75.0	69.03333	75.0	86	-6.462743	5.0358963	-0.058662705	-30.32262	-6.4626536	5.0368156	-0.05410826	-30.140745	-3.096151	1.2806478	1.3619137	-13.274448	5.8901725	0.5853096	50021.43407583237
84	-81.8	20.548155	-9.0	-100.0	0.5	0.06666667	0.06666667	-23.0	0.0	-23.0	-23.0	81.3	24.0	69	-6.43064	5.002629	-0.05194639	-30.095251	-6.430664	5.0026236	-0.045012556	-30.26337	-3.1316547	1.2596155	1.0403743	-12.270371	5.8587613	0.6024778	50672.876578330994
85	-80.066666	22.9375	-8.0	-100.0	0.5	0.13333334	0.1	-55.0	0.0	-55.0	-55.0	79.566666	56.0	50	-6.455063	5.0163436	-0.04776579	-30.886086	-6.454932	5.01675	-0.055741787	-30.710304	-3.0966098	1.2790545	1.0273361	-12.681917	5.8816514	0.6127731	51319.05035686493
86	-69.46667	29.012337	-12.0	-100.0	0.53333336	0.2	0.13333334	-100.0	0.0	-100.0	-100.0	69.0	100.0	49	-6.452275	5.0026693	-0.037925433	-30.110008	-6.452393	5.002892	-0.0363172	-30.12599	-3.0785303	1.2955176	1.1147432	-12.078204	5.8756957	0.6013058	51901.7486038208
87	-66.4	29.932814	-6.0	-100.0	0.5	0.2	0.13333334	-22.0	0.0	-22.0	-22.0	65.9	23.0	99	-6.435845	5.0053163	-0.03864827	-31.457273	-6.4358873	5.004568	-0.043000408	-31.179161	-3.0837133	1.289558	1.3083296	-12.282765	5.8634715	0.6018158	52445.37146925926
88	-67.566666	29.823574	-8.0	-100.0	0.6	0.16666667	0.1	-21.0	0.0	-21.0	-21.0	67.166664	22.0	80	-6.4644094	4.9950876	-0.037188485	-30.594717	-6.464652	4.9945602	-0.03032533	-30.916845	-3.0942566	1.2840356	1.3839626	-13.934188	5.8938956	0.6008902	52998.377141952515
89	-70.26667	30.648472	-12.0	-100.0	0.26666668	0.3	0.2	-45.0	0.0	-45.0	-45.0	69.53333	46.0	59	-6.462226	4.9863567	-0.058072124	-30.515305	-6.462368	4.9860873	-0.037893727	-30.42886	-3.0968552	1.2792041	1.1658401	-13.703163	5.8983335	0.6260917	53571.920345783234
90	-68.166664	27.056833	-10.0	-100.0	0.56666666	0.13333334	0.1	-13.0	0.0	-13.0	-13.0	67.73333	14.0	99	-6.4761577	4.9971905	-0.04595619	-30.925905	-6.4760637	4.9972563	-0.018185936	-31.665026	-3.0797107	1.2894107	0.9593768	-12.084041	5.908816	0.6174228	54127.88531947136
91	-66.13333	26.940346	-19.0	-100.0	0.6	0.2	0.16666667	-20.0	0.0	-20.0	-20.0	65.73333	20.0	61	-6.4782863	4.9879513	-0.04106786	-30.857231	-6.4780726	4.9879284	-0.03237015	-30.361675	-3.06312	1.3021009	1.2737994	-11.830897	5.9057736	0.5986375	54669.570912361145
92	-70.96667	28.193949	-9.0	-100.0	0.46666667	0.2	0.13333334	-100.0	0.0	-100.0	-100.0	70.433334	100.0	99	-6.473348	4.9653645	-0.038101766	-30.882854	-6.4735274	4.96482	-0.022603419	-31.66806	-3.071165	1.3002677	1.0678816	-11.286574	5.9048305	0.610152	55263.0089867115
93	-71.6	23.444403	-9.0	-100.0	0.6	0.16666667	0.06666667	-100.0	0.0	-100.0	-100.0	71.2	100.0	59	-6.4755197	4.973738	-0.046931803	-30.270979	-6.4755144	4.973545	-0.024111226	-31.428009	-3.0477927	1.3085003	1.3100977	-11.65483	5.906374	0.6088824	55862.54298710823
94	-69.46667	29.609385	-8.0	-100.0	0.4	0.2	0.13333334	-25.0	0.0	-25.0	-25.0	68.86667	26.0	99	-6.449221	4.9491997	-0.041152894	-29.758717	-6.449245	4.9487677	-0.029235534	-29.998837	-3.0503893	1.3098398	1.0881023	-11.88453	5.884998	0.62787426	56427.17028260231
95	-62.5	32.98055	-9.0	-100.0	0.46666667	0.33333334	0.23333333	-21.0	0.0	-21.0	-21.0	61.966667	22.0	99	-6.415293	4.963817	-0.045227595	-31.265507	-6.4152427	4.96355	0.0027093664	-32.42061	-3.0385644	1.3129328	1.1603575	-11.9957695	5.8466396	0.60764444	56940.6075296402
96	-72.833336	22.409945	-16.0	-100.0	0.7	0.033333335	0.033333335	-18.0	0.0	-18.0	-18.0	72.53333	19.0	95	-6.415929	4.9467955	-0.0431173	-31.591791	-6.415974	4.9468155	-0.025095873	-31.743818	-3.0449212	1.3154771	1.1876907	-12.079508	5.8523088	0.6171917	57525.56392502785
97	-62.566666	26.724125	-10.0	-100.0	0.56666666	0.2	0.1	-36.0	0.0	-36.0	-36.0	62.133335	37.0	59	-6.4246445	4.9171185	-0.036271043	-32.53346	-6.42441	4.917472	-0.020583466	-33.591793	-3.0556455	1.3114713	1.0416012	-14.078904	5.865305	0.61415446	58045.86043167114
98	-64.03333	30.799873	-7.0	-100.0	0.56666666	0.16666667	0.1	-20.0	0.0	-20.0	-20.0	63.6	21.0	42	-6.4383225	4.9076343	-0.014907233	-32.160587	-6.4384556	4.907069	-0.03756523	-32.6588	-3.028726	1.3263215	1.1825366	-11.412292	5.874764	0.6184625	58573.10599088669
99	-55.366665	30.28364	-8.0	-100.0	0.43333334	0.43333334	0.3	-24.0	0.0	-24.0	-24.0	54.8	25.0	14	-6.3979425	4.8882594	-0.029499628	-31.916946	-6.3981533	4.888261	-0.03296366	-32.646214	-3.0231564	1.328228	1.1916857	-15.708702	5.8367057	0.62278044	59039.609880924225
100	-54.233334	34.34985	-8.0	-100.0	0.4	0.43333334	0.4	-63.0	0.0	-63.0	-63.0	53.633335	64.0	10	-6.3665924	4.8381963	-0.036436114	-31.532099	-6.366735	4.8376656	-0.029436782	-31.769403	-3.0146887	1.3279693	1.312933	-12.434773	5.804925	0.6182017	59504.045404195786
101	-67.333336	25.641548	-8.0	-100.0	0.6333333	0.13333334	0.1	-20.0	0.0	-20.0	-20.0	66.96667	21.0	57	-6.381222	4.827158	-0.018070675	-30.538776	-6.381224	4.8268037	-0.02231295	-32.489174	-3.045041	1.3177458	1.2418885	-12.055151	5.8236165	0.6247053	60055.61267876625
102	-66.26667	31.55306	-7.0	-100.0	0.46666667	0.23333333	0.1	-26.0	0.0	-26.0	-26.0	65.73333	27.0	99	-6.3369665	4.7699037	-0.045803577	-30.158142	-6.3370786	4.7696853	-0.037838973	-29.56284	-3.0237794	1.3195091	1.4070477	-11.856728	5.781951	0.6337682	60600.97346329689
103	-62.733334	31.621653	-7.0	-100.0	0.53333336	0.16666667	0.13333334	-32.0	0.0	-32.0	-32.0	62.266666	33.0	99	-6.336366	4.7860336	-0.02970618	-31.575504	-6.3367677	4.7851553	-0.022459917	-32.7899	-2.9929407	1.3401315	1.6096821	-11.665234	5.779222	0.6137061	61121.679127931595
104	-66.13333	27.893526	-10.0	-100.0	0.5	0.26666668	0.2	-100.0	0.0	-100.0	-100.0	65.63333	100.0	64	-6.329355	4.758465	-0.04763913	-31.019989	-6.3290696	4.758136	-0.018836021	-32.09433	-3.0291862	1.3208485	1.2526999	-11.458946	5.7835393	0.6453309	61679.730580329895
105	-67.666664	26.70123	-9.0	-100.0	0.6333333	0.13333334	0.06666667	-39.0	0.0	-39.0	-39.0	67.3	39.0	99	-6.3160686	4.7040915	-0.037557106	-31.739761	-6.315826	4.70428	-0.022508278	-31.208298	-3.0251157	1.324418	1.3120279	-11.208778	5.7654705	0.6392137	62237.529460668564
106	-69.7	26.069332	-8.0	-100.0	0.7	0.13333334	0.06666667	-36.0	0.0	-36.0	-36.0	69.4	37.0	93	-6.3138485	4.7051415	-0.03111114	-31.862902	-6.314195	4.704695	-0.025555626	-32.023193	-3.0008504	1.3409207	1.3488579	-11.007284	5.7645307	0.64824104	62809.532034397125
107	-69.0	29.141037	-8.0	-100.0	0.4	0.3	0.26666668	-28.0	0.0	-28.0	-28.0	68.4	29.0	52	-6.291389	4.6810894	-0.017113142	-31.108627	-6.2910304	4.6821237	-0.03498774	-30.692703	-3.0165987	1.3323087	1.6423755	-11.58601	5.748475	0.6418722	63372.58143401146
108	-57.366665	32.511005	-7.0	-100.0	0.5	0.33333334	0.23333333	-17.0	0.0	-17.0	-17.0	56.866665	18.0	57	-6.357176	4.6913385	-0.02528368	-30.521812	-6.3570213	4.6905503	-0.013381943	-31.608196	-2.9769113	1.3535416	1.5484276	-11.288568	5.8064666	0.6370513	63850.46812915802
109	-73.53333	26.979912	-17.0	-100.0	0.5	0.13333334	0.1	-19.0	0.0	-19.0	-19.0	73.03333	20.0	99	-6.3396077	4.6749167	-0.03043887	-30.9996	-6.33965	4.674944	-0.023491174	-30.72728	-2.9696937	1.3618857	1.3380294	-11.069442	5.7942	0.64379126	64443.9580745697
110	-77.36667	26.157833	-9.0	-100.0	0.53333336	0.06666667	0.033333335	-18.0	0.0	-18.0	-18.0	76.9	19.0	99	-6.306023	4.641869	-0.038921863	-30.399784	-6.3062816	4.6417327	-0.0034673512	-31.197771	-2.9832222	1.3493236	1.4041662	-12.618685	5.7673383	0.66113216	65067.30347061157
111	-64.2	25.43803	-9.0	-100.0	0.6	0.16666667	0.1	-46.0	0.0	-46.0	-46.0	63.8	47.0	99	-6.2929683	4.614654	-0.03647743	-29.551117	-6.292964	4.614748	-0.0064446107	-29.746305	-2.9771564	1.3522408	1.8171937	-14.613819	5.754951	0.64939404	65605.77672815323
112	-58.0	30.791775	-9.0	-100.0	0.6	0.26666668	0.16666667	-53.0	0.0	-53.0	-53.0	57.6	54.0	93	-6.309293	4.6008663	-0.0022753924	-29.147713	-6.309801	4.599719	-0.0066194087	-30.442625	-2.9787781	1.3528713	1.6524088	-11.4593525	5.774101	0.66137135	66097.03257203102
113	-68.666664	25.938818	-12.0	-100.0	0.6666667	0.13333334	0.1	-100.0	0.0	-100.0	-100.0	68.333336	100.0	48	-6.266013	4.5717177	-0.0134097785	-29.240717	-6.265815	4.5723953	-0.014313452	-28.973042	-2.9618826	1.3629452	1.5543725	-14.191631	5.737069	0.6762379	66678.03013205528
114	-67.46667	24.186405	-7.0	-100.0	0.6	0.26666668	0.06666667	-15.0	0.0	-15.0	-15.0	67.066666	16.0	81	-6.273791	4.557494	-0.01808732	-29.793177	-6.2734795	4.5574827	-0.011314243	-29.493639	-2.9469268	1.3769302	1.4035454	-10.719521	5.732211	0.6450731	67229.354626894
115	-73.3	27.10738	-14.0	-100.0	0.53333336	0.1	0.033333335	-20.0	0.0	-20.0	-20.0	72.833336	21.0	57	-6.2575145	4.570723	-0.015609354	-30.246763	-6.2575946	4.571229	-0.020355254	-30.005188	-2.9476507	1.3786436	1.8780904	-11.781643	5.721104	0.65566605	67820.2637951374
116	-70.066666	26.277916	-24.0	-100.0	0.6	0.13333334	0.1	-63.0	0.0	-63.0	-63.0	69.666664	64.0	53	-6.2528396	4.5461917	-0.018384717	-29.783344	-6.2530885	4.5463448	-0.012247704	-29.788677	-2.981905	1.3570595	1.3022509	-11.610899	5.719889	0.6624315	68400.45187592506
117	-70.96667	24.908476	-22.0	-100.0	0.6	0.13333334	0.06666667	-13.0	0.0	-13.0	-13.0	70.566666	14.0	99	-6.2576156	4.5131516	-0.01807525	-29.59022	-6.257435	4.5125637	-0.008944206	-28.710993	-2.9431307	1.383514	1.3910975	-12.168661	5.7220783	0.6543539	68974.63267469406
118	-71.63333	29.47709	-6.0	-100.0	0.5	0.16666667	0.13333334	-17.0	0.0	-17.0	-17.0	71.13333	18.0	99	-6.2393374	4.4911313	-0.017710984	-29.450987	-6.2393346	4.4913845	-0.013722822	-29.33097	-2.9861093	1.3516492	1.2781668	-11.557425	5.710434	0.6732436	69552.26540875435
119	-58.733334	30.0177	-9.0	-100.0	0.5	0.3	0.23333333	-21.0	0.0	-21.0	-21.0	58.233334	22.0	99	-6.2398086	4.466936	-0.019564658	-29.507845	-6.2397723	4.4669514	0.0082194805	-28.67734	-2.9493995	1.3782624	1.6259727	-11.628031	5.711583	0.6642328	70042.29307150841
120	-75.333336	24.284885	-23.0	-100.0	0.6	0.1	0.033333335	-22.0	0.0	-22.0	-22.0	74.933334	23.0	61	-6.2354918	4.463292	-0.0020576268	-30.33946	-6.235422	4.462383	0.011093222	-30.26769	-2.9552114	1.371739	1.445147	-13.250554	5.71169	0.68133414	70648.17406439781
121	-57.266666	30.403875	-8.0	-100.0	0.6	0.23333333	0.23333333	-20.0	0.0	-20.0	-20.0	56.866665	21.0	99	-6.2369924	4.4530807	-0.009288579	-30.092533	-6.236793	4.4529176	-0.007226199	-28.106491	-2.932918	1.3880227	1.5720706	-11.436378	5.715195	0.688612	71129.30543541908
122	-52.333332	29.17	-9.0	-100.0	0.56666666	0.33333334	0.3	-12.0	0.0	-12.0	-12.0	51.9	13.0	66	-6.221074	4.4275923	-0.03215518	-29.643875	-6.221259	4.4269743	-0.006381437	-28.660122	-2.9588945	1.3717399	1.7832212	-13.257465	5.6991315	0.68349	71570.56682944298
123	-69.566666	26.792639	-10.0	-100.0	0.6	0.16666667	0.06666667	-24.0	0.0	-24.0	-24.0	69.166664	25.0	87	-6.252566	4.4313993	-0.0010770634	-29.4556	-6.2523513	4.431332	-0.0011628345	-28.280006	-2.9526277	1.3780152	1.6899166	-10.990934	5.7372456	0.6901229	72136.37322473526
124	-66.833336	29.01963	-9.0	-100.0	0.6	0.16666667	0.1	-100.0	0.0	-100.0	-100.0	66.433334	100.0	57	-6.2717466	4.41986	0.014456786	-30.487453	-6.2719793	4.4191437	-0.0048446804	-29.134577	-2.9489768	1.3742574	1.5882721	-11.432135	5.7608466	0.700569	72700.41854858398
125	-59.233334	30.21885	-10.0	-100.0	0.56666666	0.3	0.16666667	-49.0	0.0	-49.0	-49.0	58.8	50.0	27	-6.2950144	4.4157753	-0.0023122057	-29.61003	-6.294658	4.416623	-0.0039640963	-28.38743	-2.9255376	1.3944548	1.6097417	-11.223734	5.779844	0.7046018	73201.6461250782
126	-68.76667	29.788906	-8.0	-100.0	0.46666667	0.2	0.16666667	-22.0	0.0	-22.0	-22.0	68.23333	23.0	74	-6.261811	4.3854365	-0.000806205	-29.860735	-6.2622414	4.385471	0.00084608793	-28.714563	-2.8998046	1.409314	1.6625538	-11.109849	5.749476	0.70735025	73761.608553648
127	-60.433334	30.257435	-8.0	-100.0	0.53333336	0.26666668	0.2	-40.0	0.0	-40.0	-40.0	59.966667	41.0	37	-6.2842693	4.412857	0.027495734	-29.671707	-6.284243	4.412117	0.0203809	-27.981714	-2.9449272	1.3907499	2.0182188	-12.376628	5.7705975	0.7034401	74266.05978345871
128	-65.23333	26.409195	-11.0	-100.0	0.6666667	0.1	0.1	-100.0	0.0	-100.0	-100.0	64.9	100.0	16	-6.2728314	4.419756	-0.00075922906	-28.217972	-6.2727423	4.419686	-0.005415663	-27.037033	-2.889075	1.4145582	2.154491	-13.913723	5.7543654	0.6953483	74820.31739544868
129	-64.76667	29.452427	-8.0	-100.0	0.56666666	0.16666667	0.06666667	-19.0	0.0	-19.0	-19.0	64.333336	20.0	99	-6.272489	4.418478	-0.01434283	-28.204872	-6.27244	4.4180818	0.00028004497	-28.389177	-2.940643	1.3902498	1.8043003	-12.298233	5.7633977	0.69946414	75352.74073433876
130	-66.666664	27.216825	-9.0	-100.0	0.6	0.06666667	0.033333335	-18.0	0.0	-18.0	-18.0	66.26667	19.0	30	-6.2926073	4.3891826	-0.016277857	-29.166372	-6.2927513	4.3893356	0.0035122856	-28.46169	-2.939274	1.39162	1.9152908	-11.939762	5.783326	0.7042746	75898.95825719833
131	-65.3	28.919601	-10.0	-100.0	0.5	0.26666668	0.23333333	-29.0	0.0	-29.0	-29.0	64.8	30.0	18	-6.2961993	4.3750763	-0.0070035905	-26.98905	-6.2959523	4.3750205	-0.010230541	-26.711159	-2.9175406	1.4064537	1.8527639	-11.295126	5.788373	0.7252597	76436.55654478073
132	-68.2	24.972519	-28.0	-100.0	0.53333336	0.16666667	0.1	-27.0	0.0	-27.0	-27.0	67.73333	28.0	54	-6.283348	4.3615003	0.00026593357	-28.359428	-6.283446	4.3622456	-0.007453382	-27.608437	-2.9131	1.4004372	1.7145109	-12.486565	5.775473	0.7099565	76995.91805005074
133	-68.933334	27.126781	-7.0	-100.0	0.6333333	0.13333334	0.06666667	-17.0	0.0	-17.0	-17.0	68.566666	18.0	38	-6.306632	4.374304	0.0057077482	-28.436136	-6.3067417	4.3732753	0.0063124895	-27.920975	-2.9511986	1.380129	1.5210481	-13.421353	5.8018126	0.7197496	77555.77030515671
134	-64.46667	28.95368	-8.0	-100.0	0.53333336	0.26666668	0.13333334	-22.0	0.0	-22.0	-22.0	64.0	23.0	78	-6.344646	4.3657374	0.013492987	-27.976254	-6.3444133	4.365595	-0.012315176	-27.137777	-2.8989196	1.4203805	1.9438324	-13.414177	5.8384414	0.71888083	78085.99015212059
135	-55.7	30.312979	-8.0	-100.0	0.56666666	0.2	0.2	-100.0	0.0	-100.0	-100.0	55.266666	100.0	99	-6.32411	4.3589354	0.04703316	-27.466255	-6.32416	4.359154	0.003904231	-27.723715	-2.9149263	1.4046445	1.6346035	-12.5293255	5.8164454	0.7193749	78572.18532466888
136	-55.333332	30.796463	-8.0	-100.0	0.53333336	0.26666668	0.26666668	-100.0	0.0	-100.0	-100.0	54.866665	100.0	12	-6.311917	4.37554	-0.008786209	-28.819319	-6.3119755	4.3761377	0.0082593635	-28.098335	-2.9083369	1.4163527	2.2711816	-11.807779	5.8052545	0.70027834	79053.41457629204
137	-66.46667	30.010813	-7.0	-100.0	0.53333336	0.2	0.13333334	-18.0	0.0	-18.0	-18.0	66.0	19.0	45	-6.306226	4.3593774	0.03986056	-27.328678	-6.3060284	4.3597007	0.004351981	-26.55455	-2.9197345	1.3974954	2.039803	-13.137421	5.8054047	0.7224448	79597.12948727608
138	-56.1	27.475262	-8.0	-100.0	0.6	0.26666668	0.16666667	-16.0	0.0	-16.0	-16.0	55.7	17.0	86	-6.313954	4.364274	0.025233962	-27.586761	-6.3144703	4.3635635	0.017126366	-27.44742	-2.9142802	1.4014553	1.5942318	-12.205377	5.812349	0.719931	80069.79388070107
139	-69.46667	22.579834	-26.0	-100.0	0.7	0.06666667	0.033333335	-15.0	0.0	-15.0	-15.0	69.166664	16.0	99	-6.3427587	4.3737135	0.005470678	-28.094757	-6.3427887	4.3745885	-0.0025815368	-27.348158	-2.9016113	1.4201964	2.0404644	-12.94895	5.8400626	0.71430326	80635.19285416603
140	-57.233334	26.87959	-8.0	-100.0	0.6666667	0.2	0.13333334	-28.0	0.0	-28.0	-28.0	56.9	29.0	46	-6.326817	4.356722	0.00950066	-27.487823	-6.326439	4.356016	0.0032452047	-27.872927	-2.9219115	1.4016931	1.8329391	-12.190983	5.8326344	0.72839546	81118.63415265083
141	-66.5	32.2343	-6.0	-100.0	0.46666667	0.23333333	0.23333333	-32.0	0.0	-32.0	-32.0	65.96667	33.0	50	-6.323485	4.359957	0.018714577	-27.575314	-6.323488	4.3601227	0.027457811	-27.571457	-2.8930037	1.4171821	1.8635144	-11.862667	5.816538	0.7112336	81663.43296766281
142	-59.9	25.839699	-7.0	-100.0	0.6666667	0.13333334	0.1	-21.0	0.0	-21.0	-21.0	59.566666	22.0	57	-6.344447	4.3536777	0.026115522	-27.516417	-6.344321	4.353594	-0.014953554	-27.083725	-2.902422	1.4245912	2.1469364	-11.3463	5.8421288	0.71706706	82164.15598988533
143	-59.7	25.755455	-8.0	-100.0	0.6666667	0.23333333	0.13333334	-17.0	0.0	-17.0	-17.0	59.366665	18.0	50	-6.367968	4.350803	0.038510308	-28.028	-6.3681426	4.351027	-0.007194355	-27.148317	-2.9085095	1.4159892	2.005276	-12.72976	5.8687496	0.7187585	82661.64442205429
144	-64.933334	27.29949	-17.0	-100.0	0.7	0.06666667	0.06666667	-100.0	0.0	-100.0	-100.0	64.63333	100.0	66	-6.352522	4.3565845	0.023732051	-27.397284	-6.3526278	4.356858	-0.0038072616	-26.471746	-2.8911498	1.4277529	2.1224923	-11.814699	5.850754	0.72206014	83213.83436012268
145	-65.6	27.280762	-8.0	-100.0	0.56666666	0.23333333	0.23333333	-17.0	0.0	-17.0	-17.0	65.166664	18.0	57	-6.376932	4.357886	0.054675654	-25.59749	-6.3768954	4.358206	0.0030480027	-25.74358	-2.918565	1.4211036	1.781219	-10.84506	5.8740973	0.71470904	83753.78607273102
146	-66.2	27.309828	-8.0	-100.0	0.6333333	0.16666667	0.16666667	-31.0	0.0	-31.0	-31.0	65.833336	32.0	27	-6.380404	4.3595324	0.011975616	-24.67554	-6.3803	4.3599725	-0.005893491	-25.224195	-2.9046109	1.4228207	1.8649542	-10.991688	5.877598	0.7238696	84299.3120598793
147	-62.033333	32.205055	-7.0	-100.0	0.53333336	0.2	0.16666667	-63.0	0.0	-63.0	-63.0	61.566666	64.0	47	-6.36722	4.366429	0.010786265	-24.072588	-6.36707	4.3662424	0.019640118	-24.229197	-2.912195	1.4166297	1.8603735	-12.180843	5.866108	0.7174896	84822.12294745445
148	-62.533333	22.210709	-9.0	-100.0	0.8	0.1	0.033333335	-19.0	0.0	-19.0	-19.0	62.333332	20.0	59	-6.3971286	4.3574862	-0.0031594783	-23.982735	-6.396926	4.357689	0.03378558	-24.007948	-2.8917854	1.4255066	2.8367026	-11.931648	5.8961434	0.72393984	85341.31628632545
149	-67.433334	24.964886	-14.0	-100.0	0.6333333	0.1	0.1	-12.0	0.0	-12.0	-12.0	67.066666	13.0	13	-6.4282427	4.3670526	0.02935481	-23.07722	-6.4285784	4.366452	0.025556996	-23.496288	-2.9300299	1.4110122	2.1950936	-11.398098	5.934256	0.7447378	85891.42000246048
150	-58.533333	26.011192	-9.0	-100.0	0.7	0.2	0.2	-12.0	0.0	-12.0	-12.0	58.233334	13.0	62	-6.4185615	4.3576555	0.043078333	-23.857594	-6.418627	4.3580213	0.00849846	-23.842787	-2.886073	1.4380599	1.9879284	-10.814215	5.921579	0.74156237	86380.4728717804
151	-58.333332	27.847603	-8.0	-100.0	0.53333336	0.3	0.23333333	-23.0	0.0	-23.0	-23.0	57.866665	24.0	49	-6.433115	4.388153	0.03617616	-23.423283	-6.4334197	4.388016	-0.0018042624	-23.924911	-2.883359	1.4342263	2.173883	-10.805115	5.9337287	0.73639524	86868.36154079437
152	-64.03333	29.326307	-10.0	-100.0	0.5	0.23333333	0.23333333	-19.0	0.0	-19.0	-19.0	63.533333	20.0	62	-6.4502444	4.399098	0.036939755	-24.397331	-6.4498863	4.398756	0.003036961	-24.887	-2.8700638	1.4432049	3.3528183	-12.370024	5.952812	0.72664124	87395.40236282349
153	-54.1	26.098978	-8.0	-100.0	0.6333333	0.23333333	0.16666667	-17.0	0.0	-17.0	-17.0	53.733334	18.0	66	-6.408551	4.4088473	0.024368852	-23.452408	-6.408812	4.408721	0.011634633	-23.805805	-2.866293	1.4478694	2.0353665	-11.57107	5.911339	0.7311764	87851.43046331406
154	-57.933334	27.85191	-8.0	-100.0	0.6333333	0.26666668	0.23333333	-14.0	0.0	-14.0	-14.0	57.566666	15.0	77	-6.4319777	4.427595	0.010622114	-23.36811	-6.431972	4.427508	-0.008829191	-24.113756	-2.8732147	1.436982	2.0922253	-13.19551	5.9357767	0.71927774	88333.6532087326
155	-58.033333	31.631718	-7.0	-100.0	0.53333336	0.33333334	0.33333334	-18.0	0.0	-18.0	-18.0	57.566666	19.0	12	-6.3993497	4.4208503	0.048942596	-23.55544	-6.399293	4.4209247	0.013519779	-23.764133	-2.9087663	1.423407	1.9892409	-11.406129	5.901099	0.71525294	88818.68438339233
156	-61.633335	29.852398	-7.0	-100.0	0.53333336	0.23333333	0.16666667	-100.0	0.0	-100.0	-100.0	61.166668	100.0	43	-6.3913856	4.40339	0.021438584	-23.17105	-6.3914866	4.4025865	0.0118981	-23.278055	-2.9054737	1.4250195	2.0917377	-11.122832	5.891261	0.7071576	89344.06826353073
157	-59.4	28.545403	-8.0	-100.0	0.6333333	0.2	0.13333334	-27.0	0.0	-27.0	-27.0	59.033333	28.0	99	-6.404879	4.3867874	0.06823574	-23.674025	-6.405145	4.386222	-0.0026107281	-24.192242	-2.942901	1.4000404	1.9718921	-11.8818655	5.9148307	0.7353844	89840.47166156769
158	-71.53333	28.240318	-7.0	-100.0	0.53333336	0.13333334	0.1	-25.0	0.0	-25.0	-25.0	71.066666	26.0	83	-6.4491763	4.3955235	0.045623258	-23.671495	-6.449024	4.3957543	0.007970557	-24.302956	-2.9304829	1.4031762	1.9722791	-11.474297	5.9545207	0.7444682	90421.7041964531
159	-72.4	26.716536	-9.0	-100.0	0.53333336	0.16666667	0.13333334	-17.0	0.0	-17.0	-17.0	71.933334	18.0	64	-6.4682636	4.404898	0.020277545	-23.399378	-6.4683805	4.4043503	0.017951965	-23.289816	-2.89468	1.4303795	2.2073152	-11.684494	5.972115	0.72459453	91007.85411500931
160	-68.566666	29.011127	-8.0	-100.0	0.6	0.16666667	0.13333334	-17.0	0.0	-17.0	-17.0	68.166664	17.0	99	-6.463653	4.405271	0.058609977	-22.490152	-6.463507	4.405477	0.024362579	-22.373919	-2.9139855	1.4239537	2.2365656	-12.010922	5.9688954	0.73851013	91564.86562824249
161	-66.96667	26.264658	-9.0	-100.0	0.6333333	0.2	0.2	-95.0	0.0	-95.0	-95.0	66.6	96.0	8	-6.499802	4.4224467	0.047718108	-23.23196	-6.4997277	4.421578	0.019087583	-23.50506	-2.90021	1.4333667	2.1078515	-15.382152	6.002412	0.72136045	92131.5265147686
162	-64.2	31.967068	-10.0	-100.0	0.53333336	0.2	0.2	-100.0	0.0	-100.0	-100.0	63.733334	100.0	82	-6.4735026	4.4113007	0.049067438	-23.396235	-6.4735303	4.411183	0.046608776	-23.35857	-2.8976557	1.4313067	2.0497766	-13.536985	5.9762597	0.72874105	92675.78999328613
163	-63.3	33.13724	-8.0	-100.0	0.46666667	0.3	0.3	-16.0	0.0	-16.0	-16.0	62.766666	17.0	99	-6.4915066	4.4200344	0.057194725	-23.141535	-6.4913735	4.419927	0.032325745	-23.584957	-2.915568	1.4203396	2.3479023	-13.217327	5.998609	0.73421305	93192.54086017609
164	-72.8	24.74456	-17.0	-100.0	0.53333336	0.13333334	0.13333334	-15.0	0.0	-15.0	-15.0	72.333336	16.0	62	-6.5112867	4.397769	0.026646703	-23.695688	-6.510678	4.3974934	0.006939903	-23.690536	-2.933657	1.4047881	2.4130535	-11.987042	6.022975	0.7587335	93779.2302441597
165	-59.9	29.560503	-8.0	-100.0	0.6333333	0.23333333	0.16666667	-15.0	0.0	-15.0	-15.0	59.533333	16.0	75	-6.512044	4.4193363	0.039356858	-22.010988	-6.5125	4.419028	0.086018786	-21.92296	-2.8656068	1.4569519	2.3545756	-11.948551	6.0132604	0.7383942	94276.74090123177
166	-67.4	21.937181	-11.0	-100.0	0.73333335	0.13333334	0.06666667	-25.0	0.0	-25.0	-25.0	67.13333	26.0	79	-6.5537405	4.4502263	0.027564466	-23.479307	-6.5535083	4.4506693	0.04824002	-23.668036	-2.906839	1.4330199	1.7341144	-12.875103	6.0627136	0.74370456	94830.09563279152
167	-68.333336	29.381777	-9.0	-100.0	0.6	0.13333334	0.13333334	-17.0	0.0	-17.0	-17.0	67.933334	18.0	99	-6.5446963	4.432275	0.03795573	-23.455114	-6.544811	4.431882	0.032994583	-24.123865	-2.910831	1.4298847	2.4142408	-12.139786	6.0526524	0.7443645	95387.89637303352
168	-64.63333	26.974659	-8.0	-100.0	0.6	0.26666668	0.13333334	-22.0	0.0	-22.0	-22.0	64.23333	22.0	57	-6.5709376	4.450244	0.05179356	-23.156364	-6.570942	4.450617	0.06461975	-24.221375	-2.89822	1.432579	2.217587	-10.908035	6.0807757	0.7467575	95918.67863154411
169	-59.3	24.175953	-8.0	-100.0	0.73333335	0.2	0.16666667	-15.0	0.0	-15.0	-15.0	59.033333	16.0	70	-6.5790014	4.4560704	0.07449286	-22.102438	-6.579275	4.455095	0.046686843	-22.57716	-2.9497063	1.3991249	2.487241	-10.730345	6.0917015	0.7497736	96414.42153429985
170	-69.36667	24.15158	-19.0	-100.0	0.73333335	0.06666667	0.033333335	-14.0	0.0	-14.0	-14.0	69.1	15.0	53	-6.565049	4.4457836	0.09766862	-22.813562	-6.5648785	4.4456334	0.03578703	-22.664968	-2.8957	1.4334177	2.5834744	-12.81561	6.0703406	0.7465247	96978.15406870842
171	-59.0	31.161942	-7.0	-100.0	0.46666667	0.33333334	0.23333333	-13.0	0.0	-13.0	-13.0	58.466667	14.0	99	-6.5619845	4.4649563	0.046795964	-23.572021	-6.562282	4.4645786	0.02210468	-23.880278	-2.8930306	1.4401897	2.222021	-10.841708	6.074048	0.73675275	97479.18932580948
172	-57.533333	28.306341	-8.0	-100.0	0.6	0.3	0.2	-7.0	0.0	-7.0	-7.0	57.133335	7.0	86	-6.5889506	4.46691	0.055630654	-22.919847	-6.588759	4.467456	0.061726928	-23.268991	-2.8949132	1.4472966	2.4457774	-13.957624	6.0953846	0.7319975	97956.98581385612
173	-55.3	29.023153	-6.0	-100.0	0.6333333	0.2	0.16666667	-6.0	0.0	-6.0	-6.0	54.933334	6.0	41	-6.595935	4.471782	0.075107604	-23.16451	-6.5964394	4.4716477	0.04509078	-23.24269	-2.8614326	1.467604	2.3813	-11.237605	6.10313	0.7316812	98417.86742162704
174	-59.666668	28.074108	-8.0	-100.0	0.6	0.23333333	0.2	-11.0	0.0	-11.0	-11.0	59.266666	12.0	75	-6.6157293	4.4868565	0.068404704	-22.018986	-6.615567	4.486084	0.054707468	-22.604671	-2.9307878	1.421744	2.020524	-12.924386	6.1248317	0.7370991	98911.16509389877
175	-57.933334	26.149485	-10.0	-100.0	0.6666667	0.23333333	0.2	-23.0	0.0	-23.0	-23.0	57.6	24.0	69	-6.6357455	4.4974704	0.06860633	-23.805283	-6.6357436	4.496987	0.05241792	-24.248604	-2.859695	1.4635136	2.3514566	-11.511639	6.1417637	0.7336624	99399.12351632118
176	-62.166668	29.326988	-7.0	-100.0	0.56666666	0.23333333	0.23333333	-13.0	0.0	-13.0	-13.0	61.733334	14.0	77	-6.5802464	4.468894	0.03362876	-23.14254	-6.5797825	4.4692593	0.050980285	-23.534355	-2.8765528	1.4525094	2.4509501	-11.338598	6.0941105	0.7481211	99909.73647165298
177	-51.866665	27.929356	-8.0	-100.0	0.56666666	0.4	0.3	-16.0	0.0	-16.0	-16.0	51.433334	17.0	99	-6.6149826	4.5060015	0.06532362	-23.077665	-6.614791	4.5067077	0.062816426	-24.11472	-2.859998	1.4511096	2.271184	-11.443378	6.122355	0.7329228	100348.73011493683
178	-67.5	23.955166	-11.0	-100.0	0.8	0.06666667	0.06666667	-24.0	0.0	-24.0	-24.0	67.3	25.0	93	-6.612067	4.5031805	0.04358688	-23.944439	-6.6124024	4.503348	0.060218066	-24.229177	-2.906601	1.4255084	2.2865772	-11.435539	6.1266894	0.7357671	100904.42042279243
179	-63.966667	27.759062	-7.0	-100.0	0.5	0.23333333	0.16666667	-37.0	0.0	-37.0	-37.0	63.466667	38.0	31	-6.6541333	4.498685	0.06918126	-23.251207	-6.6540027	4.4988184	0.046667546	-23.658642	-2.9397738	1.4172347	2.2429152	-13.153226	6.1690073	0.7422092	101432.72275924683
180	-64.6	28.443628	-10.0	-100.0	0.6666667	0.06666667	0.06666667	-100.0	0.0	-100.0	-100.0	64.26667	100.0	9	-6.649493	4.5019445	0.06614719	-23.738897	-6.6492314	4.5024714	0.028512537	-24.171282	-2.9143946	1.427883	2.0245318	-10.782743	6.1657577	0.7577534	101983.00081419945
181	-62.6	24.786556	-12.0	-100.0	0.76666665	0.1	0.1	-21.0	0.0	-21.0	-21.0	62.366665	22.0	93	-6.658827	4.499581	0.09956099	-22.669186	-6.6587353	4.4991536	0.071360916	-22.660776	-2.9362864	1.415613	2.2605526	-11.160475	6.179525	0.768561	102501.44826626778
182	-66.2	28.78819	-9.0	-100.0	0.6666667	0.13333334	0.1	-18.0	0.0	-18.0	-18.0	65.86667	19.0	99	-6.677952	4.5052056	0.06429741	-23.51991	-6.6783137	4.5041184	0.06238018	-24.057093	-2.9092586	1.432041	1.987809	-16.1492	6.195178	0.7531134	103044.84981274605
183	-61.066666	29.176401	-9.0	-100.0	0.56666666	0.23333333	0.2	-11.0	0.0	-11.0	-11.0	60.633335	12.0	59	-6.6866326	4.514125	0.05945474	-22.605286	-6.68676	4.5132003	0.045834273	-22.521849	-2.9168823	1.4292496	2.1039975	-11.722475	6.197805	0.75307375	103547.56544089317
184	-67.36667	22.967344	-7.0	-100.0	0.73333335	0.13333334	0.1	-14.0	0.0	-14.0	-14.0	67.1	15.0	99	-6.7166343	4.502622	0.09123407	-23.458975	-6.7165737	4.5022473	0.071453944	-23.952906	-2.9194815	1.4326994	2.1033006	-12.483944	6.235	0.74894637	104099.55591320992
185	-57.433334	27.4356	-10.0	-100.0	0.6666667	0.2	0.13333334	-27.0	0.0	-27.0	-27.0	57.1	28.0	33	-6.747371	4.526748	0.061615184	-23.461315	-6.7471814	4.5271273	0.07079269	-24.142681	-2.920374	1.4301229	2.3851595	-11.727725	6.26395	0.7674369	104584.4938545227
186	-66.53333	27.245468	-10.0	-100.0	0.6333333	0.16666667	0.16666667	-8.0	0.0	-8.0	-8.0	66.166664	8.0	70	-6.720663	4.541436	0.07332112	-24.274597	-6.721049	4.5408373	0.06636335	-24.359392	-2.8772917	1.4543633	2.1047692	-11.586335	6.2337184	0.73770374	105129.24188780785
187	-71.3	24.70108	-19.0	-100.0	0.56666666	0.2	0.16666667	-17.0	0.0	-17.0	-17.0	70.86667	18.0	89	-6.7155776	4.5489287	0.099400416	-23.477165	-6.7150946	4.549413	0.07551867	-23.88902	-2.8721178	1.4518864	2.4345279	-12.33713	6.22461	0.72981495	105706.9527683258
188	-61.133335	28.477749	-10.0	-100.0	0.6	0.2	0.16666667	-15.0	0.0	-15.0	-15.0	60.733334	16.0	79	-6.7156425	4.535769	0.103761524	-23.80878	-6.7156754	4.5356684	0.12103093	-22.988106	-2.8917403	1.4431845	1.9738026	-14.8676815	6.230858	0.7431929	106213.37059283257
189	-57.933334	25.422998	-9.0	-100.0	0.73333335	0.13333334	0.13333334	-35.0	0.0	-35.0	-35.0	57.666668	36.0	64	-6.727382	4.547829	0.051309735	-23.451323	-6.727488	4.548203	0.08599816	-23.636799	-2.9255338	1.4247732	2.2883992	-11.116106	6.244955	0.73772043	106703.21676039696
190	-65.333336	30.231697	-8.0	-100.0	0.53333336	0.16666667	0.13333334	-19.0	0.0	-19.0	-19.0	64.86667	20.0	99	-6.74321	4.561865	0.08150481	-23.374218	-6.743342	4.5611367	0.09969173	-23.735336	-2.9002407	1.4425399	2.27534	-11.766312	6.2560444	0.72907203	107237.52675652504
191	-62.9	32.13653	-8.0	-100.0	0.6	0.23333333	0.2	-22.0	0.0	-22.0	-22.0	62.5	23.0	99	-6.736318	4.5572567	0.09721993	-23.093113	-6.736124	4.558153	0.08959873	-23.210361	-2.9039292	1.4437417	2.5612473	-11.650535	6.250983	0.74513805	107755.18073320389
192	-67.76667	24.459057	-19.0	-100.0	0.6666667	0.13333334	0.1	-10.0	0.0	-10.0	-10.0	67.433334	11.0	47	-6.747812	4.5428853	0.08922741	-22.862389	-6.748081	4.542556	0.08547306	-23.290127	-2.9080315	1.4419051	2.2532496	-11.460892	6.262042	0.7377658	108305.39940786362
193	-64.566666	30.940464	-9.0	-100.0	0.56666666	0.16666667	0.16666667	-16.0	0.0	-16.0	-16.0	64.13333	16.0	99	-6.748189	4.544366	0.07210232	-23.773994	-6.7484765	4.5436783	0.084406674	-23.398054	-2.8926585	1.4500561	2.9619195	-12.0956335	6.2627993	0.75217485	108836.30814528465
194	-64.933334	28.131754	-19.0	-100.0	0.6	0.13333334	0.06666667	-18.0	0.0	-18.0	-18.0	64.53333	19.0	99	-6.7738094	4.5454693	0.079273015	-22.825035	-6.773814	4.5455556	0.058824927	-23.081623	-2.9102855	1.4355584	2.2616336	-10.054216	6.290284	0.74872833	109371.71778225899
195	-48.7	28.32096	-6.0	-100.0	0.6	0.3	0.23333333	-41.0	0.0	-41.0	-41.0	48.3	42.0	26	-6.760411	4.5601935	0.07931754	-24.023962	-6.7605524	4.5599613	0.08685607	-24.001266	-2.8863504	1.4552451	2.338523	-11.964043	6.2755475	0.757013	109794.91925239563
196	-65.4	30.26395	-9.0	-100.0	0.56666666	0.16666667	0.1	-100.0	0.0	-100.0	-100.0	64.96667	100.0	38	-6.7868567	4.5802293	0.103477776	-23.56846	-6.786736	4.580123	0.06800842	-23.283329	-2.9034126	1.4551975	2.6770809	-12.461073	6.294932	0.72667295	110350.3016614914
197	-53.466667	22.570974	-8.0	-100.0	0.73333335	0.23333333	0.13333334	-21.0	0.0	-21.0	-21.0	53.2	22.0	82	-6.7963686	4.5758977	0.07409157	-23.465515	-6.7963824	4.5754538	0.031812742	-24.117104	-2.9052887	1.4511644	2.4543467	-11.086949	6.3101954	0.74484736	110804.34754753113
198	-56.633335	28.041021	-11.0	-100.0	0.6	0.3	0.16666667	-23.0	0.0	-23.0	-23.0	56.233334	24.0	46	-6.7654967	4.574387	0.06441562	-22.805235	-6.7654953	4.575077	0.13587525	-22.711803	-2.9108036	1.4357525	2.165887	-11.69842	6.279205	0.73827934	111280.47032880783
199	-67.73333	25.561604	-10.0	-100.0	0.6666667	0.13333334	0.1	-34.0	0.0	-34.0	-34.0	67.4	35.0	94	-6.777111	4.584692	0.06305359	-23.114494	-6.7768617	4.584068	0.045858815	-23.529367	-2.8671584	1.468017	2.512224	-12.758599	6.288085	0.735027	111839.60224366188


==> tikz/data/unsafe_sac_her_all_rand_6DoF_new_smoothed.txt <==
Epoch	AverageEpRet	StdEpRet	MaxEpRet	MinEpRet	GoalReached	Collided	CriticallyCollided	AverageTestEpRet	StdTestEpRet	MaxTestEpRet	MinTestEpRet	EpLen	TestEpLen	TotalEnvInteracts	AverageQ1Vals	StdQ1Vals	MaxQ1Vals	MinQ1Vals	AverageQ2Vals	StdQ2Vals	MaxQ2Vals	MinQ2Vals	AverageLogPi	StdLogPi	MaxLogPi	MinLogPi	LossPi	LossQ	Time
0	-74.8	35.358540000000005	-8.0	-100.0	0.0	0.36666667	0.3	-100.0	0.0	-100.0	-100.0	73.8	100.0	99	-0.3570014	0.14078562	0.10886259400000001	-0.6819351	-0.3618845	0.1292676	0.019689102	-0.6552286	-4.095729	0.3068194	-1.9265442	-9.547037	-0.4531495	0.023877611	565.8846700191498
1	-85.76666999999999	28.802412	-10.0	-100.0	0.0	0.26666668	0.26666668	-29.0	0.0	-29.0	-29.0	84.76666999999999	29.0	99	-0.95736825	0.23476170000000002	-0.4375968	-1.7907444	-0.9575289	0.23549785	-0.38898817	-1.6870656000000002	-4.0977573	0.2883423	-3.174532	-9.485764999999999	0.14910074	0.08967552	1220.2936789989474
2	-60.466667	34.604176	-11.0	-100.0	0.0	0.6333333000000001	0.6333333000000001	-19.0	0.0	-19.0	-19.0	59.466667	19.0	29	-1.6345056999999998	0.25202736	-0.5303416	-2.5686693	-1.6346141	0.25485724	-0.4326045	-2.7068706000000002	-4.0930104	0.30551067	-3.0689907	-8.233822	0.83574253	0.24788256	1701.359850883484
3	-55.609524428571426	35.066865857142865	-8.0	-100.0	0.0	0.6142857071428571	0.5619047614285715	-28.571428571428573	0.0	-28.571428571428573	-28.571428571428573	54.609524428571426	28.571428571428573	43	-2.0431873214285714	0.5469416857142857	-0.406966758	-3.971468185714286	-2.0439465142857145	0.5469015457142856	-0.31577439542857144	-3.9515768857142857	-4.062448871428572	0.38286600285714284	-2.0896027571428575	-9.630002571428571	1.2817095814285715	0.4053152415714286	1964.1371918065208
4	-53.90476228571429	35.92605771428572	-7.714285714285714	-100.0	0.0	0.6333333257142858	0.5761904757142858	-20.428571428571427	0.0	-20.428571428571427	-20.428571428571427	52.90476228571429	20.428571428571427	43	-2.5938116928571424	0.7609070971428571	-0.4926374957142857	-5.017295171428572	-2.593782728571429	0.7624539742857143	-0.37349781000000004	-4.996090185714286	-4.0527393	0.4068375028571428	-1.8720903528571429	-9.628176428571427	1.8586315100000002	0.5362702328571429	2400.5036065237864
5	-51.02857085714286	37.743867428571434	-7.285714285714286	-100.0	0.0	0.6571428485714286	0.5952380928571429	-30.571428571428573	0.0	-30.571428571428573	-30.571428571428573	50.02857085714286	30.571428571428573	43	-3.155165457142857	1.0053340828571429	-0.4892862585714286	-6.057026971428571	-3.155113885714286	1.0059338385714285	-0.37345466000000005	-6.0096525285714275	-4.038749142857143	0.4410225742857143	-1.4689937357142857	-9.728602714285714	2.452485332857143	0.6811595728571429	2820.617661203657
6	-53.357142714285715	38.012994285714285	-7.285714285714286	-100.0	0.0	0.6095238057142858	0.53809524	-29.0	0.0	-29.0	-29.0	52.357142714285715	29.0	41	-3.709680142857142	1.2922055314285714	-0.4704448157142857	-7.076998214285715	-3.709630442857143	1.291935947142857	-0.36885473142857145	-6.997501871428573	-4.022518942857142	0.47766300714285714	-0.9827861157142855	-9.910145714285715	3.0423091857142857	0.8162215928571429	3257.638713291713
7	-56.800000142857144	38.619479857142856	-7.428571428571429	-100.0	0.0	0.5666666628571428	0.48571428571428565	-29.714285714285715	0.0	-29.714285714285715	-29.714285714285715	55.800000142857144	29.714285714285715	42	-4.270499728571429	1.6105571357142856	-0.4597169585714286	-8.002521042857143	-4.270470157142857	1.6098021042857142	-0.3586208285714286	-7.92341982857143	-4.0024149	0.51661136	-0.6489959442857142	-10.137809285714285	3.6394644285714284	0.9275916785714287	3719.971659183502
8	-62.428571285714284	38.01668385714286	-7.714285714285714	-100.0	0.0	0.4999999971428571	0.42857142857142844	-31.285714285714285	0.0	-31.285714285714285	-31.285714285714285	61.428571285714284	31.285714285714285	49	-4.842865014285715	1.9400338642857144	-0.4358054657142857	-8.855004314285715	-4.842784685714286	1.939239057142857	-0.3591357785714286	-8.777180685714287	-3.9771044142857144	0.5581126342857143	-0.34094694857142854	-10.063207142857141	4.246417414285714	1.0238342999999999	4222.283325263432
9	-67.02380957142857	38.074429	-7.857142857142857	-100.0	0.0	0.4571428542857143	0.3809523814285714	-32.285714285714285	0.0	-32.285714285714285	-32.285714285714285	66.02380957142857	32.285714285714285	47	-5.407665628571428	2.2654540142857145	-0.4072636628571429	-9.667427314285714	-5.407594685714286	2.263899228571429	-0.3545210257142858	-9.582345771428573	-3.943187514285715	0.6086864942857143	0.02312830857142862	-10.08453342857143	4.840783185714286	1.0964998214285713	4756.80120239939
10	-68.97619071428572	37.98249285714286	-7.857142857142857	-100.0	0.0	0.44285714857142855	0.36666666714285717	-28.714285714285715	0.0	-28.714285714285715	-28.714285714285715	67.97619071428572	28.714285714285715	48	-5.951281542857143	2.5772131571428574	-0.35876746285714284	-10.393446499999998	-5.951193542857142	2.5746975428571433	-0.3505889114285714	-10.2937691	-3.8978712	0.6709975857142858	0.33081790857142856	-10.30647857142857	5.4080993571428575	1.1497793071428573	5304.34197293009
11	-70.40952428571428	37.194308142857146	-8.142857142857142	-100.0	0.0	0.42857143428571426	0.36666666714285717	-36.857142857142854	0.0	-36.857142857142854	-36.857142857142854	69.40952428571428	36.857142857142854	36	-6.4429320428571435	2.878795685714286	-0.31810290999999996	-11.112891214285714	-6.442974057142857	2.8760276857142855	-0.3281481171428572	-11.036647571428572	-3.8422311	0.7435834285714286	0.6273359614285713	-10.451644428571429	5.916999971428571	1.1813575714285716	5862.939725296838
12	-71.14285857142856	36.940288571428574	-8.428571428571429	-100.0	0.0	0.41904762428571424	0.35238095285714277	-36.857142857142854	0.0	-36.857142857142854	-36.857142857142854	70.14285857142856	36.857142857142854	23	-6.8813211	3.168941128571429	-0.28637742857142856	-11.764724928571427	-6.881429485714286	3.1668878142857144	-0.3041741857142857	-11.749199857142857	-3.785124471428571	0.8139784428571429	0.8471410014285714	-10.708712857142858	6.366698414285714	1.1935266285714285	6424.657253129141
13	-72.16190571428571	36.28607528571428	-8.0	-100.0	0.0	0.41428572142857145	0.35238095285714277	-50.0	0.0	-50.0	-50.0	71.16190571428571	50.0	35	-7.262913599999999	3.447285285714286	-0.2573318371428571	-12.4131495	-7.2630314857142855	3.4455121714285712	-0.27944499	-12.433901428571428	-3.7197604142857146	0.8891853428571429	1.0610835242857142	-10.952586857142858	6.7535	1.1953747571428572	6993.580363784517
14	-74.1190477142857	35.45670514285714	-8.142857142857142	-100.0	0.0	0.3857142928571428	0.3285714285714286	-62.714285714285715	0.0	-62.714285714285715	-62.714285714285715	73.1190477142857	62.714285714285715	47	-7.581286957142857	3.715119	-0.23940891571428574	-13.097249214285714	-7.5814480571428575	3.7136531142857137	-0.26670100142857145	-13.105321714285713	-3.6459007999999997	0.9639529857142856	1.3101299814285714	-11.134658714285715	7.070315428571428	1.1878600714285716	7577.468398298536
15	-73.62857142857142	35.804466857142856	-8.142857142857142	-100.0	0.0	0.38571429285714276	0.32380952571428573	-74.57142857142857	0.0	-74.57142857142857	-74.57142857142857	72.62857142857142	74.57142857142857	51	-7.826033885714287	3.974320085714286	-0.21855755714285713	-13.698246285714287	-7.826298828571429	3.9724464999999998	-0.2528576814285714	-13.752952285714285	-3.574205471428571	1.0312616657142857	1.5521347142857143	-11.333126285714286	7.3074827142857135	1.1640677857142858	8160.809017317636
16	-74.61428485714285	35.584479714285706	-8.0	-100.0	0.0	0.36666667428571426	0.3238095257142857	-86.71428571428571	0.0	-86.71428571428571	-86.71428571428571	73.61428485714285	86.71428571428571	63	-8.007601842857143	4.2199352857142856	-0.20311320428571428	-14.315837142857143	-8.007911742857143	4.2182621	-0.23859433	-14.419374000000001	-3.512279414285714	1.0839662142857143	1.7096627714285713	-11.336172714285713	7.479101485714286	1.1357844428571429	8752.210253885814
17	-77.70476142857144	34.29495685714286	-8.428571428571429	-100.0	0.0	0.32380952714285716	0.2857142871428571	-100.0	0.0	-100.0	-100.0	76.70476142857144	100.0	73	-8.113262071428572	4.4497418571428575	-0.19266640000000002	-14.925493285714285	-8.113698657142859	4.448449185714286	-0.22685152	-15.06988557142857	-3.445453371428571	1.1401743142857144	1.9987844714285714	-11.28785	7.567112771428571	1.0890058142857142	9368.237093039921
18	-78.05714285714286	34.281276857142856	-8.428571428571429	-100.0	0.0	0.3190476228571429	0.27619047857142853	-100.0	0.0	-100.0	-100.0	77.05714285714286	100.0	78	-8.141836	4.661586057142857	-0.18521488428571428	-15.495889285714286	-8.142224857142859	4.660513042857143	-0.2197840857142857	-15.641213285714285	-3.3844924428571423	1.1890657714285717	2.2074743714285714	-11.386629714285714	7.576028671428572	1.0234292	9984.891432728085
19	-78.38095142857144	33.79815528571429	-8.428571428571429	-100.0	0.0047619049999999994	0.32380952714285716	0.2809523842857143	-98.57142857142857	0.0	-98.57142857142857	-98.57142857142857	77.38571371428573	98.57142857142857	88	-8.105163000000001	4.8537209571428575	-0.17792535285714287	-16.04446085714286	-8.105519571428571	4.852588071428571	-0.21322051142857143	-16.211092142857144	-3.334344328571429	1.2262399857142856	2.3457169571428573	-11.427121571428572	7.518322657142858	0.9401860928571428	10603.723802668708
20	-76.72380857142856	33.935009	-8.285714285714286	-100.0	0.0047619049999999994	0.35238095428571425	0.3095238142857143	-98.57142857142857	0.0	-98.57142857142857	-98.57142857142857	75.72857085714286	98.57142857142857	80	-8.02995977142857	5.024939585714286	-0.16946848714285712	-16.550220285714285	-8.030325285714285	5.023735342857143	-0.20692515428571429	-16.701281428571427	-3.3045772857142857	1.2457227857142859	2.2851523142857144	-11.392497571428573	7.426261428571429	0.8527629885714285	11212.34070266996
21	-76.62857142857145	34.223945	-8.142857142857142	-100.0	0.0047619049999999994	0.3523809542857142	0.30952381428571435	-98.57142857142857	0.0	-98.57142857142857	-98.57142857142857	75.63333371428573	98.57142857142857	68	-7.935870857142855	5.1668679428571425	-0.15940698857142857	-16.960908714285715	-7.936191071428572	5.1655092	-0.19899478857142858	-17.161229714285714	-3.3003958285714283	1.2459928714285715	2.215972642857143	-11.353280999999999	7.320079242857143	0.7750143171428573	11819.512897150857
22	-75.73333428571428	34.62601871428571	-8.142857142857142	-100.0	0.0047619049999999994	0.3619047628571428	0.31428571714285714	-98.57142857142857	0.0	-98.57142857142857	-98.57142857142857	74.73809657142858	98.57142857142857	68	-7.845049285714286	5.278121857142857	-0.15494903285714284	-17.359939	-7.8453215	5.2770269999999995	-0.19064407	-17.554873714285716	-3.308464142857143	1.2369657000000003	2.126537885714286	-11.155769000000001	7.222108028571428	0.7112622314285714	12417.931423085076
23	-76.3095257142857	34.325461142857144	-9.428571428571429	-100.0	0.0047619049999999994	0.3571428585714286	0.30952381285714287	-91.71428571428571	0.0	-91.71428571428571	-91.71428571428571	75.314288	91.71428571428571	68	-7.774460214285715	5.367994571428572	-0.14524998142857143	-17.70852842857143	-7.774656214285715	5.367034385714286	-0.18054815714285716	-17.851569714285713	-3.3205607571428573	1.2269116	2.004802042857143	-11.191382285714285	7.146579971428571	0.6581162457142857	13020.706502880368
24	-74.70000142857143	35.05470328571429	-9.0	-100.0	0.0047619049999999994	0.38571428857142853	0.3380952428571429	-91.71428571428571	0.0	-91.71428571428571	-91.71428571428571	73.70476371428572	91.71428571428571	68	-7.728069214285715	5.436221085714286	-0.1390919785714286	-18.022712714285717	-7.728190071428572	5.435428385714286	-0.17710774714285712	-18.14699428571429	-3.3455283999999996	1.2042682714285715	1.9001279	-11.225545714285715	7.102583885714286	0.6274616542857142	13610.965799604144
25	-75.55714428571427	34.48599985714286	-9.285714285714286	-100.0	0.0047619049999999994	0.3714285757142858	0.3285714342857143	-86.85714285714286	0.0	-86.85714285714286	-86.85714285714286	74.56190657142858	86.85714285714286	75	-7.706963300000001	5.4943165714285715	-0.13569802714285714	-18.31775628571429	-7.707146399999999	5.493514785714285	-0.17567068714285713	-18.471912285714286	-3.3559401999999996	1.1918465571428574	1.740597185714286	-11.254631142857145	7.080386842857144	0.6070550542857144	14209.13627920832
26	-74.66666857142856	34.74457671428572	-9.0	-100.0	0.0047619049999999994	0.3761904814285715	0.3380952428571429	-88.28571428571429	0.0	-88.28571428571429	-88.28571428571429	73.67143085714285	88.28571428571429	66	-7.691345771428572	5.547919285714286	-0.13492451714285714	-18.582972428571427	-7.691515828571428	5.547170557142857	-0.17311331142857145	-18.70636942857143	-3.356677285714285	1.1885646714285714	1.6317042000000002	-11.250868714285714	7.063573428571429	0.5963566	14803.214936222348
27	-75.54762142857143	34.67341714285714	-9.285714285714286	-100.0	0.019047619285714284	0.3476190542857143	0.3095238128571429	-88.28571428571429	0.0	-88.28571428571429	-88.28571428571429	74.56666885714286	88.28571428571429	70	-7.6618187142857135	5.593281285714286	-0.13348159571428572	-18.815866285714286	-7.661982471428571	5.5927305	-0.17026229285714284	-18.961606999999997	-3.3492037571428566	1.1919577	1.7435030285714288	-11.236096857142858	7.030069057142858	0.5842517185714285	15405.484305790493
28	-76.75238285714285	33.920196571428576	-9.428571428571429	-100.0	0.019047619285714284	0.32857143571428576	0.30476190857142854	-78.57142857142857	0.0	-78.57142857142857	-78.57142857142857	75.77143028571429	78.57142857142857	82	-7.616085128571428	5.631006714285715	-0.13125732714285715	-19.090152571428572	-7.616220885714286	5.630537314285713	-0.16354425571428569	-19.187984000000004	-3.337239642857143	1.1977832999999998	1.7135429428571427	-11.105227142857144	6.980588385714285	0.5723927042857142	16016.418028422764
29	-79.70952485714285	31.879754714285713	-10.285714285714286	-100.0	0.028571429285714284	0.28571429285714284	0.27619047999999996	-78.57142857142857	0.0	-78.57142857142857	-78.57142857142857	78.73809600000001	78.57142857142857	70	-7.559275757142857	5.6647235857142855	-0.12691074285714285	-19.310848285714286	-7.559448657142857	5.664211314285714	-0.1591884771428571	-19.450797571428573	-3.3228700285714288	1.2057910428571428	1.6920890857142858	-11.307074714285715	6.919478142857143	0.5551212614285714	16651.154403482164
30	-80.52381057142858	31.728958857142853	-9.285714285714286	-100.0	0.028571429285714284	0.26666667285714285	0.2523809557142857	-85.42857142857143	0.0	-85.42857142857143	-85.42857142857143	79.55238171428572	85.42857142857143	58	-7.479834342857143	5.688472085714285	-0.12484447857142857	-19.51270514285714	-7.4800251428571425	5.6879705	-0.15833677285714284	-19.661340571428575	-3.3044344142857143	1.2163107714285715	1.6949126428571428	-11.126167142857144	6.83488	0.5355112871428571	17293.717278957367
31	-80.52857200000001	31.687279	-9.571428571428571	-100.0	0.052380953571428565	0.24761905285714286	0.22857143285714285	-85.42857142857143	0.0	-85.42857142857143	-85.42857142857143	79.58095314285713	85.42857142857143	58	-7.393105157142856	5.7124745	-0.12174433714285715	-19.727035714285716	-7.393271785714285	5.712004785714285	-0.15497705714285717	-19.882418857142856	-3.2894547000000003	1.2254210142857145	1.5838546857142857	-11.303906142857143	6.743330085714286	0.5152187357142857	17940.633237838745
32	-80.32857200000001	31.72384385714285	-9.428571428571429	-100.0	0.05714285857142857	0.24761905285714286	0.21428571714285713	-90.28571428571429	0.0	-90.28571428571429	-90.28571428571429	79.38571457142858	90.28571428571429	58	-7.307755471428571	5.722688499999999	-0.11749275571428572	-19.937904571428568	-7.307861171428571	5.722252485714285	-0.1529084314285714	-20.033049285714288	-3.292996271428571	1.2196790714285715	1.5729356571428572	-11.368271714285713	6.659653542857143	0.5057314014285713	18587.589078187943
33	-81.84285771428571	31.09134871428571	-9.714285714285714	-100.0	0.05714285857142858	0.22857143285714285	0.18571428857142855	-90.28571428571429	0.0	-90.28571428571429	-90.28571428571429	80.9	90.28571428571429	61	-7.234321385714286	5.727156071428571	-0.11239915285714286	-20.169078714285714	-7.2344070714285715	5.726761185714286	-0.15245374428571432	-20.238621857142856	-3.3009731428571425	1.2118090142857143	1.5406847	-11.128563428571427	6.589238314285715	0.5006936914285713	19246.10660937854
34	-82.328572	30.585065857142858	-9.428571428571429	-100.0	0.061904764285714294	0.22380952571428572	0.17619048	-90.28571428571429	0.0	-90.28571428571429	-90.28571428571429	81.39047628571429	90.28571428571429	63	-7.1751549571428574	5.724837785714286	-0.10773087714285715	-20.35491257142857	-7.175238142857142	5.724400100000001	-0.14940402428571428	-20.396855	-3.3075785571428575	1.2047373	1.4183167	-11.095139857142856	6.5338376	0.5000122271428571	19908.68807864189
35	-81.34761971428573	30.684378999999996	-9.714285714285714	-100.0	0.08095238428571429	0.2333333342857143	0.1714285757142857	-100.0	0.0	-100.0	-100.0	80.42857142857143	100.0	63	-7.1291411714285715	5.715389257142857	-0.10384698571428572	-20.51391842857143	-7.129216471428571	5.7150618571428575	-0.1481831371428571	-20.546975285714286	-3.310922685714286	1.2002481142857142	1.4044057285714284	-11.240721857142855	6.4904895285714295	0.49851175	20566.964858055115
36	-80.48571485714287	31.597820000000002	-8.571428571428571	-100.0	0.08571428857142857	0.24285714428571428	0.18095238571428568	-100.0	0.0	-100.0	-100.0	79.57142857142857	100.0	75	-7.0924852000000005	5.703378328571428	-0.09830006085714287	-20.701953142857143	-7.092560128571428	5.7030235	-0.14522449285714284	-20.694980714285716	-3.311104971428571	1.1967882428571428	1.3680043857142858	-11.417235857142856	6.456050200000001	0.50235015	21218.54886651039
37	-80.5428577142857	30.88969428571428	-9.428571428571429	-100.0	0.10476190857142856	0.23333333571428572	0.16666667142857142	-91.42857142857143	0.0	-91.42857142857143	-91.42857142857143	79.64761857142857	91.57142857142857	87	-7.057079014285713	5.689079257142857	-0.09399591085714286	-20.91443671428571	-7.057222414285714	5.6886725857142855	-0.14385414142857142	-20.887417428571432	-3.310710428571429	1.1960181714285716	1.3370704571428573	-11.611870142857143	6.4237266857142865	0.5070660957142857	21869.441384792328
38	-81.28095342857144	30.640604857142858	-9.285714285714286	-100.0	0.10000000428571428	0.22857143285714285	0.15714286	-91.42857142857143	0.0	-91.42857142857143	-91.42857142857143	80.38095200000001	91.57142857142857	87	-7.021857628571427	5.671852085714286	-0.08966557085714286	-21.137193285714286	-7.021924914285714	5.671512385714286	-0.13874366857142859	-21.073240142857145	-3.306723742857143	1.194752542857143	1.3058978428571426	-11.404611428571428	6.3919904	0.5130272957142857	22523.485270806723
39	-81.79523857142858	30.00865514285714	-9.428571428571429	-100.0	0.12380952785714285	0.20952381285714286	0.15238095571428573	-80.71428571428571	0.0	-80.71428571428571	-80.71428571428571	80.91904771428572	81.0	87	-6.991902514285715	5.65858137142857	-0.08643020514285714	-21.304428857142852	-6.991997342857142	5.658231342857143	-0.13569721571428572	-21.257598714285713	-3.3013028857142857	1.1964291857142855	1.2239745000000002	-11.309377285714286	6.364356385714286	0.5189973014285715	23179.318977390016
40	-80.62857142857142	29.379701	-11.142857142857142	-100.0	0.15714286285714282	0.21428571857142859	0.16190476714285715	-80.71428571428571	0.0	-80.71428571428571	-80.71428571428571	79.78571428571429	81.0	96	-6.9604436000000005	5.638228557142857	-0.08333771657142856	-21.50958842857143	-6.9605474	5.637863871428572	-0.13173623571428572	-21.449943571428573	-3.294915828571429	1.198426457142857	1.2154916999999998	-11.472928142857143	6.334924814285714	0.5245087014285713	23827.04239508084
41	-82.02380857142859	27.818621857142855	-14.571428571428571	-100.0	0.1714285757142857	0.1857142907142857	0.13809524285714286	-69.28571428571429	0.0	-69.28571428571429	-69.28571428571429	81.19523857142858	69.71428571428571	99	-6.933605885714286	5.618923342857143	-0.08062383800000002	-21.745026857142857	-6.933645042857144	5.618653742857142	-0.1317995142857143	-21.68207742857143	-3.2930389714285715	1.1974057714285713	1.280078957142857	-11.650347857142858	6.310816542857142	0.5295423300000001	24482.08223227092
42	-80.25714171428571	28.811434714285713	-14.142857142857142	-100.0	0.16666667	0.20476191071428568	0.16190476571428572	-58.42857142857143	0.0	-58.42857142857143	-58.42857142857143	79.42380971428572	59.0	86	-6.90849317142857	5.601775014285713	-0.077445988	-22.057329857142857	-6.908559457142856	5.601389385714285	-0.1323367357142857	-22.001269	-3.2860753428571425	1.1995601142857144	1.3251627571428573	-11.611002285714287	6.288287042857142	0.5363732357142857	25122.644766364778
43	-79.966666	28.00517042857143	-17.285714285714285	-100.0	0.1809523842857143	0.209523815	0.16666667	-47.0	0.0	-47.0	-47.0	79.14761971428571	47.714285714285715	80	-6.881250371428571	5.587004528571429	-0.07607377571428572	-22.314005142857145	-6.881241171428571	5.586653742857142	-0.1344521642857143	-22.23428885714286	-3.2792156999999995	1.2037127714285716	1.391867985714286	-11.674187428571429	6.263125128571429	0.5413792285714286	25760.082204614366
44	-78.79047457142858	28.457806	-16.428571428571427	-100.0	0.20476190714285716	0.21904762357142854	0.18571428857142855	-55.57142857142857	0.0	-55.57142857142857	-55.57142857142857	77.99523885714287	56.142857142857146	80	-6.852416471428571	5.570718242857142	-0.07432686	-22.594407999999998	-6.8523556857142855	5.570452942857142	-0.13363093142857144	-22.495455285714286	-3.275665714285714	1.2051293428571428	1.468924457142857	-11.604921000000001	6.236469071428572	0.5444959	26391.042121580667
45	-78.32380742857143	28.745923571428573	-16.285714285714285	-100.0	0.2142857157142857	0.21904762357142854	0.19047619285714285	-55.57142857142857	0.0	-55.57142857142857	-55.57142857142857	77.53809542857142	56.142857142857146	80	-6.833705671428571	5.561159699999999	-0.07410817428571427	-22.875709285714287	-6.833799471428571	5.560844285714286	-0.13334105714285716	-22.775411285714284	-3.2725542571428567	1.206288514285714	1.4514504142857143	-11.697310714285715	6.219485171428572	0.54848198	27018.994169848305
46	-76.35714085714285	29.896933999999998	-15.857142857142858	-100.0	0.2095238114285714	0.24761905214285712	0.20952381285714283	-66.28571428571429	0.0	-66.28571428571429	-66.28571428571429	75.56666685714286	66.71428571428571	80	-6.820194000000001	5.547674085714285	-0.07322415428571429	-23.158186	-6.820256471428571	5.547378000000001	-0.13217926000000002	-23.130753857142857	-3.2690739	1.2071648428571429	1.433988357142857	-11.696656571428571	6.208053828571429	0.5529495514285714	27635.368629387445
47	-76.73333228571427	30.377157000000004	-14.0	-100.0	0.21428571428571427	0.23809524357142856	0.20952381285714283	-66.28571428571429	0.0	-66.28571428571429	-66.28571428571429	75.94761885714286	66.71428571428571	79	-6.811525957142856	5.536891228571428	-0.07298705999999999	-23.402532428571426	-6.811626371428571	5.536677485714285	-0.13235715714285715	-23.48056757142857	-3.2649440000000003	1.2075228571428571	1.4295400142857144	-11.658839928571426	6.201668542857143	0.5589587371428572	28255.09121656418
48	-74.51428514285715	32.181283857142866	-10.571428571428571	-100.0	0.21428571428571427	0.2666666714285714	0.23333333714285712	-76.28571428571429	0.0	-76.28571428571429	-76.28571428571429	73.72857114285715	76.71428571428571	76	-6.8054878571428565	5.524813585714285	-0.07261953571428571	-23.690513714285714	-6.805580957142857	5.524716414285714	-0.13065012285714284	-23.808047571428574	-3.2562648714285722	1.2111731285714284	1.3582477428571427	-11.48335907142857	6.197499471428571	0.5654220342857144	28861.452468224936
49	-75.86190428571429	30.734742714285716	-10.714285714285714	-100.0	0.26666666714285714	0.23809524285714284	0.21428571857142856	-75.85714285714286	0.0	-75.85714285714286	-75.85714285714286	75.128572	76.28571428571429	78	-6.794491285714286	5.508592299999999	-0.07200737228571429	-23.883207714285714	-6.79458482857143	5.508506257142857	-0.12728147285714284	-24.114453857142855	-3.2484828857142856	1.2147762714285713	1.298259785714286	-11.615331214285716	6.1873678	0.5662580057142858	29477.96705024583
50	-74.57619	31.496763857142863	-8.0	-100.0	0.30476190571428574	0.23333333857142852	0.20476191	-87.28571428571429	0.0	-87.28571428571429	-87.28571428571429	73.88095285714287	87.57142857142857	74	-6.7834949571428576	5.492131271428572	-0.07126099942857143	-24.162538571428573	-6.783640971428572	5.4920143	-0.12429383000000002	-24.494077714285716	-3.2422380571428575	1.2175104714285714	1.252255142857143	-11.628547214285716	6.1778968	0.56874537	30088.696840660912
51	-74.48095285714285	31.475729285714287	-8.0	-100.0	0.3047619057142857	0.2380952428571428	0.2000000057142857	-74.42857142857143	0.0	-74.42857142857143	-74.42857142857143	73.78571514285714	74.71428571428571	74	-6.777918242857143	5.483300514285714	-0.07257537742857144	-24.365184571428575	-6.778039742857142	5.483176928571427	-0.12025484071428572	-24.778952285714286	-3.233793228571429	1.2198584428571428	1.1287699857142859	-11.60390292857143	6.173522885714286	0.5718246271428572	30696.471081767762
52	-74.01428714285714	30.431209571428575	-8.285714285714286	-100.0	0.33333333428571427	0.2380952428571428	0.1904761971428571	-74.42857142857143	0.0	-74.42857142857143	-74.42857142857143	73.34761999999999	74.71428571428571	65	-6.767557757142858	5.4690438285714285	-0.07167315314285715	-24.58052742857143	-6.7675996	5.468937528571429	-0.11621873785714286	-25.021106	-3.2260444428571424	1.223281114285714	1.1095223857142857	-11.483423642857144	6.164195071428572	0.5729990328571428	31301.95831520217
53	-74.49523914285713	29.72079257142857	-8.571428571428571	-100.0	0.3428571428571429	0.22857143428571428	0.17619048142857138	-66.14285714285714	0.0	-66.14285714285714	-66.14285714285714	73.8380957142857	66.57142857142857	59	-6.755282342857143	5.456244728571428	-0.071246196	-24.840345000000003	-6.7553504	5.456224057142856	-0.11335537214285715	-25.186362857142857	-3.2228629857142863	1.2243016571428569	1.1408279714285714	-11.4379545	6.152884014285715	0.5729878114285715	31909.5681278365
54	-74.10952399999998	29.752763142857145	-8.285714285714286	-100.0	0.3476190485714285	0.22857143428571428	0.17619048142857144	-66.14285714285714	0.0	-66.14285714285714	-66.14285714285714	73.4571437142857	66.57142857142857	57	-6.742361100000001	5.441297314285714	-0.07204897171428572	-25.067229	-6.742363971428572	5.4412801857142865	-0.1119369307142857	-25.371293142857148	-3.2190821285714284	1.2252243142857142	1.0957845714285717	-11.377921714285716	6.1408671	0.5726691685714285	32514.32267710141
55	-73.51428599999998	29.95620714285715	-8.142857142857142	-100.0	0.37142857285714287	0.22380952999999998	0.17142857714285717	-54.285714285714285	0.0	-54.285714285714285	-54.285714285714285	72.88571514285715	54.714285714285715	55	-6.718756100000001	5.423254028571429	-0.072368996	-25.361507	-6.718755428571428	5.4231264714285725	-0.11004835728571428	-25.582497428571433	-3.2174164000000003	1.2257615142857143	1.0382657571428573	-11.392089142857143	6.1183673857142855	0.57350687	33112.404077359606
56	-75.48571457142857	28.754664857142853	-9.285714285714286	-100.0	0.3333333342857143	0.20952381571428572	0.15714286285714288	-54.0	0.0	-54.0	-54.0	74.819048	54.285714285714285	60	-6.70288752857143	5.411282028571428	-0.072461078	-25.695043000000002	-6.702889285714286	5.411244371428571	-0.10407915300000001	-25.780581857142856	-3.2195200285714285	1.2240985999999998	0.995683242857143	-11.207284	6.104761999999999	0.5763215214285714	33723.78929843222
57	-76.35238085714286	28.821763142857144	-9.142857142857142	-100.0	0.2857142871428571	0.22857143428571428	0.16666667142857142	-41.57142857142857	0.0	-41.57142857142857	-41.57142857142857	75.63809571428571	42.0	70	-6.688634285714286	5.397762328571429	-0.07309488085714286	-25.943002571428572	-6.688602042857142	5.397726657142857	-0.09941915385714285	-25.91717	-3.2154821714285715	1.225735742857143	0.9924628285714288	-10.971649999999999	6.091748342857143	0.57779527	34337.82980305808
58	-77.74285657142858	28.071781285714287	-8.0	-100.0	0.2761904771428571	0.20952381571428574	0.14761905214285714	-54.42857142857143	0.0	-54.42857142857143	-54.42857142857143	77.01904771428572	54.857142857142854	70	-6.670947042857143	5.3833677	-0.07125484428571428	-26.294178714285717	-6.670924985714286	5.383421057142857	-0.09775127114285713	-26.162945714285712	-3.2124860428571433	1.2273834285714287	1.080315442857143	-11.099509285714285	6.074794057142857	0.5794320757142856	34964.30513300215
59	-79.15237942857142	27.458085	-10.0	-100.0	0.2666666685714286	0.19047619571428576	0.13809524214285712	-43.142857142857146	0.0	-43.142857142857146	-43.142857142857146	78.41904857142858	43.57142857142857	75	-6.654475042857142	5.363940028571428	-0.07063746285714285	-26.640505285714287	-6.654444057142856	5.3639814999999995	-0.0980019197142857	-26.40453457142857	-3.207466828571429	1.2299391285714285	1.0890038285714287	-11.119660999999999	6.059180485714285	0.5800287528571427	35597.97888789858
60	-80.07142742857141	26.718475571428574	-10.714285714285714	-100.0	0.2952380985714286	0.1714285757142857	0.12380952785714286	-51.42857142857143	0.0	-51.42857142857143	-51.42857142857143	79.36666714285714	51.714285714285715	74	-6.637687271428571	5.346362028571429	-0.07027818	-26.93745828571429	-6.637670900000001	5.346393542857143	-0.09744219542857142	-26.736150285714285	-3.2028012142857145	1.2320983428571426	1.0070814428571429	-11.393719285714285	6.044136257142857	0.5846586028571429	36240.072086436405
61	-79.25238028571428	26.937446571428573	-11.142857142857142	-100.0	0.30476190714285717	0.1714285757142857	0.10952381214285715	-51.42857142857143	0.0	-51.42857142857143	-51.42857142857143	78.55714314285714	51.714285714285715	78	-6.6182549999999996	5.327854214285715	-0.06881709142857143	-27.32173671428572	-6.6182434714285705	5.327926871428572	-0.09328562685714284	-26.99923085714286	-3.1986496428571436	1.234336942857143	0.9967658228571429	-11.487495999999998	6.0262406	0.5868373314285714	36876.77997643607
62	-78.39999971428571	26.983499571428574	-11.428571428571429	-100.0	0.2952380985714286	0.18571428999999998	0.12380952499999999	-62.285714285714285	0.0	-62.285714285714285	-62.285714285714285	77.695238	62.57142857142857	83	-6.604535571428571	5.313044642857143	-0.06854880428571429	-27.61046942857143	-6.604607928571428	5.313079014285714	-0.09031336457142856	-27.31534457142857	-3.191060314285714	1.2388508999999999	1.0074544657142857	-11.654811285714285	6.012981457142857	0.5848194971428571	37510.13598942757
63	-74.83809542857144	29.061495285714283	-10.428571428571429	-100.0	0.3190476228571429	0.20952381285714286	0.1380952392857143	-62.714285714285715	0.0	-62.714285714285715	-62.714285714285715	74.15714228571429	63.142857142857146	88	-6.592825857142857	5.298874642857142	-0.06892517285714286	-27.863588285714286	-6.592831542857143	5.298841485714285	-0.09304077457142856	-27.577580714285716	-3.1824098857142857	1.243077485714286	1.0062366228571429	-11.941334	6.001035371428571	0.5847026885714285	38118.89348629543
64	-75.79047714285714	27.21745757142857	-15.142857142857142	-100.0	0.35714286	0.1809523842857143	0.11428571571428571	-75.14285714285714	0.0	-75.14285714285714	-75.14285714285714	75.147618	75.42857142857143	84	-6.573717042857143	5.280185342857143	-0.068688142	-28.080252142857145	-6.573724871428572	5.280231628571428	-0.09264027514285714	-27.830184714285714	-3.176532257142857	1.2445188285714288	0.9981821657142856	-12.099239857142857	5.982518714285713	0.5840148542857142	38737.89650024687
65	-74.50000057142857	28.322459142857145	-16.142857142857142	-100.0	0.36666667	0.18571429	0.12857143071428573	-75.14285714285714	0.0	-75.14285714285714	-75.14285714285714	73.86666600000001	75.42857142857143	76	-6.560636571428572	5.261572085714286	-0.06876454057142857	-28.266853571428573	-6.560590485714286	5.2616063142857135	-0.09073708857142858	-28.051638	-3.1687915857142857	1.2483432857142858	0.9715149799999999	-12.065920714285713	5.9697781999999995	0.5817869914285714	39348.05198771613
66	-73.72381057142857	29.532814714285713	-13.714285714285714	-100.0	0.3666666699999999	0.18571429000000003	0.12380952642857143	-74.71428571428571	0.0	-74.71428571428571	-74.71428571428571	73.09047457142857	75.14285714285714	77	-6.543424971428571	5.245229142857143	-0.06828488557142857	-28.481624	-6.5434174	5.2452357	-0.0882640122857143	-28.358508	-3.1692635428571427	1.2475049000000002	1.0110079942857142	-12.175155142857141	5.953885285714286	0.5818964342857142	39952.49985218048
67	-73.58095342857142	29.627137857142856	-12.714285714285714	-100.0	0.35714286	0.18571429	0.12857143071428573	-65.71428571428571	0.0	-65.71428571428571	-65.71428571428571	72.93809457142858	66.28571428571429	82	-6.532553828571429	5.2278866285714285	-0.06658595885714286	-28.666880142857142	-6.532476642857143	5.2278579857142855	-0.08514764085714287	-28.56159485714286	-3.1675804000000007	1.2480803714285713	1.0007579	-11.99719942857143	5.944152099999999	0.5792402557142857	40554.27855644907
68	-75.03809571428572	29.287827142857143	-12.428571428571429	-100.0	0.34285714571428566	0.17619047857142855	0.12380952642857143	-54.714285714285715	0.0	-54.714285714285715	-54.714285714285715	74.38095200000001	55.42857142857143	78	-6.519281485714286	5.206240385714286	-0.06164771028571429	-28.795221714285713	-6.519290114285715	5.206226	-0.08282676571428571	-28.794063714285716	-3.164085057142857	1.2492859857142855	1.06562512	-11.799073714285713	5.931332528571429	0.5801474742857142	41163.454429388046
69	-77.10952428571429	28.974589142857145	-12.142857142857142	-100.0	0.32857142999999994	0.15714285999999997	0.10952381357142857	-45.285714285714285	0.0	-45.285714285714285	-45.285714285714285	76.43809485714287	46.0	78	-6.510798728571429	5.187365442857143	-0.05765541742857143	-28.92068057142857	-6.510734871428572	5.187484899999999	-0.07825834285714285	-28.943704142857143	-3.1589052714285715	1.2505300857142856	1.0755647199999998	-11.645256428571429	5.923785100000001	0.5807235171428572	41784.665116412296
70	-78.74761942857143	28.491938142857148	-11.714285714285714	-100.0	0.3238095257142857	0.14285714714285716	0.10476190928571427	-56.42857142857143	0.0	-56.42857142857143	-56.42857142857143	78.07142828571429	57.0	78	-6.5016720714285725	5.167431357142857	-0.05465563171428572	-28.96637357142857	-6.501662585714286	5.167527042857143	-0.07273367971428572	-29.092501142857145	-3.156429157142857	1.2525460857142856	1.1290037199999998	-11.511742285714286	5.9163358142857145	0.5832862028571429	42419.828110728944
71	-76.82381000000001	30.550017285714286	-6.857142857142857	-100.0	0.30476190857142854	0.1714285757142857	0.11904762428571426	-43.857142857142854	0.0	-43.857142857142854	-43.857142857142854	76.12857114285714	44.57142857142857	70	-6.494239457142856	5.150621728571428	-0.052181413999999995	-29.037524285714284	-6.494187214285714	5.150541214285714	-0.06969885642857142	-29.186594714285718	-3.1534061714285713	1.2551846285714288	1.1406336342857144	-11.266810285714286	5.9097563285714285	0.5840324028571429	43038.26488879749
72	-75.31428657142858	30.844457714285713	-6.571428571428571	-100.0	0.30476190857142854	0.20000000428571427	0.12380952857142856	-43.857142857142854	0.0	-43.857142857142854	-43.857142857142854	74.61904685714285	44.57142857142857	69	-6.487574457142856	5.134752857142857	-0.05029123614285714	-29.085607428571425	-6.487579542857142	5.134733642857142	-0.06756823585714286	-29.342493428571427	-3.154144685714286	1.2554025142857144	1.1385221342857144	-11.423597285714285	5.905049099999999	0.5873476171428572	43646.24357713972
73	-74.20000085714285	30.123214142857144	-6.857142857142857	-100.0	0.3476190457142857	0.20000000428571432	0.13333333857142857	-43.142857142857146	0.0	-43.142857142857146	-43.142857142857146	73.54761828571428	43.714285714285715	65	-6.485071799999999	5.119976557142857	-0.04880123342857142	-29.09281071428571	-6.485020771428572	5.120015357142856	-0.06576744014285714	-29.595780857142852	-3.1472603428571433	1.2586009285714286	1.1351442200000001	-11.349360142857142	5.904007485714287	0.5903636828571429	44246.80175093242
74	-74.6809537142857	29.97396542857143	-6.857142857142857	-100.0	0.35238095	0.1952380985714286	0.12380952928571429	-39.285714285714285	0.0	-39.285714285714285	-39.285714285714285	74.03333257142856	39.714285714285715	60	-6.473261228571428	5.103097357142857	-0.047489910142857146	-29.154605999999998	-6.473290314285714	5.103172928571429	-0.06418322371428571	-29.664488999999996	-3.1358905142857147	1.2647428142857144	1.2606819571428574	-11.263534000000002	5.8912318571428575	0.5898603471428572	44849.427172728945
75	-73.22381142857141	30.064365142857145	-6.857142857142857	-100.0	0.3809523785714286	0.1952380985714286	0.13333333785714285	-41.142857142857146	0.0	-41.142857142857146	-41.142857142857146	72.60476114285714	41.57142857142857	64	-6.470804942857143	5.096064971428571	-0.04797850114285714	-29.276066285714286	-6.470782985714286	5.096078885714285	-0.06135725171428571	-29.677361571428573	-3.1318644285714288	1.267617042857143	1.2246359342857145	-11.47653685714286	5.889495657142857	0.5892667714285714	45442.741522720884
76	-71.3571442857143	30.94869657142857	-7.0	-100.0	0.38571428571428573	0.20952381428571426	0.1476190507142857	-41.0	0.0	-41.0	-41.0	70.742856	41.42857142857143	51	-6.468708657142858	5.088800285714285	-0.04884704657142857	-29.421615857142854	-6.468708657142857	5.088702628571428	-0.06067988685714285	-29.827640428571424	-3.132012757142857	1.2676320428571428	1.2336583771428573	-11.500170285714287	5.888452428571428	0.590576642857143	46022.96984257017
77	-70.03333428571429	31.799931857142855	-7.428571428571429	-100.0	0.38095238000000003	0.22857143428571428	0.16190476357142858	-28.857142857142858	0.0	-28.857142857142858	-28.857142857142858	69.41428542857143	29.285714285714285	51	-6.461247514285715	5.078942942857141	-0.04771566185714286	-29.656425142857138	-6.461235657142857	5.078877628571428	-0.06041419485714285	-29.987589571428572	-3.128338928571428	1.2685099285714287	1.172245162857143	-11.487373	5.881835428571429	0.5912816999999999	46591.13544198445
78	-69.72857142857143	31.774431571428572	-7.428571428571429	-100.0	0.3999999971428571	0.21428571999999996	0.15714285785714285	-32.0	0.0	-32.0	-32.0	69.12857114285714	32.42857142857143	63	-6.460615799999999	5.070786371428571	-0.04759937657142858	-29.892095857142856	-6.460671014285714	5.070844899999999	-0.05912888285714285	-30.130174	-3.124775771428571	1.2695035142857143	1.1652494914285716	-11.444664714285713	5.882213714285714	0.5925953	47158.04029767854
79	-70.7095242857143	30.93166814285714	-8.714285714285714	-100.0	0.41428571142857146	0.1904761957142857	0.14285714357142856	-21.285714285714285	0.0	-21.285714285714285	-21.285714285714285	70.12380971428571	21.857142857142858	66	-6.455314942857143	5.061440457142857	-0.04710412528571428	-30.04557285714286	-6.455297128571429	5.061301471428572	-0.05785975914285714	-30.347736571428573	-3.116448257142857	1.2734765	1.1397796485714287	-11.564133	5.876700585714286	0.5920265528571428	47729.59371502059
80	-70.93809571428572	31.438170285714282	-8.142857142857142	-100.0	0.40000000571428573	0.20476190857142854	0.15238095214285716	-30.142857142857142	0.0	-30.142857142857142	-30.142857142857142	70.33809542857144	30.714285714285715	70	-6.452926771428571	5.053414742857143	-0.04820747799999999	-30.181784714285715	-6.452921928571428	5.053390128571428	-0.05624049114285715	-30.221424857142857	-3.1117096428571425	1.2759919285714285	1.1542365342857142	-11.836322285714287	5.874515042857142	0.5902066385714286	48304.00064301491
81	-70.91428571428573	30.783103714285716	-8.428571428571429	-100.0	0.41428571999999997	0.20000000428571427	0.15714285714285717	-32.0	0.0	-32.0	-32.0	70.32857114285714	32.714285714285715	73	-6.451407914285714	5.043617314285713	-0.04918692942857143	-30.28857257142857	-6.451365928571429	5.043572214285716	-0.053106012714285715	-30.308522714285715	-3.116143228571429	1.2723704285714288	1.060525977142857	-12.020880571428572	5.875281185714285	0.59390441	48879.08221411705
82	-73.290476	29.385209428571432	-8.571428571428571	-100.0	0.41428572	0.19047619571428573	0.14285714285714288	-34.714285714285715	0.0	-34.714285714285715	-34.714285714285715	72.70476142857142	35.42857142857143	66	-6.450983771428571	5.035192357142856	-0.05016770128571429	-30.398052285714282	-6.450900357142857	5.035233300000001	-0.05359704514285714	-30.48316557142857	-3.111623914285714	1.2737020000000001	1.0802615142857144	-12.14860257142857	5.875884585714286	0.5968591957142857	49471.388646091735
83	-73.58571457142857	28.34841228571429	-9.285714285714286	-100.0	0.45238096	0.1809523842857143	0.12857143	-46.714285714285715	0.0	-46.714285714285715	-46.714285714285715	73.03809514285714	47.285714285714285	71	-6.447805342857143	5.024752885714285	-0.04843104485714285	-30.362207428571427	-6.447753928571428	5.024841514285716	-0.050260172857142855	-30.437120571428576	-3.1037701000000006	1.2785402714285714	1.0834945999999999	-12.301964714285715	5.8728456285714286	0.5984448242857143	50069.183343103956
84	-73.27619085714285	27.471405714285716	-8.857142857142858	-100.0	0.4809523885714286	0.17142857285714283	0.11428571714285714	-47.714285714285715	0.0	-47.714285714285715	-47.714285714285715	72.75714228571428	48.42857142857143	71	-6.447042142857143	5.020058928571428	-0.04784670385714286	-30.473905285714284	-6.446983685714286	5.020065371428572	-0.04893430485714285	-30.505425142857145	-3.097896114285714	1.2816378000000002	1.1440636857142856	-12.362097	5.87235627142857	0.5983582385714286	50665.53999652182
85	-72.7523817142857	27.294952857142857	-8.857142857142858	-100.0	0.5095238171428572	0.16666666857142856	0.11428571714285714	-45.857142857142854	0.0	-45.857142857142854	-45.857142857142854	72.26190428571428	46.57142857142857	69	-6.447889485714286	5.0140848714285715	-0.045856155571428574	-30.510050571428568	-6.447861328571428	5.014023628571429	-0.04590377157142856	-30.63908857142857	-3.0963302714285716	1.2825972142857143	1.1804315714285714	-12.868712714285715	5.874132214285715	0.5992695957142857	51258.25901872771
86	-72.15238171428571	27.705281714285714	-8.428571428571429	-100.0	0.4904762	0.18571428714285715	0.13333333571428568	-48.714285714285715	0.0	-48.714285714285715	-48.714285714285715	71.6428557142857	49.42857142857143	70	-6.451885914285714	5.0063284	-0.04717274242857143	-30.568751428571424	-6.4519357	5.006328099999999	-0.04319989542857142	-30.537896428571425	-3.0968244142857144	1.281090442857143	1.2003570857142858	-12.889293714285715	5.880283071428571	0.6043805714285713	51847.254081692015
87	-71.96190514285715	27.13709785714286	-9.285714285714286	-100.0	0.4952381	0.17142857428571429	0.1190476214285714	-39.857142857142854	0.0	-39.857142857142854	-39.857142857142854	71.45714142857142	40.714285714285715	72	-6.4538023	5.000799000000001	-0.045357526	-30.654935	-6.4538514285714275	5.000676771428571	-0.03806813485714285	-30.755650857142857	-3.0944758	1.2823422857142857	1.1428518142857145	-12.719235571428571	5.8829464285714295	0.6089681714285715	52433.88997364044
88	-69.72380942857141	28.050268000000006	-10.714285714285714	-100.0	0.5095238142857144	0.19047619285714285	0.1333333357142857	-39.42857142857143	0.0	-39.42857142857143	-39.42857142857143	69.23333142857143	40.142857142857146	71	-6.460608914285714	4.998702185714286	-0.04380345028571429	-30.763789285714285	-6.460624085714286	4.998577457142857	-0.036262076857142854	-30.769694428571427	-3.084685128571429	1.2884116285714284	1.1761982571428573	-12.65645357142857	5.889662471428571	0.6084195571428571	53004.84630707332
89	-68.42381	28.801189285714287	-10.857142857142858	-100.0	0.5047619099999999	0.20000000142857144	0.1380952414285714	-45.857142857142854	0.0	-45.857142857142854	-45.857142857142854	67.92856971428573	46.42857142857143	78	-6.463221057142858	4.9914194571428565	-0.04242287542857143	-30.763327571428572	-6.46328057142857	4.991158885714286	-0.03152802428571428	-30.90651671428571	-3.0810501571428577	1.2914420857142856	1.1819904714285716	-12.457118857142856	5.892973771428572	0.6080451142857143	53568.26896847998
90	-68.72857142857143	28.00577014285714	-10.428571428571429	-100.0	0.5142857157142857	0.19523809714285711	0.12857143142857144	-45.857142857142854	0.0	-45.857142857142854	-45.857142857142854	68.24285542857143	46.42857142857143	79	-6.466541728571428	4.987286414285713	-0.04370949971428571	-30.786323428571432	-6.466583628571429	4.986966457142857	-0.029784313714285717	-31.09251942857143	-3.0766590714285718	1.293296757142857	1.2098982571428571	-12.396636857142857	5.8973563857142866	0.6091274857142857	54134.09673752104
91	-69.16666714285715	27.959566	-10.714285714285714	-100.0	0.5000000014285714	0.19523809714285711	0.12857143142857144	-46.285714285714285	0.0	-46.285714285714285	-46.285714285714285	68.66666542857143	46.857142857142854	79	-6.468452585714286	4.979269757142857	-0.04406730314285715	-30.54367257142857	-6.468491871428571	4.9789949857142854	-0.02781790314285714	-30.923901714285712	-3.0718985	1.2961941571428572	1.178437214285714	-12.339746142857143	5.9004316	0.6128501228571429	54702.925139427185
92	-68.44285771428572	28.410562571428574	-10.857142857142858	-100.0	0.4809523828571428	0.21904762142857143	0.14761905	-46.285714285714285	0.0	-46.285714285714285	-46.285714285714285	67.92380871428573	46.857142857142854	82	-6.461435957142858	4.974802528571429	-0.045215747428571436	-30.639499714285712	-6.4614334	4.974564957142857	-0.0230986608	-31.138725285714283	-3.0639424714285717	1.3003223285714287	1.1464936285714287	-12.062829214285715	5.893680742857143	0.6138150142857143	55266.10090909685
93	-68.80952428571429	27.233630142857145	-11.428571428571429	-100.0	0.5428571428571428	0.1809523835714286	0.12380952642857143	-42.42857142857143	0.0	-42.42857142857143	-42.42857142857143	68.35238014285714	43.0	87	-6.4548220999999995	4.9691509285714295	-0.043079344000000006	-30.793283428571424	-6.454805685714285	4.968954699999999	-0.021270395942857144	-31.32657642857143	-3.056523328571429	1.3055041857142857	1.1496151428571426	-11.830878499999999	5.887105785714285	0.6125435857142857	55830.90713470323
94	-68.00952457142857	27.18610042857143	-11.428571428571429	-100.0	0.5428571428571428	0.19047619214285713	0.12380952642857143	-45.714285714285715	0.0	-45.714285714285715	-45.714285714285715	67.55238085714286	46.285714285714285	81	-6.4474630714285714	4.957712071428571	-0.04169575157142857	-31.02293414285714	-6.447426585714285	4.957556942857143	-0.021612900228571427	-31.601828857142856	-3.053085442857143	1.3086557000000003	1.1613614857142858	-12.115858928571429	5.880889928571428	0.61207668	56390.617865017484
95	-67.70952457142857	27.737461428571425	-9.714285714285714	-100.0	0.5380952371428572	0.18571428785714286	0.11428571642857142	-45.714285714285715	0.0	-45.714285714285715	-45.714285714285715	67.24761942857143	46.42857142857143	78	-6.441753957142857	4.946238214285715	-0.037958519142857146	-31.20912785714285	-6.441767014285714	4.9460056	-0.022355054514285714	-31.92998957142857	-3.0481720142857145	1.3121157857142858	1.1483239428571428	-12.056058214285715	5.876459985714285	0.6149088228571429	56948.26573337828
96	-65.48095242857143	28.03598871428571	-9.571428571428571	-100.0	0.5333333328571428	0.21904762214285714	0.13809523928571427	-34.857142857142854	0.0	-34.857142857142854	-34.857142857142854	65.014286	35.714285714285715	66	-6.430981742857142	4.935223200000001	-0.036729642285714285	-31.356855285714282	-6.430999285714285	4.9350686	-0.02383508894285714	-32.06972585714285	-3.0413136428571432	1.3161101142857141	1.1660102428571428	-12.687790785714286	5.866727871428572	0.6167128857142857	57487.780146837234
97	-63.00000014285714	29.59390971428571	-9.428571428571429	-100.0	0.5047619042857143	0.2571428607142857	0.1857142864285714	-29.571428571428573	0.0	-29.571428571428573	-29.571428571428573	62.50476242857143	30.571428571428573	59	-6.415420699999999	4.915860100000001	-0.03523025814285714	-31.537015285714283	-6.41545937142857	4.915657257142857	-0.024595882657142857	-32.118496428571426	-3.0365845	1.3188914	1.1664152857142855	-12.799211214285716	5.852235157142856	0.6180442142857142	58007.994777849744
98	-62.69523814285714	29.027075857142854	-9.428571428571429	-100.0	0.5380952328571428	0.24761905214285715	0.18095238071428574	-28.857142857142858	0.0	-28.857142857142858	-28.857142857142858	62.23333385714285	29.857142857142858	53	-6.4057065571428575	4.898425571428571	-0.031932798285714284	-31.648452285714285	-6.405742085714285	4.898233828571429	-0.023606942085714285	-32.47425885714286	-3.035820457142857	1.3200208285714286	1.1883847428571428	-12.823585642857141	5.843466371428571	0.6175915057142858	58526.34369158745
99	-63.23333385714285	28.82314871428571	-9.142857142857142	-100.0	0.5380952328571429	0.23333333642857146	0.16190476214285715	-29.571428571428573	0.0	-29.571428571428573	-29.571428571428573	62.771428571428565	30.571428571428573	53	-6.394517057142858	4.870723671428572	-0.032015081428571436	-31.490257285714282	-6.394575785714285	4.870538871428571	-0.029399561999999997	-32.066006	-3.033708314285714	1.3209602999999999	1.2236262	-12.80372257142857	5.834225142857143	0.6213234714285714	59049.25311068126
100	-61.790476428571424	30.139107	-7.857142857142857	-100.0	0.5142857128571429	0.2523809557142857	0.17619047714285715	-31.571428571428573	0.0	-31.571428571428573	-31.571428571428573	61.30476228571428	32.57142857142857	54	-6.383150914285714	4.847757685714286	-0.030099207142857142	-31.48793057142857	-6.383260600000001	4.847444557142857	-0.029022996857142856	-32.215446285714286	-3.0262825285714285	1.3244823571428572	1.2839106857142857	-12.744540571428573	5.823784171428572	0.6208255285714286	59562.98385395323
101	-62.29999985714286	30.30616428571429	-7.857142857142857	-100.0	0.5047619042857142	0.2619047671428571	0.19047619142857145	-40.714285714285715	0.0	-40.714285714285715	-40.714285714285715	61.80476157142857	41.57142857142857	55	-6.3695381285714285	4.8250929000000005	-0.031723219571428575	-31.27172042857143	-6.369640542857142	4.824682271428571	-0.028773361857142857	-32.001523000000006	-3.0225026285714294	1.325821957142857	1.314067642857143	-12.370260857142856	5.812103357142857	0.6252793057142857	60082.10816090448
102	-62.81904757142858	29.720643857142864	-8.142857142857142	-100.0	0.51428571	0.2571428628571429	0.18571428714285715	-43.42857142857143	0.0	-43.42857142857143	-43.42857142857143	62.333332999999996	44.142857142857146	63	-6.352073285714286	4.796015357142857	-0.034958915714285714	-31.211602428571428	-6.352122028571428	4.795712414285715	-0.026622368714285714	-31.79430842857143	-3.0219868714285716	1.3255500285714288	1.3325664	-12.341187428571427	5.7964899999999995	0.6282437628571429	60605.59722801617
103	-64.86666685714286	29.11859985714286	-8.142857142857142	-100.0	0.5523809471428571	0.21428572000000004	0.15238095428571427	-45.142857142857146	0.0	-45.142857142857146	-45.142857142857146	64.41904728571429	45.857142857142854	74	-6.340059857142857	4.769855657142857	-0.03518913171428572	-31.203881857142854	-6.340127985714285	4.769488699999999	-0.025564078142857143	-31.705305428571428	-3.0188003	1.3273632714285717	1.3550195714285713	-11.669556285714284	5.786179285714286	0.6318809914285716	61144.157535655155
104	-66.97619057142857	28.37448371428572	-8.142857142857142	-100.0	0.5523809471428572	0.1952381	0.13333333714285714	-40.142857142857146	0.0	-40.142857142857146	-40.142857142857146	66.52857085714285	40.857142857142854	80	-6.329316514285715	4.747411814285714	-0.03242870714285715	-31.143385857142853	-6.329313042857144	4.747268428571429	-0.026357072142857145	-31.55149114285714	-3.019073157142857	1.3279831857142859	1.402082785714286	-11.548304428571429	5.778115	0.6352624914285715	61696.80553991454
105	-65.55238042857142	29.355834714285713	-8.0	-100.0	0.5333333328571429	0.22380952857142858	0.15238095571428573	-39.714285714285715	0.0	-39.714285714285715	-39.714285714285715	65.08571300000001	40.42857142857143	80	-6.325881371428572	4.728009028571429	-0.033459136428571436	-31.140962428571434	-6.325855514285714	4.727803657142857	-0.025081214	-31.42563714285714	-3.009340342857143	1.3330968714285716	1.4458740857142858	-11.43879257142857	5.775665014285714	0.6370262057142858	62238.92774711336
106	-66.59047471428572	28.70252785714286	-9.428571428571429	-100.0	0.5380952371428571	0.20952381571428572	0.15238095571428573	-38.714285714285715	0.0	-38.714285714285715	-38.714285714285715	66.12857014285714	39.42857142857143	80	-6.3262586857142855	4.714439457142857	-0.03126417828571429	-31.261170714285722	-6.326222857142858	4.714269185714286	-0.023031528428571427	-31.591985714285716	-3.0016138142857147	1.3391506714285715	1.4360143285714286	-11.326323142857143	5.777414871428571	0.6384580714285715	62787.92554872377
107	-68.68095128571429	27.921982142857143	-9.714285714285714	-100.0	0.5380952371428571	0.19523810142857143	0.13809524071428572	-36.714285714285715	0.0	-36.714285714285715	-36.714285714285715	68.21904642857143	37.42857142857143	80	-6.321923971428572	4.693844514285715	-0.03258070442857143	-31.09321071428572	-6.321867699999999	4.693780242857144	-0.020318304742857143	-31.36453871428571	-3.000225457142857	1.3404638285714285	1.4066549142857145	-11.462530428571428	5.7757172	0.6452332228571428	63351.58616910662
108	-68.40476128571429	27.571197	-9.571428571428571	-100.0	0.5523809514285715	0.1809523857142857	0.12380952642857143	-29.0	0.0	-29.0	-29.0	67.95714214285714	29.857142857142858	85	-6.316725871428572	4.673300085714287	-0.030986175857142858	-30.883371857142862	-6.316709757142857	4.673296242857143	-0.018548103271428574	-31.029106571428574	-2.9927926285714284	1.3449484428571432	1.4872968857142854	-11.91322657142857	5.771633157142857	0.6458136714285715	63912.44990450995
109	-67.0238092857143	28.15556057142857	-9.571428571428571	-100.0	0.5476190514285715	0.2000000057142857	0.13809524071428572	-31.0	0.0	-31.0	-31.0	66.57142785714287	32.0	84	-6.315757928571429	4.658553628571428	-0.025945931057142855	-30.51307928571429	-6.315849042857143	4.658358957142857	-0.0162782648	-30.919724714285714	-2.9861729714285716	1.3490132000000001	1.5359227285714285	-11.949022928571427	5.772866085714286	0.64897905	64463.807491847445
110	-66.87618985714286	28.136915714285713	-10.142857142857142	-100.0	0.5428571514285714	0.2000000057142857	0.142857145	-40.142857142857146	0.0	-40.142857142857146	-40.142857142857146	66.4190472857143	41.0	78	-6.308924285714285	4.639493085714286	-0.023417165128571428	-30.13848142857143	-6.308937614285715	4.639459	-0.014672239942857143	-30.483988857142855	-2.9806061428571433	1.3521595571428573	1.565281957142857	-12.403929642857142	5.768942985714285	0.6529786014285713	65016.450077227186
111	-66.65714271428571	27.429111142857145	-10.0	-100.0	0.57142858	0.19523810285714285	0.114285715	-38.285714285714285	0.0	-38.285714285714285	-38.285714285714285	66.22857100000002	39.142857142857146	82	-6.306410285714286	4.6218366	-0.02355633341428571	-29.950560000000003	-6.3064303428571415	4.621653142857142	-0.0112903118	-30.312693999999997	-2.970653014285714	1.3585340571428575	1.5311633714285713	-12.2801455	5.766619557142858	0.6534358728571429	65567.4176762104
112	-68.93333342857143	26.657164714285717	-11.0	-100.0	0.5761904885714285	0.16190476857142858	0.08571428714285714	-38.714285714285715	0.0	-38.714285714285715	-38.714285714285715	68.50952400000001	39.57142857142857	82	-6.292172928571429	4.604605814285714	-0.022174286842857143	-29.911267285714285	-6.292226528571428	4.604607242857143	-0.012286499085714286	-30.083692857142857	-2.9664729285714286	1.3621200571428573	1.578258057142857	-12.350584785714286	5.754424899999999	0.6560951228571428	66134.5313427789
113	-68.43809571428572	26.55687957142857	-12.0	-100.0	0.5904762028571428	0.16190476857142858	0.08571428714285713	-45.0	0.0	-45.0	-45.0	68.0285717142857	45.857142857142854	75	-6.279777485714286	4.586216528571429	-0.020452264985714286	-29.737516428571432	-6.2798606	4.586235928571428	-0.010680289085714287	-29.949606714285718	-2.9682174000000003	1.3614306000000003	1.573146842857143	-12.427935785714286	5.743809042857142	0.6587580142857143	66699.74474297251
114	-67.52381000000001	26.378400000000003	-13.857142857142858	-100.0	0.6000000085714285	0.17142857857142854	0.09047619214285715	-44.285714285714285	0.0	-44.285714285714285	-44.285714285714285	67.12380971428571	45.142857142857146	75	-6.272862142857143	4.567828328571429	-0.017474177414285714	-29.621864428571428	-6.2728825142857145	4.567783214285714	-0.011462696914285713	-29.594352714285716	-2.9624900428571435	1.3663149428571428	1.571279885714286	-12.363646642857145	5.737343328571428	0.6577896914285714	67257.93462927
115	-68.58571428571429	26.955408571428574	-13.428571428571429	-100.0	0.5857142942857143	0.17142857857142854	0.09523809785714286	-40.142857142857146	0.0	-40.142857142857146	-40.142857142857146	68.17142828571428	41.0	75	-6.265200585714287	4.550182228571429	-0.014793256557142856	-29.607560142857146	-6.265221171428571	4.550159857142858	-0.012502441385714285	-29.535019142857145	-2.9637690285714284	1.3662304285714286	1.4942760428571427	-11.927018928571428	5.730983757142857	0.6611967714285714	67821.71872649874
116	-68.6904762857143	26.844826428571427	-13.428571428571429	-100.0	0.57142858	0.17619048142857144	0.10476190642857143	-35.57142857142857	0.0	-35.57142857142857	-35.57142857142857	68.26190457142857	36.42857142857143	76	-6.255274242857142	4.531049328571429	-0.017263151642857143	-29.65900757142857	-6.255217071428571	4.531193057142858	-0.010382600071428568	-29.28283557142857	-2.959572085714285	1.3698577285714286	1.490499457142857	-11.951115857142858	5.722052614285714	0.66160555	68385.32736928122
117	-69.642858	26.608550285714283	-15.0	-100.0	0.5619047657142857	0.1714285757142857	0.09523809714285715	-24.428571428571427	0.0	-24.428571428571427	-24.428571428571427	69.20476142857143	25.428571428571427	78	-6.2509140714285705	4.515559942857143	-0.015641415685714286	-29.815970857142855	-6.250875214285714	4.515477014285714	-0.006753075214285713	-29.467785285714292	-2.958619057142857	1.3711139857142858	1.4748958142857143	-11.816676285714285	5.718427042857142	0.6623335842857143	68952.4907881873
118	-68.18571457142858	27.496760285714284	-15.142857142857142	-100.0	0.5619047657142857	0.1666666685714286	0.11904762	-25.142857142857142	0.0	-25.142857142857142	-25.142857142857142	67.74761842857143	26.142857142857142	81	-6.245657128571429	4.500643757142857	-0.014384452685714286	-29.858736	-6.245634285714286	4.500539142857142	-0.006169068928571428	-29.26962128571429	-2.9566177999999996	1.3726986285714287	1.4989708428571427	-11.919084428571429	5.715996185714286	0.6685534271428573	69509.6266179766
119	-65.19047628571428	27.791420285714285	-14.428571428571429	-100.0	0.5666666657142858	0.20000000285714287	0.15714285785714285	-24.0	0.0	-24.0	-24.0	64.75714185714286	25.0	82	-6.240451342857143	4.480196514285714	-0.016748142114285713	-29.772609142857142	-6.2404434857142865	4.479931328571429	-0.004172809357142857	-29.077469	-2.958224057142857	1.3717123857142857	1.4854181	-12.129916142857143	5.712857257142858	0.6725282771428571	70045.38419430597
120	-65.1190477142857	27.864952142857142	-12.428571428571429	-100.0	0.5666666657142858	0.2047619071428571	0.15238095357142858	-18.428571428571427	0.0	-18.428571428571427	-18.428571428571427	64.68571328571429	19.428571428571427	87	-6.240412257142857	4.4637976	-0.01427562017142857	-29.725788571428573	-6.240338171428571	4.463500928571428	-0.0025892565714285714	-28.861944571428573	-2.9540415857142857	1.374706057142857	1.5407989142857144	-12.041349714285714	5.715336771428572	0.6764841914285716	70579.087244136
121	-64.52857142857144	28.45225985714286	-10.571428571428571	-100.0	0.5666666657142858	0.20952381142857138	0.15714285785714285	-30.857142857142858	0.0	-30.857142857142858	-30.857142857142858	64.09523728571429	31.714285714285715	81	-6.242430971428571	4.450470228571429	-0.009628186457142853	-29.853964714285716	-6.242415928571427	4.450155214285714	-0.0020036100571428567	-28.922456571428576	-2.9548767428571425	1.3733836857142856	1.5689667142857142	-11.936131714285713	5.720875100000001	0.6830863485714286	71111.3423689774
122	-62.75714342857142	28.558225571428572	-11.142857142857142	-100.0	0.5761904742857143	0.22857142999999996	0.16190476214285715	-35.42857142857143	0.0	-35.42857142857143	-35.42857142857143	62.333333	36.285714285714285	70	-6.250384828571429	4.4397050857142855	-0.007428360985714285	-29.876685142857145	-6.250319271428571	4.439475	-0.0006095063857142854	-28.787665142857144	-2.9462236428571424	1.3794987714285714	1.6163345571428576	-11.888461571428573	5.730790814285713	0.6875660914285715	71632.6824713094
123	-64.19047714285715	28.525540714285714	-11.0	-100.0	0.57142857	0.2142857157142857	0.15238095357142858	-35.57142857142857	0.0	-35.57142857142857	-35.57142857142857	63.76190385714286	36.42857142857143	67	-6.253528028571429	4.4280623	-0.004748581985714285	-29.927098000000004	-6.2535291428571425	4.427834942857143	-0.0016628481814285716	-28.79298271428571	-2.939138657142857	1.3839347142857144	1.6215604285714285	-11.81443557142857	5.736204100000001	0.6937257271428571	72164.01325447219
124	-62.06190542857143	29.37876214285714	-8.857142857142858	-100.0	0.5619047642857142	0.23809524142857144	0.17619047714285713	-38.142857142857146	0.0	-38.142857142857146	-38.142857142857146	61.623808571428576	39.0	63	-6.260496242857143	4.4208573	-0.0005266733000000004	-29.831704714285713	-6.260503571428572	4.420654085714285	-0.00033603703857142814	-28.466414714285715	-2.9376694857142858	1.3866505571428571	1.7034278285714284	-11.689589	5.744619457142856	0.6968837214285715	72680.85407148089
125	-63.20000028571429	28.80809357142857	-9.285714285714286	-100.0	0.5714285785714285	0.21904762285714283	0.15714285857142857	-49.57142857142857	0.0	-49.57142857142857	-49.57142857142857	62.771427857142854	50.285714285714285	52	-6.2656161	4.416096628571428	0.0006918052628571423	-29.563910285714286	-6.265639185714285	4.415906714285714	-7.738903857142829e-05	-28.313635	-2.9314062	1.3904413428571427	1.7866307428571429	-12.043495428571429	5.750215228571428	0.69784605	73208.14149434226
126	-64.97619142857143	28.848440285714286	-9.142857142857142	-100.0	0.5714285785714285	0.19523809857142857	0.12380952571428573	-50.57142857142857	0.0	-50.57142857142857	-50.57142857142857	64.54761871428572	51.285714285714285	56	-6.272961100000001	4.414794585714286	0.003236426691428571	-29.358338428571425	-6.2729507571428575	4.414636357142857	0.0008742512428571431	-28.27492857142857	-2.928798842857143	1.3930856142857142	1.7896420428571427	-11.906462285714285	5.759396114285714	0.70012807	73748.45205218451
127	-64.56190542857142	28.909038285714285	-9.0	-100.0	0.5714285785714285	0.18095238428571428	0.11904762071428573	-49.714285714285715	0.0	-49.714285714285715	-49.714285714285715	64.13333385714286	50.42857142857143	48	-6.278681285714286	4.408763628571428	0.001064884748571428	-29.31702014285714	-6.278722185714286	4.408636871428571	0.0015421255428571432	-28.300883428571428	-2.9268911714285717	1.3950291571428568	1.821838357142857	-12.042009142857143	5.765979028571429	0.7021497414285713	74285.96419967923
128	-64.34285742857143	28.89474842857143	-9.142857142857142	-100.0	0.5571428642857142	0.1952381	0.1380952392857143	-39.57142857142857	0.0	-39.57142857142857	-39.57142857142857	63.90000042857143	40.42857142857143	43	-6.282174528571429	4.402365957142857	-0.0020008833228571435	-28.81724828571428	-6.282146900000001	4.402333557142856	0.0007727168857142863	-27.954680857142858	-2.9224002857142857	1.3996286285714283	1.8596228999999997	-12.022436428571428	5.769911371428572	0.7056769842857141	74819.69819913592
129	-65.62380971428571	28.14527257142857	-11.714285714285714	-100.0	0.5523809642857143	0.17619048142857144	0.12857142928571427	-36.42857142857143	0.0	-36.42857142857143	-36.42857142857143	65.17619042857143	37.285714285714285	46	-6.280507899999999	4.394612385714285	-0.0016325777128571438	-28.638590857142855	-6.280545185714286	4.394565357142858	0.00027424750000000075	-27.84339614285715	-2.920623485714285	1.4004832571428572	1.8745899285714285	-12.202840857142856	5.769286942857143	0.7064419414285713	75361.73704556057
130	-65.64761885714286	27.764969	-11.571428571428571	-100.0	0.5761904828571429	0.16666667285714287	0.11428571500000002	-35.714285714285715	0.0	-35.714285714285715	-35.714285714285715	65.22380985714287	36.57142857142857	41	-6.2869109000000005	4.393022028571428	-0.0007020129700000008	-28.435076714285714	-6.286902371428572	4.392823114285714	0.0010551620100000007	-27.73002642857143	-2.927965485714286	1.3963139714285717	1.8543748285714285	-12.533055714285712	5.7767636	0.7082132771428571	75903.76015291896
131	-66.22380971428571	27.57871828571428	-11.571428571428571	-100.0	0.5761904828571429	0.16666667285714284	0.10476190642857143	-33.142857142857146	0.0	-33.142857142857146	-33.142857142857146	65.80000028571429	34.0	47	-6.295536142857142	4.386290657142857	-0.0027024053985714286	-28.19286914285714	-6.295498128571428	4.386177114285714	-0.00361570599	-27.609464000000003	-2.9213929714285714	1.4005469142857143	1.8437482	-12.681276999999998	5.786455585714286	0.7104190957142856	76449.46449129922
132	-64.86190542857143	28.136401714285714	-11.142857142857142	-100.0	0.5619047628571429	0.18095238714285714	0.11904762071428572	-33.142857142857146	0.0	-33.142857142857146	-33.142857142857146	64.42380971428572	34.0	59	-6.302861657142857	4.377602	0.004125078752857143	-28.085480999999998	-6.302843514285714	4.377529685714285	-0.002284292561428571	-27.707561428571427	-2.9250860142857147	1.3991306714285714	1.769478557142857	-12.483505928571427	5.795324157142858	0.7138514671428572	76985.44562404497
133	-63.5142857142857	28.328406857142856	-11.142857142857142	-100.0	0.5571428628571429	0.19523810285714283	0.1476190507142857	-44.714285714285715	0.0	-44.714285714285715	-44.714285714285715	63.071428142857144	45.42857142857143	47	-6.308494228571428	4.371468	0.004918881752857142	-28.17325914285714	-6.308491442857144	4.371537671428571	-0.001144389914285714	-27.66601257142857	-2.920470857142857	1.402859657142857	1.836175885714286	-12.413441071428569	5.801303699999999	0.7139677814285713	77514.11331575258
134	-63.48571514285714	28.727547999999995	-10.857142857142858	-100.0	0.5476190571428571	0.21428572142857139	0.16190476571428572	-44.714285714285715	0.0	-44.714285714285715	-44.714285714285715	63.033332428571434	45.42857142857143	49	-6.310439757142857	4.367210114285714	0.01293865561	-27.91073142857143	-6.3103881714285714	4.367304114285714	-0.001024433428571428	-27.393564	-2.9176794999999998	1.403699	1.8539633428571431	-12.584535214285713	5.804457800000001	0.7165635242857142	78042.42349147797
135	-62.171429428571436	28.52121385714285	-10.571428571428571	-100.0	0.5619047714285714	0.21428572142857139	0.15238095714285713	-42.857142857142854	0.0	-42.857142857142854	-42.857142857142854	61.73333242857143	43.57142857142857	58	-6.312976142857144	4.365666928571429	0.017544020252857142	-27.99611871428571	-6.313033599999999	4.3656674	0.002883696142857143	-27.49874414285714	-2.917213728571429	1.402984942857143	1.8170301857142854	-12.714571071428571	5.807882942857142	0.7158022814285714	78561.45739660945
136	-62.352382285714285	28.179401714285714	-10.285714285714286	-100.0	0.5857142914285715	0.20000000714285712	0.14285714785714285	-41.142857142857146	0.0	-41.142857142857146	-41.142857142857146	61.938094428571425	41.857142857142854	65	-6.321463385714286	4.367411671428572	0.018287555171428573	-27.958308571428567	-6.321511128571428	4.367430671428572	0.0035796740285714288	-27.46156142857143	-2.9155724857142857	1.4058076857142858	1.8635949714285716	-12.780626071428571	5.817110028571428	0.7164232471428572	79081.35379719734
137	-60.68095371428571	28.144088714285715	-10.428571428571429	-100.0	0.5904762057142856	0.20952381571428572	0.15238095785714287	-42.714285714285715	0.0	-42.714285714285715	-42.714285714285715	60.271427857142854	43.42857142857143	66	-6.324346957142857	4.364899957142858	0.018829399714285714	-27.822835285714284	-6.32432502857143	4.364965057142857	0.0031414904857142855	-27.45469742857143	-2.911388614285715	1.4088882714285715	1.9081508285714281	-12.60485892857143	5.821513142857143	0.7176583699999999	79590.33434683936
138	-60.971429428571426	28.612748714285715	-10.142857142857142	-100.0	0.5809523928571428	0.20476190857142856	0.1666666707142857	-44.142857142857146	0.0	-44.142857142857146	-44.142857142857146	60.55238071428572	44.857142857142854	62	-6.321323957142857	4.364074185714286	0.019575341142857142	-27.76555814285714	-6.3213357	4.3641833000000005	0.00882334577142857	-27.516651714285718	-2.910543485714286	1.4084313571428573	1.8966768285714284	-12.383214642857142	5.818384085714286	0.7165659085714285	80101.39760620253
139	-61.57142942857142	27.973708714285713	-10.0	-100.0	0.5952381128571427	0.19523810000000003	0.15238095642857144	-32.857142857142854	0.0	-32.857142857142854	-32.857142857142854	61.16666642857143	33.714285714285715	56	-6.324229242857143	4.363323085714286	0.016587107142857143	-27.77272414285714	-6.324215842857143	4.363389014285715	0.006129376485714286	-27.42522457142857	-2.9087571571428574	1.4112808857142858	1.9698672428571427	-12.214211	5.8220531428571425	0.716236217142857	80614.53627266202
140	-62.19523914285713	27.253564714285712	-10.0	-100.0	0.6142857328571427	0.19047619285714287	0.13333333642857143	-21.0	0.0	-21.0	-21.0	61.80952357142858	22.0	61	-6.332236528571428	4.359789228571429	0.023343752428571427	-27.659678571428568	-6.332239714285714	4.359801771428571	0.003921702414285715	-27.289507714285715	-2.9087818142857143	1.4112289571428571	1.9318807285714286	-12.345922571428572	5.831123871428571	0.7188762399999999	81129.99767919948
141	-61.97619114285714	26.866232857142855	-11.428571428571429	-100.0	0.6380952528571429	0.17142857428571429	0.12380952642857143	-32.714285714285715	0.0	-32.714285714285715	-32.714285714285715	61.614285	33.57142857142857	64	-6.338850242857142	4.359390242857143	0.021039679714285716	-27.66947942857143	-6.338896771428572	4.3593956714285715	0.0027560963285714287	-27.27767857142857	-2.904698285714286	1.4155514571428574	1.9436934857142856	-12.156962285714288	5.837602342857143	0.7188212885714285	81646.66980389187
142	-63.333334	26.838447142857145	-11.428571428571429	-100.0	0.633333347142857	0.16666666714285716	0.133333335	-32.857142857142854	0.0	-32.857142857142854	-32.857142857142854	62.96666557142857	33.714285714285715	60	-6.3478471	4.358477671428571	0.025245635714285713	-27.385297857142856	-6.347814642857143	4.358630314285714	0.0007449015714285721	-27.03427285714286	-2.9053104000000003	1.4183583571428573	1.9704059428571428	-11.962631285714286	5.846423528571429	0.7180752942857141	82172.95440275328
143	-62.86666685714285	27.514160571428572	-8.857142857142858	-100.0	0.6238095328571429	0.18095238142857142	0.15238095428571427	-35.142857142857146	0.0	-35.142857142857146	-35.142857142857146	62.49047585714287	36.0	50	-6.353225	4.3564518	0.02617491257142857	-26.89683828571429	-6.3531734	4.356542314285713	0.00027176525714285745	-26.73084957142857	-2.9057389142857146	1.4187332571428573	1.945333057142857	-11.68302242857143	5.851785728571429	0.7194419142857144	82696.40000356946
144	-63.552381000000004	28.274941285714288	-8.714285714285714	-100.0	0.6047619128571429	0.18095238142857142	0.15714285857142857	-40.142857142857146	0.0	-40.142857142857146	-40.142857142857146	63.157142428571426	41.0	50	-6.3589968571428575	4.357838514285715	0.026358570428571426	-26.408947571428573	-6.358977828571428	4.3580032285714285	0.0026138957285714295	-26.210316714285717	-2.9043508428571436	1.4208670571428572	1.949252257142857	-11.681573857142856	5.856567671428572	0.7178839342857144	83225.46983139856
145	-62.98571428571428	26.842999714285718	-9.142857142857142	-100.0	0.6523809600000001	0.16190476285714286	0.12857143071428573	-38.285714285714285	0.0	-38.285714285714285	-38.285714285714285	62.63809414285714	39.142857142857146	51	-6.3695173714285716	4.357485542857143	0.023233705385714284	-25.895721999999996	-6.369468971428572	4.3576555571428575	0.003517862728571429	-25.701244	-2.9041767999999997	1.4220562714285716	2.0882791428571426	-11.691428285714284	5.867939871428571	0.7196991114285715	83750.88173406465
146	-64.06190485714286	26.71802642857143	-10.142857142857142	-100.0	0.6476190457142857	0.1571428571428572	0.12857143071428573	-37.0	0.0	-37.0	-37.0	63.70952271428571	37.857142857142854	45	-6.381488185714285	4.359396242857143	0.023696460814285718	-25.261551	-6.381505742857143	4.359492414285714	0.009305084157142858	-25.188753	-2.9081207857142855	1.4201164142857141	2.095158742857143	-11.698828	5.8811009	0.7236520742857142	84283.34802157538
147	-63.89523814285714	26.754560285714287	-10.285714285714286	-100.0	0.6523809457142857	0.15238095285714284	0.13809523928571427	-36.285714285714285	0.0	-36.285714285714285	-36.285714285714285	63.547618285714286	37.142857142857146	47	-6.388715828571429	4.360375171428571	0.024349035814285717	-24.665778714285718	-6.3887178	4.3604916000000005	0.011546914871428572	-24.71653442857143	-2.9049155714285715	1.4232693714285714	2.092680514285714	-11.425178714285716	5.888647957142857	0.7269097699999999	84814.60922867911
148	-62.95238071428572	26.832862142857145	-9.0	-100.0	0.6285714257142858	0.18571428571428572	0.16190476214285715	-25.285714285714285	0.0	-25.285714285714285	-25.285714285714285	62.58095185714286	26.285714285714285	44	-6.400229114285715	4.364884957142857	0.026126765671428576	-24.098064285714287	-6.4002595	4.364942742857143	0.011833057614285714	-24.352700857142857	-2.9038025999999997	1.424194142857143	2.100022042857143	-11.280952428571426	5.900501485714286	0.7289576414285713	85336.68454020364
149	-62.728570714285716	27.12508285714286	-9.285714285714286	-100.0	0.619047617142857	0.18571428571428572	0.16190476214285715	-25.571428571428573	0.0	-25.571428571428573	-25.571428571428573	62.34761885714285	26.571428571428573	45	-6.4107023142857145	4.370772385714285	0.023593065814285715	-23.926613	-6.410686771428573	4.3707356	0.01183148022857143	-24.230332285714287	-2.896873857142857	1.4273514714285713	2.3245362285714286	-11.498804428571429	5.911746442857144	0.7306622414285714	85856.91543878827
150	-60.99999928571429	26.95210428571428	-9.285714285714286	-100.0	0.6190476171428572	0.19523809428571431	0.16190476214285712	-23.571428571428573	0.0	-23.571428571428573	-23.571428571428573	60.61904714285715	24.571428571428573	51	-6.414723314285714	4.377817371428571	0.0253635281	-23.751879857142857	-6.414759914285715	4.377699671428571	0.014335497942857144	-24.02770514285714	-2.8913998714285714	1.430929857142857	2.3488808428571426	-11.581573285714285	5.9165665857142855	0.7317060700000001	86364.36092499325
151	-60.414285142857146	26.33022642857143	-9.428571428571429	-100.0	0.6333333228571429	0.2047619057142857	0.17142857071428574	-16.571428571428573	0.0	-16.571428571428573	-16.571428571428573	60.04761857142857	17.571428571428573	55	-6.4239744142857145	4.386555371428572	0.025340077957142854	-23.651240142857144	-6.424031628571429	4.3864519	0.010268453800000002	-24.011213571428573	-2.8858312571428573	1.4338373285714285	2.382002528571429	-11.726525714285714	5.926519257142857	0.7319615185714285	86866.00810517583
152	-59.771428	27.676084857142857	-9.142857142857142	-100.0	0.5952380885714287	0.23809524	0.21428571428571433	-16.428571428571427	0.0	-16.428571428571427	-16.428571428571427	59.36666628571429	17.428571428571427	48	-6.424291714285714	4.395607385714285	0.032783231428571424	-23.590197999999997	-6.424369771428572	4.395485571428571	0.007373339371428571	-23.976382857142855	-2.8882571000000006	1.4335373857142855	2.2609365714285716	-11.65145157142857	5.9272272	0.7307205328571429	87362.77497618539
153	-58.9428567142857	28.374300857142856	-8.142857142857142	-100.0	0.5809523828571429	0.25714285857142855	0.2238095242857143	-29.0	0.0	-29.0	-29.0	58.52380942857143	29.857142857142858	53	-6.419026414285715	4.400798442857143	0.031652342	-23.603602285714288	-6.419070942857142	4.400647642857143	0.005422068514285714	-23.94520671428571	-2.8847490714285717	1.4355384285714283	2.2461714428571424	-11.612127857142855	5.921085057142858	0.7253519328571428	87856.01044205257
154	-59.06666628571428	28.736331	-8.0	-100.0	0.5714285685714285	0.25714285857142855	0.2142857157142857	-31.142857142857142	0.0	-31.142857142857142	-31.142857142857142	58.63809500000001	32.0	58	-6.417071771428572	4.404960142857143	0.03524625728571429	-23.577378142857146	-6.417144942857143	4.404676314285714	0.003835041642857143	-23.995128857142856	-2.892867357142857	1.4301070714285715	2.2438805428571427	-11.764649357142858	5.920121014285715	0.7244693657142858	88350.29598345075
155	-60.952380285714284	28.792433142857142	-7.857142857142857	-100.0	0.5714285685714285	0.23333333571428572	0.19523809714285714	-31.428571428571427	0.0	-31.428571428571427	-31.428571428571427	60.52380942857143	32.285714285714285	63	-6.4193662428571425	4.406013071428572	0.03659584271428572	-23.612837000000003	-6.4193741285714285	4.405781785714286	0.005231444414285714	-24.049135285714282	-2.8995993428571434	1.425671342857143	2.2150799857142855	-11.860246785714285	5.9230913	0.7256226457142857	88857.91636283057
156	-62.14761885714285	28.41960871428571	-7.714285714285714	-100.0	0.5761904771428571	0.22380952714285712	0.1809523842857143	-31.142857142857142	0.0	-31.142857142857142	-31.142857142857142	61.72380957142858	32.0	63	-6.421940414285714	4.406841642857143	0.034215527	-23.470272285714284	-6.422016157142857	4.406580971428572	0.0073621592714285715	-23.82096614285714	-2.9031159428571436	1.4238391428571429	2.0514366857142856	-11.762313928571428	5.925848871428571	0.7253302585714286	89373.98089885712
157	-64.21428542857142	28.83563	-7.714285714285714	-100.0	0.5714285771428571	0.21428571857142856	0.17619048	-31.142857142857142	0.0	-31.142857142857142	-31.142857142857142	63.78571385714286	31.857142857142858	68	-6.429812128571428	4.4063307428571425	0.03910711628571428	-23.332807142857142	-6.429829728571429	4.406117542857143	0.009180437271428572	-23.616411	-2.9099291571428565	1.4204226142857141	2.080179414285714	-11.82514992857143	5.934071214285715	0.7263779342857142	89904.47163670404
158	-65.504762	28.608879714285713	-7.857142857142857	-100.0	0.5714285771428571	0.2047619071428571	0.17142857571428569	-42.714285714285715	0.0	-42.714285714285715	-42.714285714285715	65.07619014285714	43.42857142857143	58	-6.439501314285715	4.405595271428571	0.044406544	-23.313357142857146	-6.439509114285714	4.405270400000001	0.013168547842857144	-23.52945442857143	-2.9137856285714285	1.4199061428571427	2.0824117285714285	-12.137527357142858	5.943590542857143	0.7266754642857143	90447.02496613775
159	-66.38571442857143	28.65678685714286	-8.285714285714286	-100.0	0.5714285771428572	0.18571428714285715	0.1523809557142857	-54.42857142857143	0.0	-54.42857142857143	-54.42857142857143	65.95714271428572	55.0	68	-6.450094585714287	4.404231042857143	0.04442437857142857	-23.29061357142857	-6.450114442857143	4.403878728571429	0.01789554741428571	-23.471516857142856	-2.9121984000000003	1.4210346714285715	2.091059685714286	-12.441935357142857	5.954327785714286	0.7286023371428572	90998.04005326543
160	-66.62380942857143	29.126050000000003	-8.428571428571429	-100.0	0.5619047642857142	0.19523809714285714	0.17142857428571429	-42.42857142857143	0.0	-42.42857142857143	-42.42857142857143	66.18571385714286	43.142857142857146	76	-6.464397585714286	4.406608814285716	0.04953239871428572	-23.286397142857144	-6.464384000000001	4.406355942857142	0.020813782414285713	-23.515359999999998	-2.913640442857143	1.4203661142857142	2.1276546285714284	-12.741148928571429	5.969663214285715	0.7324674014285716	91547.8218527862
161	-68.53809514285714	28.58307242857143	-9.714285714285714	-100.0	0.5476190585714285	0.1857142885714286	0.17142857428571429	-40.714285714285715	0.0	-40.714285714285715	-40.714285714285715	68.08571428571429	41.42857142857143	71	-6.4795986857142855	4.408177614285715	0.04359110771428572	-23.289491857142856	-6.479460142857143	4.407966142857143	0.022178158285714285	-23.443687714285716	-2.9123198714285716	1.4210443571428573	2.1906776857142853	-12.756174142857144	5.9851124	0.7358029871428571	92110.50165029934
162	-66.87619085714286	28.77167028571429	-9.857142857142858	-100.0	0.5619047642857142	0.20000000142857144	0.1809523842857143	-39.285714285714285	0.0	-39.285714285714285	-39.285714285714285	66.43809528571428	40.0	69	-6.488579785714286	4.4115794428571435	0.04269590771428571	-23.05227657142857	-6.488528142857143	4.411290957142858	0.033327905285714284	-23.103688285714288	-2.9030518571428567	1.4287265999999998	2.2452914714285717	-12.823924714285713	5.993503785714287	0.734935272857143	92661.22117955344
163	-66.16190514285714	28.088905285714286	-10.142857142857142	-100.0	0.5904761914285713	0.19523809714285717	0.17142857428571429	-40.42857142857143	0.0	-40.42857142857143	-40.42857142857143	65.75238042857143	41.142857142857146	72	-6.500790771428571	4.418054914285715	0.043736896428571426	-23.063695000000003	-6.500689257142858	4.417907957142857	0.03765477028571429	-23.157719714285715	-2.9047888571428575	1.4291037999999998	2.1776913571428573	-12.994011714285714	6.006446442857144	0.7376652771428571	93207.25568209376
164	-66.1285722857143	28.14185528571429	-10.285714285714286	-100.0	0.5904761914285714	0.19047619285714287	0.17142857428571429	-40.42857142857143	0.0	-40.42857142857143	-40.42857142857143	65.71904757142856	41.285714285714285	72	-6.512368385714287	4.4219126285714285	0.04078628971428572	-23.201546714285715	-6.5123041142857145	4.421680100000001	0.03888791371428572	-23.407712	-2.9043382142857146	1.4299510857142859	2.2030735285714287	-13.012420857142857	6.0184117285714285	0.7385016157142859	93753.40293134961
165	-65.79523800000001	28.243284000000006	-10.142857142857142	-100.0	0.5857142914285715	0.20000000428571427	0.16190476571428575	-30.0	0.0	-30.0	-30.0	65.38095185714286	30.714285714285715	79	-6.5225306142857145	4.425883671428571	0.04136849714285714	-23.190747285714284	-6.522477585714286	4.4258285285714285	0.04539250900000001	-23.510042714285714	-2.904053928571429	1.4298385571428571	2.2187500285714283	-12.373261285714287	6.029606542857143	0.7421297657142858	94294.42466231754
166	-65.09523800000001	27.130267571428572	-9.857142857142858	-100.0	0.6142857185714287	0.20000000428571427	0.15714286142857142	-17.857142857142858	0.0	-17.857142857142858	-17.857142857142858	64.70952314285715	18.714285714285715	77	-6.5376018714285715	4.432279342857144	0.04500070028571428	-23.005919142857145	-6.537583971428573	4.432101671428572	0.045403661428571426	-23.398412714285712	-2.9114897285714285	1.4252411571428572	2.2812449428571426	-11.972312714285716	6.046098228571428	0.7451344157142857	94828.51488246236
167	-65.96190514285715	25.846601857142854	-11.428571428571429	-100.0	0.6523809585714286	0.16666667142857142	0.11904762357142858	-17.571428571428573	0.0	-17.571428571428573	-17.571428571428573	65.61428514285716	18.428571428571427	70	-6.5481079285714285	4.4359578	0.05078268528571428	-22.959065857142857	-6.548084685714286	4.435774014285714	0.045898130714285716	-23.26698571428571	-2.908651442857143	1.427109457142857	2.3148981	-11.914924571428573	6.0563456	0.7468932228571429	95369.31676939556
168	-63.99047657142857	26.763370714285717	-10.0	-100.0	0.6428571457142859	0.1952381	0.13333333642857143	-17.285714285714285	0.0	-17.285714285714285	-17.285714285714285	63.63333242857144	18.142857142857142	76	-6.555350471428572	4.445555985714286	0.05366115114285714	-22.941399142857144	-6.555456685714286	4.445357614285714	0.048064527428571424	-23.294091714285713	-2.9028476714285714	1.4321668285714284	2.287607742857143	-11.751305428571428	6.0636417428571425	0.7437531157142858	95897.88235248838
169	-63.65238128571429	26.584204714285715	-10.0	-100.0	0.6380952457142858	0.20476191000000002	0.13809524071428572	-16.142857142857142	0.0	-16.142857142857142	-16.142857142857142	63.29047557142859	16.857142857142858	77	-6.566337128571428	4.452352228571429	0.05598597914285714	-23.071236142857142	-6.566350828571428	4.4522759	0.044594262	-23.486381857142852	-2.9070343000000003	1.4307874999999997	2.3006365714285715	-12.038315857142857	6.075373771428572	0.7428393014285716	96423.63162572043
170	-61.92380985714285	27.59648642857143	-9.285714285714286	-100.0	0.6238095242857142	0.21428571857142859	0.15238095499999998	-13.428571428571429	0.0	-13.428571428571429	-13.428571428571429	61.547619	14.0	72	-6.572364914285714	4.455431614285714	0.062777856	-23.026265142857145	-6.572483842857144	4.455272814285714	0.04414437057142857	-23.425618142857143	-2.9005476714285714	1.4357280857142853	2.393091657142857	-11.804387571428572	6.081147542857143	0.7411216785714286	96936.17045269694
171	-60.68571442857144	27.409676571428573	-9.142857142857142	-100.0	0.6238095242857142	0.22857143142857142	0.16190476357142858	-12.571428571428571	0.0	-12.571428571428571	-12.571428571428571	60.30952357142858	13.142857142857142	68	-6.582512485714285	4.463228971428571	0.06712770942857142	-22.821104	-6.582591842857142	4.463015957142857	0.04724621128571428	-23.20859042857143	-2.903398642857143	1.4345651285714285	2.3368463999999998	-11.916473285714286	6.091458871428571	0.7400837642857142	97439.49455567768
172	-59.728572142857146	27.29179457142857	-9.428571428571429	-100.0	0.6333333385714285	0.2238095242857143	0.17142857214285714	-12.714285714285714	0.0	-12.714285714285714	-12.714285714285714	59.36190499999999	13.428571428571429	70	-6.591770757142858	4.469975600000001	0.0695295337142857	-22.913806714285716	-6.591849214285714	4.4696402428571425	0.045503092714285716	-23.212480285714285	-2.897895071428571	1.438984357142857	2.3559706285714284	-12.002702428571428	6.100171442857143	0.7382130357142856	97936.7009677887
173	-60.138096142857144	28.027656714285715	-9.285714285714286	-100.0	0.6095238114285715	0.22857142857142856	0.1809523807142857	-12.428571428571429	0.0	-12.428571428571429	-12.428571428571429	59.74761942857143	13.142857142857142	71	-6.591948614285714	4.471807542857143	0.06369180514285713	-23.062392714285714	-6.591921714285715	4.471663714285714	0.04611644157142857	-23.349222428571426	-2.887444571428571	1.4466107142857145	2.3507862142857143	-12.089595714285716	6.100515585714286	0.7379769642857142	98436.03167312486
174	-57.63809542857143	28.567339000000004	-7.714285714285714	-100.0	0.5857142842857143	0.27619047571428573	0.21904761857142857	-12.714285714285714	0.0	-12.714285714285714	-12.714285714285714	57.22381000000001	13.428571428571429	78	-6.599081985714286	4.480410100000001	0.059071090857142856	-23.100121714285713	-6.599052071428572	4.480388614285714	0.049977783857142855	-23.556329857142856	-2.882344285714286	1.4491381285714287	2.3061733	-11.893562571428571	6.107946214285714	0.7360338357142856	98917.54253687177
175	-58.85238114285715	27.53779957142857	-8.285714285714286	-100.0	0.6333333314285714	0.23809523714285716	0.19523809571428571	-14.285714285714286	0.0	-14.285714285714286	-14.285714285714286	58.48571471428571	15.0	77	-6.60623662857143	4.4858707	0.058612650285714274	-23.153324285714284	-6.606212128571429	4.4859271	0.055422553285714285	-23.60617257142857	-2.884282914285714	1.4470408000000001	2.315395614285715	-11.978395571428573	6.115466414285714	0.7358930285714287	99406.8612650122
176	-59.77142885714285	27.459616857142855	-8.142857142857142	-100.0	0.6190476171428572	0.22857142714285714	0.19047619142857145	-18.571428571428573	0.0	-18.571428571428573	-18.571428571428573	59.39047642857143	19.428571428571427	69	-6.6155484428571425	4.490409985714286	0.06054845114285715	-23.200661428571426	-6.615532657142857	4.490407442857143	0.053271213	-23.661837	-2.8906915714285715	1.4427462428571427	2.2864153000000003	-11.863481571428574	6.125983942857141	0.7373518428571428	99903.39511435373
177	-61.100000285714295	27.37682757142857	-8.714285714285714	-100.0	0.6238095314285713	0.2095238085714286	0.17619047714285713	-32.0	0.0	-32.0	-32.0	60.72381014285715	32.857142857142854	64	-6.6231995857142865	4.4947189142857145	0.059268392	-23.282716714285716	-6.623074371428571	4.4948108285714286	0.05090289257142857	-23.794493	-2.8982575714285717	1.4370718142857142	2.2354484142857145	-11.798501285714284	6.134930757142857	0.7410764428571428	100412.69988472121
178	-61.51904771428571	26.907177285714287	-9.285714285714286	-100.0	0.6476190528571429	0.19047619000000005	0.16190476285714286	-33.42857142857143	0.0	-33.42857142857143	-33.42857142857143	61.166667142857136	34.285714285714285	67	-6.629356400000001	4.4965367	0.06371929000000001	-23.37560242857143	-6.629241271428571	4.496677914285715	0.05328195657142857	-23.802508	-2.8990430857142857	1.436195957142857	2.2697382142857143	-11.546514	6.142744085714286	0.745571	100925.59748077393
179	-62.7	27.284135142857142	-9.142857142857142	-100.0	0.6476190528571427	0.17619047714285715	0.1476190485714286	-32.714285714285715	0.0	-32.714285714285715	-32.714285714285715	62.34762	33.57142857142857	71	-6.6353859	4.497641728571429	0.06310373	-23.33483485714286	-6.6353227142857145	4.497696685714286	0.054705136571428566	-23.77514928571429	-2.9061236	1.4316998714285716	2.2177885571428573	-12.209022714285712	6.1503747	0.7483497142857143	101446.41552312033
180	-62.54285685714286	27.26262271428572	-9.428571428571429	-100.0	0.6476190528571427	0.17619047714285713	0.14285714428571428	-32.42857142857143	0.0	-32.42857142857143	-32.42857142857143	62.19047728571428	33.285714285714285	69	-6.650583928571429	4.5041033	0.0667931557142857	-23.25808428571429	-6.650605214285716	4.503973971428572	0.053969992	-23.630505571428575	-2.911884957142857	1.428377042857143	2.1682239	-12.263862285714286	6.1651882	0.7490572357142857	101966.10537586894
181	-64.75714328571429	26.553763857142858	-9.285714285714286	-100.0	0.6714285799999999	0.13809523999999998	0.1142857157142857	-32.142857142857146	0.0	-32.142857142857146	-32.142857142857146	64.42857242857143	33.0	69	-6.6651055999999995	4.503620514285714	0.07049464857142858	-23.312557142857145	-6.6651456	4.503336771428572	0.05520392314285714	-23.60738928571428	-2.9203826	1.4257470142857145	2.1442405571428576	-12.412514571428574	6.181280342857143	0.751346317142857	102501.93763276508
182	-63.31904814285714	27.050968714285716	-9.142857142857142	-100.0	0.6523809657142857	0.15714285857142857	0.12380952571428572	-32.57142857142857	0.0	-32.57142857142857	-32.57142857142857	62.97142957142858	33.42857142857143	60	-6.684434742857143	4.5069873	0.07307012057142857	-23.243539428571427	-6.684399742857144	4.506733814285714	0.05671458371428571	-23.595032714285715	-2.922350171428571	1.4264062285714287	2.158323742857143	-12.454255428571429	6.200889000000001	0.7558705742857142	103027.66240872655
183	-63.685714285714276	26.977598142857143	-9.571428571428571	-100.0	0.67142858	0.14761905	0.12380952571428572	-28.428571428571427	0.0	-28.428571428571427	-28.428571428571427	63.357143428571426	29.142857142857142	66	-6.6939389857142855	4.513094585714286	0.07366152914285715	-23.389737999999998	-6.693977785714286	4.512736514285715	0.059528269999999994	-23.695139857142856	-2.913424157142857	1.4317103142857144	2.1385886000000003	-12.230413857142858	6.210133442857143	0.7552269371428572	103555.73656994956
184	-64.64285714285715	26.442948428571423	-10.857142857142858	-100.0	0.6571428600000001	0.1666666685714286	0.13809524	-16.571428571428573	0.0	-16.571428571428573	-16.571428571428573	64.30000057142857	17.428571428571427	77	-6.7033796428571435	4.519806614285715	0.07841199	-23.352347714285713	-6.7033868142857145	4.519442457142857	0.06624343185714285	-23.65481671428571	-2.907384614285714	1.4351393714285712	2.1971594714285714	-12.452469142857144	6.218540914285714	0.75123573	104087.72970625332
185	-64.43333357142858	26.97026171428571	-10.571428571428571	-100.0	0.6333333385714285	0.18095238285714285	0.14761905	-15.714285714285714	0.0	-15.714285714285714	-15.714285714285714	64.06666757142857	16.571428571428573	75	-6.711496142857143	4.524976328571428	0.07901206628571429	-23.515146857142856	-6.711521114285715	4.524658857142858	0.07333914814285714	-23.701578142857137	-2.9010208857142854	1.439078157142857	2.156195185714286	-12.982070071428572	6.2258742	0.7476117157142859	104618.004324334
186	-63.252381285714286	26.48952	-10.571428571428571	-100.0	0.6428571457142856	0.18095238285714288	0.15238095571428573	-18.142857142857142	0.0	-18.142857142857142	-18.142857142857142	62.89523871428572	19.0	70	-6.718557571428571	4.531065385714286	0.07715668414285715	-23.505348714285713	-6.718546014285715	4.530956657142857	0.07671314528571428	-23.64153614285714	-2.9033459142857145	1.4380399	2.1991366428571433	-12.263056642857142	6.2329852	0.7454127200000001	105140.62817399843
187	-63.861905571428565	26.64027657142857	-10.428571428571429	-100.0	0.6380952457142859	0.17142857428571429	0.14285714714285716	-19.285714285714285	0.0	-19.285714285714285	-19.285714285714285	63.500000857142865	20.142857142857142	76	-6.726640057142856	4.5378853857142865	0.08030669414285715	-23.615196142857144	-6.726629157142858	4.537804714285714	0.08440706771428572	-23.81489142857143	-2.9009685428571435	1.4399385142857144	2.223614142857143	-12.269319071428571	6.241305114285715	0.7419839028571429	105667.76550480297
188	-63.22380985714285	27.950160285714283	-10.571428571428571	-100.0	0.6190476242857142	0.18571428714285715	0.15714286142857142	-20.428571428571427	0.0	-20.428571428571427	-20.428571428571427	62.842858	21.285714285714285	76	-6.729452014285713	4.545690342857143	0.081161817	-23.56293014285714	-6.729422057142857	4.545791242857143	0.08699917999999998	-23.70881357142857	-2.898746785714286	1.4415159857142856	2.2890351	-12.150260642857145	6.2435884	0.7414398571428572	106189.99762194497
189	-64.70000071428571	27.524939857142858	-11.857142857142858	-100.0	0.6190476242857142	0.17619047857142858	0.1523809557142857	-18.0	0.0	-18.0	-18.0	64.31904857142857	18.857142857142858	78	-6.729515014285714	4.547995671428572	0.08510642071428572	-23.477369285714285	-6.729550571428571	4.547995342857143	0.0890963757142857	-23.587020142857146	-2.8969835714285717	1.443199157142857	2.2701908285714287	-12.112141642857143	6.243315828571428	0.7372011285714285	106721.55555813653
190	-64.41904871428571	28.052796428571423	-11.714285714285714	-100.0	0.6095238185714286	0.17619047857142855	0.1523809557142857	-19.142857142857142	0.0	-19.142857142857142	-19.142857142857142	64.02857228571429	20.0	82	-6.733447300000001	4.548414242857143	0.08493230642857141	-23.40585457142857	-6.733468785714287	4.5484012	0.09167399342857144	-23.449686142857143	-2.899178828571429	1.4425838428571427	2.3926408714285716	-12.184898571428572	6.247470242857142	0.7392684300000001	107251.1364520618
191	-63.509525	28.54289271428571	-11.714285714285714	-100.0	0.6142857242857144	0.16666667	0.13809524142857144	-19.285714285714285	0.0	-19.285714285714285	-19.285714285714285	63.12380942857143	20.142857142857142	83	-6.741766128571428	4.547920042857142	0.08205696342857143	-23.312693142857142	-6.7418572714285725	4.5478501428571425	0.08928917299999999	-23.334343714285716	-2.9046313571428573	1.4402512714285713	2.367941685714286	-11.858768	6.256852242857143	0.7419703414285715	107774.67431119511
192	-61.733334285714285	28.520494285714282	-11.142857142857142	-100.0	0.6142857242857144	0.18095238428571428	0.14761905	-23.0	0.0	-23.0	-23.0	61.347618857142855	23.857142857142858	76	-6.748161628571428	4.551409257142857	0.07856496571428571	-23.343433428571434	-6.7482682714285716	4.551320557142858	0.08440705014285714	-23.479080857142858	-2.903861371428572	1.4419742142857144	2.4200446	-11.443962500000001	6.263236457142858	0.7439446414285714	108286.3241197041
193	-62.800000857142855	29.212058857142853	-11.142857142857142	-100.0	0.5904761971428572	0.18571428857142855	0.1428571442857143	-32.285714285714285	0.0	-32.285714285714285	-32.285714285714285	62.390476285714286	33.0	72	-6.756658014285714	4.556037871428571	0.086017543	-23.36016728571429	-6.756732271428571	4.5558805571428564	0.08183708728571427	-23.428585142857145	-2.9007012000000003	1.4463205428571428	2.475570557142857	-11.636100642857143	6.2703760285714285	0.7423664299999999	108807.3362484319
194	-61.104762428571426	28.117669857142857	-11.142857142857142	-100.0	0.6190476242857142	0.19523809714285711	0.1428571442857143	-32.57142857142857	0.0	-32.57142857142857	-32.57142857142857	60.72380914285714	33.285714285714285	70	-6.764252099999999	4.558042542857143	0.08495850871428572	-23.373209714285714	-6.764309471428571	4.557925857142856	0.072140089	-23.483123428571428	-2.901422342857143	1.4475526142857142	2.501142942857143	-11.539048785714284	6.278111885714286	0.7446200485714286	109316.88207571847
195	-60.209524571428574	27.532597142857146	-11.571428571428571	-100.0	0.6190476242857142	0.20476190714285716	0.13809524	-32.714285714285715	0.0	-32.714285714285715	-32.714285714285715	59.82857114285714	33.42857142857143	62	-6.768420485714286	4.5604897285714285	0.08027217871428571	-23.33208428571429	-6.768505371428572	4.560343571428571	0.07875102042857142	-23.411900857142857	-2.9024044000000004	1.4464112999999998	2.4446629000000004	-11.5458895	6.2821435999999995	0.7436402328571428	109820.49487509046
196	-65.4	30.26395	-9.0	-100.0	0.56666666	0.16666667	0.1	-100.0	0.0	-100.0	-100.0	64.96667	100.0	38	-6.7868566999999995	4.5802293	0.103477776	-23.56846	-6.786736	4.580123	0.06800842	-23.283329000000002	-2.9034126000000002	1.4551975000000001	2.6770808999999995	-12.461072999999999	6.294932	0.72667295	110350.30166149141
197	-53.466667	22.570974	-8.0	-100.0	0.73333335	0.23333333	0.13333334	-21.0	0.0	-21.0	-21.0	53.2	22.0	82	-6.7963686	4.5758977	0.07409157	-23.465515	-6.796382400000001	4.5754538	0.031812742000000005	-24.117104	-2.9052887000000003	1.4511644	2.4543467	-11.086949	6.3101954000000005	0.74484736	110804.34754753113
198	-56.633334999999995	28.041021	-11.0	-100.0	0.6	0.3	0.16666667	-23.0	0.0	-23.0	-23.0	56.233334	24.0	46	-6.765496700000001	4.574387000000001	0.06441562	-22.805235	-6.7654952999999995	4.575076999999999	0.13587525	-22.711803	-2.9108036	1.4357525	2.165887	-11.69842	6.279205	0.73827934	111280.47032880783
199	-67.73333000000001	25.561604	-10.0	-100.0	0.6666667	0.13333334	0.1	-34.0	0.0	-34.0	-34.0	67.4	35.0	94	-6.777111	4.5846919999999995	0.06305359	-23.114494	-6.7768616999999995	4.584068	0.045858815	-23.529367	-2.8671584	1.468017	2.5122240000000002	-12.758599	6.288085	0.7350270000000001	111839.60224366188


==> tikz/data/unsafe_sac_her_fixed_6DoF.txt <==
Epoch	AverageEpRet	StdEpRet	MaxEpRet	MinEpRet	GoalReached	Collided	CriticallyCollided	AverageTestEpRet	StdTestEpRet	MaxTestEpRet	MinTestEpRet	EpLen	TestEpLen	TotalEnvInteracts	AverageQ1Vals	StdQ1Vals	MaxQ1Vals	MinQ1Vals	AverageQ2Vals	StdQ2Vals	MaxQ2Vals	MinQ2Vals	AverageLogPi	StdLogPi	MaxLogPi	MinLogPi	LossPi	LossQ	Time
0	-79.933334	31.117987	-8.0	-100.0	0.0	0.33333334	0.26666668	-100.0	0.0	-100.0	-100.0	78.933334	100.0	99	-0.3586149	0.1425489	0.10887505	-0.64645207	-0.36345646	0.13124499	0.019724794	-0.64909947	-4.095669	0.30802473	-1.9262991	-9.442009	-0.451204	0.023896504	605.7225573062897
1	-80.7	29.026598	-7.0	-100.0	0.0	0.36666667	0.26666668	-42.0	0.0	-42.0	-42.0	79.7	42.0	99	-0.955813	0.2337491	-0.44227085	-1.7258828	-0.95585746	0.23507379	-0.4397006	-1.709144	-4.0976467	0.2962781	-3.0434437	-9.453256	0.14603052	0.09191567	1225.8344321250916
2	-64.566666	33.85723	-10.0	-100.0	0.0	0.6	0.53333336	-20.0	0.0	-20.0	-20.0	63.566666	20.0	55	-1.6437749	0.3053176	-0.6073572	-2.8878942	-1.6436265	0.30874392	-0.586255	-2.9506605	-4.088107	0.33015093	-2.7143154	-8.570421	0.8428167	0.23061915	1738.1768245697021
3	-32.1	30.594498	-4.0	-100.0	0.0	0.9	0.73333335	-6.0	0.0	-6.0	-6.0	31.1	6.0	25	-2.1784327	0.52798134	-0.7024629	-4.1765933	-2.1786034	0.5321789	-0.6962111	-3.9996939	-4.030039	0.47569022	-1.5849514	-9.078094	1.3838581	0.3732066	2019.8871579170227
4	-22.633333	20.667984	-8.0	-100.0	0.0	0.96666664	0.8666667	-8.0	0.0	-8.0	-8.0	21.633333	8.0	9	-2.5613666	0.8676741	-0.5734955	-5.3593526	-2.5619078	0.8697557	-0.637733	-5.0829124	-3.939145	0.62483823	0.14173031	-11.231225	1.7698104	0.45678517	2236.7357320785522
5	-25.133333	23.433214	-6.0	-100.0	0.0	0.93333334	0.9	-8.0	0.0	-8.0	-8.0	24.133333	8.0	6	-2.8879488	1.2406826	-0.5038502	-6.1006374	-2.8882499	1.2406079	-0.48806775	-6.023624	-3.9167688	0.6531994	-0.041134357	-12.863812	2.116967	0.49033484	2473.9317581653595
6	-21.6	12.454183	-7.0	-56.0	0.0	1.0	0.8333333	-7.0	0.0	-7.0	-7.0	20.6	7.0	29	-3.1753297	1.5630863	-0.4766606	-7.2127166	-3.1753156	1.5631695	-0.44641632	-7.127217	-3.8630211	0.7122862	0.84342337	-11.066448	2.4090075	0.52514887	2685.5591473579407
7	-21.233334	12.327972	-6.0	-59.0	0.0	1.0	0.93333334	-7.0	0.0	-7.0	-7.0	20.233334	7.0	7	-3.3678374	1.8690388	-0.44552147	-8.117543	-3.3681133	1.8683645	-0.4169467	-8.167998	-3.7923744	0.77193236	-0.14640617	-11.726255	2.5946395	0.5352466	2894.240869283676
8	-27.066668	29.747757	-6.0	-100.0	0.0	0.8666667	0.8333333	-7.0	0.0	-7.0	-7.0	26.066668	7.0	10	-3.5269434	2.1504004	-0.38775006	-10.035818	-3.5269372	2.1496463	-0.4040534	-9.85694	-3.7335804	0.8173224	-0.6975465	-10.925414	2.7504861	0.525032	3144.575612306595
9	-25.2	26.273434	-6.0	-100.0	0.0	0.9	0.9	-8.0	0.0	-8.0	-8.0	24.2	8.0	9	-3.6885808	2.4165661	-0.3825924	-11.088117	-3.6884823	2.4163096	-0.37919593	-10.802212	-3.7209427	0.83545154	-0.50636244	-12.556068	2.9126048	0.54025316	3380.468872308731
10	-21.733334	18.987597	-6.0	-100.0	0.0	0.96666664	0.93333334	-7.0	0.0	-7.0	-7.0	20.733334	7.0	16	-3.7759278	2.654587	-0.3415873	-11.629731	-3.775702	2.6543517	-0.36547178	-11.672464	-3.6999283	0.85186595	-0.52578306	-11.829808	3.000953	0.513525	3594.654893398285
11	-26.866667	25.726423	-7.0	-100.0	0.0	0.9	0.9	-6.0	0.0	-6.0	-6.0	25.866667	6.0	26	-3.9017298	2.8845592	-0.33390337	-12.2316675	-3.9016838	2.8834884	-0.35092843	-12.134861	-3.6941688	0.8601408	1.766077	-10.257044	3.1345963	0.5274166	3842.1776847839355
12	-19.466667	22.39603	-6.0	-100.0	0.0	0.93333334	0.8666667	-4.0	0.0	-4.0	-4.0	18.466667	4.0	8	-3.9723897	3.065683	-0.3204556	-13.377401	-3.972399	3.0649495	-0.3051089	-12.908706	-3.6802583	0.8660162	1.2086773	-11.442613	3.205587	0.5093095	4037.796895265579
13	-23.2	26.141157	-7.0	-100.0	0.0	0.9	0.8	-7.0	0.0	-7.0	-7.0	22.2	7.0	8	-4.058718	3.2350857	-0.30918288	-13.6017475	-4.05929	3.2342107	-0.3012344	-13.627676	-3.6645555	0.8783834	0.75717354	-10.367447	3.2962773	0.50992256	4259.951619386673
14	-28.633333	30.518284	-7.0	-100.0	0.0	0.8666667	0.8	-6.0	0.0	-6.0	-6.0	27.633333	6.0	8	-4.131937	3.3492537	-0.30333415	-13.968839	-4.132004	3.3482814	-0.27355012	-13.935422	-3.6584313	0.8794024	1.3519378	-11.559461	3.3717172	0.49742916	4521.1508848667145
15	-16.133333	16.072199	-7.0	-100.0	0.0	0.96666664	0.93333334	-7.0	0.0	-7.0	-7.0	15.133333	7.0	7	-4.1747975	3.426673	-0.28023636	-14.41709	-4.1750917	3.4257421	-0.2836588	-14.487465	-3.6488554	0.87614256	0.32137203	-10.401561	3.4158757	0.505266	4695.187336921692
16	-13.466666	7.2605476	-6.0	-36.0	0.0	1.0	1.0	-6.0	0.0	-6.0	-6.0	12.466666	6.0	6	-4.2013507	3.5252185	-0.23326571	-14.945859	-4.201632	3.524541	-0.22587195	-14.655529	-3.6388009	0.89014584	0.35841942	-11.102636	3.4418156	0.49889532	4848.0332243442535
17	-14.8	16.799603	-6.0	-100.0	0.0	0.96666664	0.96666664	-5.0	0.0	-5.0	-5.0	13.8	5.0	10	-4.2141123	3.590761	-0.24859911	-15.30762	-4.214207	3.5897098	-0.23903625	-15.0732	-3.6259632	0.90457624	-0.34736443	-13.566341	3.453687	0.48867008	5013.573154211044
18	-14.366667	16.622238	-6.0	-100.0	0.0	0.96666664	0.9	-6.0	0.0	-6.0	-6.0	13.366667	6.0	9	-4.219382	3.6459117	-0.24668247	-15.213419	-4.2193117	3.6450272	-0.21474579	-15.207154	-3.616565	0.9042996	0.78604984	-11.182655	3.4578	0.46759248	5174.134347677231
19	-12.0	5.033223	-6.0	-23.0	0.0	1.0	0.9	-100.0	0.0	-100.0	-100.0	11.0	100.0	8	-4.2301655	3.6726706	-0.22793648	-15.62478	-4.2302613	3.6723838	-0.22950917	-15.628826	-3.6181376	0.9044209	0.45446587	-11.585205	3.4706998	0.46249643	5339.012666225433
20	-10.566667	4.4697747	-6.0	-24.0	0.0	1.0	0.93333334	-5.0	0.0	-5.0	-5.0	9.566667	5.0	23	-4.2249546	3.6801424	-0.24370019	-15.736555	-4.225461	3.6788568	-0.235718	-15.595798	-3.6123595	0.91619366	0.17207146	-13.842298	3.4659429	0.4609964	5473.847784996033
21	-10.7	4.450843	-4.0	-26.0	0.0	1.0	0.96666664	-6.0	0.0	-6.0	-6.0	9.7	6.0	11	-4.2014685	3.681117	-0.2322137	-15.72641	-4.2014422	3.6798968	-0.23970029	-15.899307	-3.6093078	0.91531384	0.40825176	-10.127338	3.4492671	0.465696	5608.403728485107
22	-11.066667	4.843782	-6.0	-24.0	0.0	1.0	1.0	-6.0	0.0	-6.0	-6.0	10.066667	6.0	17	-4.1963444	3.6752498	-0.22521608	-15.8100605	-4.1963544	3.6740708	-0.21179968	-15.64076	-3.6065795	0.9169583	0.89012814	-10.143549	3.4471436	0.46216887	5746.973070144653
23	-13.833333	16.496632	-6.0	-100.0	0.0	0.96666664	0.9	-5.0	0.0	-5.0	-5.0	12.833333	5.0	6	-4.190208	3.6787076	-0.21161154	-16.105686	-4.189974	3.677575	-0.18681161	-15.877451	-3.5998404	0.9206868	0.8818102	-13.131174	3.4372518	0.46378145	5902.687655448914
24	-19.066668	27.19428	-6.0	-100.0	0.0	0.9	0.9	-5.0	0.0	-5.0	-5.0	18.066668	5.0	12	-4.207573	3.6595025	-0.18878469	-15.826277	-4.2077217	3.6579576	-0.19768651	-15.914246	-3.5921583	0.92104125	0.5282116	-10.983656	3.4602442	0.46664572	6097.432371377945
25	-18.4	22.256983	-7.0	-100.0	0.0	0.93333334	0.9	-6.0	0.0	-6.0	-6.0	17.4	6.0	6	-4.207277	3.644524	-0.19441031	-15.667166	-4.207332	3.6426983	-0.18134582	-15.963139	-3.6032593	0.92408025	1.5324669	-10.60022	3.4678092	0.4834787	6286.133312702179
26	-12.066667	5.8419933	-1.0	-28.0	0.0	1.0	0.9	-100.0	0.0	-100.0	-100.0	11.066667	100.0	17	-4.2415657	3.6625934	-0.19339652	-15.933967	-4.2413955	3.6606734	-0.19014001	-16.03545	-3.6072843	0.91769737	0.884037	-13.531408	3.5023072	0.5045353	6451.667617082596
27	-16.066668	16.70316	-7.0	-100.0	0.0	0.96666664	0.9	-6.0	0.0	-6.0	-6.0	15.066667	6.0	18	-4.232888	3.6654437	-0.19470385	-15.806536	-4.2326865	3.6638772	-0.16169123	-15.735802	-3.6071687	0.91521984	1.623033	-9.995208	3.5003364	0.50798625	6624.876849412918
28	-16.8	16.567839	-6.0	-100.0	0.0	0.96666664	0.9	-6.0	0.0	-6.0	-6.0	15.8	6.0	13	-4.27077	3.6883476	-0.18357432	-16.279032	-4.2711644	3.686691	-0.17408697	-15.950486	-3.5992384	0.9233088	2.2065945	-11.93111	3.5406113	0.5170206	6803.085848808289
29	-18.9	20.5026	-6.0	-100.0	0.0	0.96666664	0.9	-4.0	0.0	-4.0	-4.0	17.9	4.0	7	-4.3073997	3.7077117	-0.14970551	-15.993258	-4.307596	3.7059748	-0.1642791	-15.789681	-3.6092114	0.9123785	4.111087	-11.650379	3.5866854	0.52661836	6995.22153377533
30	-16.233334	22.68727	-7.0	-100.0	0.0	0.93333334	0.8666667	-8.0	0.0	-8.0	-8.0	15.233334	8.0	7	-4.36951	3.7347105	-0.1557777	-16.037432	-4.369342	3.733307	-0.14867876	-15.800743	-3.6021469	0.9244262	0.49055004	-11.019956	3.6532784	0.560462	7170.131324529648
31	-14.366667	16.290045	-7.0	-100.0	0.0	0.96666664	0.8666667	-6.0	0.0	-6.0	-6.0	13.366667	6.0	10	-4.427267	3.7597888	-0.14271969	-16.021578	-4.42735	3.758273	-0.13494515	-15.877749	-3.6097543	0.91595834	1.1297436	-11.255314	3.7184968	0.58097196	7330.221900224686
32	-14.5	16.952385	-1.0	-100.0	0.0	0.96666664	0.8666667	-6.0	0.0	-6.0	-6.0	13.5	6.0	23	-4.485154	3.8114054	-0.13689108	-16.4007	-4.4849467	3.8105648	-0.13725066	-16.044456	-3.5979	0.9380263	3.6285448	-10.2912245	3.7830493	0.6061649	7493.546652793884
33	-25.833334	33.455524	-7.0	-100.0	0.0	0.8333333	0.8333333	-5.0	0.0	-5.0	-5.0	24.833334	5.0	16	-4.5783544	3.8423326	-0.13745344	-15.93103	-4.57838	3.8418005	-0.12852632	-16.03963	-3.6014204	0.94153285	7.646022	-10.246082	3.8872826	0.62430114	7734.851514339447
34	-19.666666	22.736658	-6.0	-100.0	0.0	0.93333334	0.8	-7.0	0.0	-7.0	-7.0	18.666666	7.0	31	-4.682696	3.8805313	-0.12530029	-16.048687	-4.682439	3.8795004	-0.12819067	-16.088163	-3.60437	0.9327907	8.5950985	-10.891865	4.007294	0.6532735	7933.152257680893
35	-19.1	22.31793	-7.0	-100.0	0.0	0.93333334	0.8666667	-12.0	0.0	-12.0	-12.0	18.1	12.0	7	-4.7784467	3.93801	-0.1207918	-16.350338	-4.778432	3.9368796	-0.11295444	-16.45557	-3.605553	0.9336649	2.7710867	-11.651973	4.109472	0.689406	8129.103530168533
36	-16.666666	11.172387	-8.0	-64.0	0.0	1.0	0.9	-7.0	0.0	-7.0	-7.0	15.666667	7.0	8	-4.8991623	4.0178523	-0.11275452	-16.170595	-4.899431	4.016621	-0.10047743	-16.251482	-3.5910761	0.95124817	4.5992203	-10.809378	4.2337008	0.7090819	8306.395548343658
37	-13.7	16.707582	-5.0	-100.0	0.0	0.96666664	0.9	-88.0	0.0	-88.0	-88.0	12.7	88.0	11	-4.964779	4.130161	-0.09134892	-16.360645	-4.9642406	4.1289496	-0.10013108	-16.26407	-3.571763	0.9871291	6.4604015	-12.716161	4.2989373	0.69888777	8480.67892074585
38	-14.6	6.216108	-6.0	-27.0	0.0	1.0	0.93333334	-6.0	0.0	-6.0	-6.0	13.6	6.0	8	-5.033223	4.249813	-0.08903207	-16.410856	-5.033552	4.2494526	-0.09809302	-16.538002	-3.5559583	1.0052392	4.0703235	-10.400322	4.3634906	0.7017965	8641.128672599792
39	-21.4	21.946299	-6.0	-100.0	0.0	0.93333334	0.93333334	-7.0	0.0	-7.0	-7.0	20.4	7.0	7	-5.0564938	4.363693	-0.116332054	-16.912054	-5.056473	4.3619	-0.09410634	-16.809938	-3.5205095	1.0307611	3.7683287	-10.359419	4.3779697	0.66749245	8849.613766670227
40	-17.1	7.4177713	-7.0	-30.0	0.0	1.0	0.93333334	-5.0	0.0	-5.0	-5.0	16.1	5.0	8	-5.05139	4.457545	-0.12606955	-17.437717	-5.0512376	4.4570537	-0.11336898	-17.110565	-3.4945545	1.0578634	7.632725	-10.860053	4.361347	0.6230099	9028.15437245369
41	-17.333334	17.203358	-6.0	-100.0	0.0	0.96666664	0.8666667	-6.0	0.0	-6.0	-6.0	16.333334	6.0	16	-5.0188613	4.5200567	-0.1077221	-17.589088	-5.018997	4.518829	-0.0873978	-17.29528	-3.486442	1.0606352	2.3757753	-12.140477	4.3254457	0.5657677	9208.497178554535
42	-15.533334	8.114733	-7.0	-42.0	0.0	1.0	0.96666664	-6.0	0.0	-6.0	-6.0	14.533334	6.0	18	-4.975669	4.5463815	-0.08237022	-17.587168	-4.975697	4.5459266	-0.043445386	-17.53308	-3.4585686	1.0740554	8.190577	-10.600591	4.2720246	0.5147818	9377.03871011734
43	-14.466666	16.528225	-5.0	-100.0	0.0	0.96666664	0.9	-6.0	0.0	-6.0	-6.0	13.466666	6.0	14	-4.931754	4.5528326	-0.09699753	-17.739132	-4.9319525	4.551972	-0.07092205	-17.823093	-3.4514856	1.0767331	2.5719957	-10.487806	4.2281346	0.492198	9538.945079803467
44	-10.566667	4.7517247	-5.0	-26.0	0.0	1.0	0.96666664	-5.0	0.0	-5.0	-5.0	9.566667	5.0	7	-4.861848	4.5162363	-0.086303666	-18.1418	-4.8616652	4.5155997	-0.05259203	-18.142971	-3.437212	1.0788329	1.865283	-10.6946945	4.1550455	0.46331802	9674.514524459839
45	-13.566667	16.361914	-6.0	-100.0	0.0	0.96666664	0.96666664	-5.0	0.0	-5.0	-5.0	12.566667	5.0	9	-4.823299	4.458133	-0.08299413	-18.399357	-4.8233933	4.4569488	-0.07237489	-18.212952	-3.4390547	1.0695928	1.9103069	-10.887516	4.1179914	0.46418238	9831.447218418121
46	-9.666667	3.571492	-5.0	-22.0	0.0	1.0	1.0	-7.0	0.0	-7.0	-7.0	8.666667	7.0	13	-4.7287064	4.36841	-0.0789053	-18.213684	-4.7290535	4.367752	-0.06770787	-18.359379	-3.4402833	1.0686985	1.8824997	-10.972279	4.0216217	0.44487712	9960.340045452118
47	-13.066667	16.701164	-1.0	-100.0	0.0	0.96666664	0.8666667	-6.0	0.0	-6.0	-6.0	12.066667	6.0	8	-4.678783	4.280771	-0.06826378	-18.2035	-4.6789556	4.279928	-0.06799507	-18.269882	-3.4373767	1.0670332	0.94236183	-10.507362	3.9740608	0.44725618	10115.33915090561
48	-16.5	22.688837	-6.0	-100.0	0.0	0.93333334	0.8	-6.0	0.0	-6.0	-6.0	15.5	6.0	8	-4.587321	4.1798234	-0.06854968	-18.682175	-4.5870957	4.1794243	-0.067692526	-18.346052	-3.4357028	1.0685885	1.1463957	-11.001164	3.877946	0.43301448	10292.869689702988
49	-10.133333	3.748185	-6.0	-20.0	0.0	1.0	0.96666664	-5.0	0.0	-5.0	-5.0	9.133333	5.0	8	-4.5277553	4.114105	-0.06914823	-18.642296	-4.5278344	4.1134224	-0.056409925	-18.251213	-3.4452176	1.0618095	1.716425	-10.624149	3.8236654	0.42262608	10423.743091106415
50	-13.733334	16.623142	-6.0	-100.0	0.0	0.96666664	0.96666664	-5.0	0.0	-5.0	-5.0	12.733334	5.0	7	-4.4843535	4.052635	-0.06533901	-18.27915	-4.484545	4.052332	-0.07109585	-18.063435	-3.4482064	1.0546131	1.0404387	-10.825331	3.7813034	0.42599338	10583.297311782837
51	-12.633333	4.750322	-6.0	-26.0	0.0	1.0	0.96666664	-7.0	0.0	-7.0	-7.0	11.633333	7.0	14	-4.4701667	4.022658	-0.05568854	-18.047089	-4.4698915	4.0215206	-0.056277953	-18.225384	-3.461131	1.0490533	1.1102238	-11.062158	3.7669954	0.41341493	10732.72871541977
52	-11.633333	4.4831786	-7.0	-27.0	0.0	1.0	0.96666664	-6.0	0.0	-6.0	-6.0	10.633333	6.0	15	-4.451686	4.0130353	-0.05770351	-18.16291	-4.4517875	4.012653	-0.05959852	-17.882969	-3.476828	1.0397085	1.2905493	-11.118401	3.7525606	0.4149086	10874.369353055954
53	-19.1	22.875532	-4.0	-100.0	0.0	0.93333334	0.9	-7.0	0.0	-7.0	-7.0	18.1	7.0	7	-4.452778	4.025987	-0.054721694	-18.265661	-4.4532866	4.0253754	-0.057321936	-17.937836	-3.4730635	1.0480341	1.38836	-11.424656	3.7550151	0.42273057	11069.036682128906
54	-15.3	17.330418	-6.0	-100.0	0.0	0.96666664	0.9	-7.0	0.0	-7.0	-7.0	14.3	7.0	8	-4.4860015	4.037669	-0.046641607	-17.973705	-4.4860344	4.036465	-0.051790427	-18.245691	-3.4987535	1.0285499	1.0182934	-10.677916	3.7906127	0.4154864	11235.916692018509
55	-13.8	16.52957	-6.0	-100.0	0.0	0.96666664	0.8666667	-6.0	0.0	-6.0	-6.0	12.8	6.0	17	-4.5069094	4.0627136	-0.054945618	-18.192919	-4.5066295	4.062162	-0.05633033	-18.047731	-3.497629	1.0250486	1.2691412	-11.503317	3.817688	0.447032	11393.203018665314
56	-14.0	6.57774	-7.0	-30.0	0.0	1.0	0.9	-100.0	0.0	-100.0	-100.0	13.0	100.0	7	-4.5238395	4.0876517	-0.044466905	-17.978556	-4.52382	4.0864167	-0.056722067	-18.002708	-3.4975328	1.027421	1.0146675	-12.685316	3.8335025	0.43234152	11573.176312923431
57	-23.3	30.315176	-4.0	-100.0	0.0	0.8666667	0.76666665	-6.0	0.0	-6.0	-6.0	22.3	6.0	15	-4.541495	4.1043916	-0.05900413	-18.185122	-4.541716	4.1030574	-0.06491407	-17.912296	-3.4907663	1.038581	2.2541132	-10.528847	3.85328	0.4466383	11799.401554584503
58	-15.1	16.900394	-1.0	-100.0	0.0	0.96666664	0.8666667	-7.0	0.0	-7.0	-7.0	14.1	7.0	5	-4.598387	4.1460476	-0.059231915	-18.333033	-4.5983763	4.14485	-0.059702285	-18.206152	-3.5078971	1.0181859	1.5183125	-10.7317095	3.9189217	0.462623	11966.505560874939
59	-18.1	22.435612	-7.0	-100.0	0.0	0.93333334	0.9	-5.0	0.0	-5.0	-5.0	17.1	5.0	19	-4.629659	4.181644	-0.053385474	-18.665613	-4.6299014	4.179561	-0.046783566	-18.385136	-3.4967806	1.0358664	1.6710739	-12.438707	3.950356	0.4844518	12154.792341947556
60	-14.366667	16.491379	-4.0	-100.0	0.0	0.96666664	0.96666664	-8.0	0.0	-8.0	-8.0	13.366667	8.0	17	-4.7063904	4.2406387	-0.060929175	-18.781998	-4.7063875	4.238469	-0.06587325	-18.625648	-3.5014222	1.0269153	1.4745378	-10.609359	4.031364	0.5005847	12317.386359453201
61	-20.666666	22.338806	-7.0	-100.0	0.0	0.93333334	0.9	-6.0	0.0	-6.0	-6.0	19.666666	6.0	8	-4.743856	4.2893424	-0.06871481	-18.39847	-4.7435794	4.2874007	-0.06777229	-18.34039	-3.5074263	1.0213051	9.0991335	-10.694634	4.072854	0.52370715	12523.242351293564
62	-24.966667	30.05493	-6.0	-100.0	0.0	0.8666667	0.8666667	-6.0	0.0	-6.0	-6.0	23.966667	6.0	9	-4.825649	4.347724	-0.073107116	-18.230484	-4.8261375	4.3451023	-0.06233189	-18.17415	-3.5204585	1.0123547	1.0903769	-10.342865	4.1659484	0.56755954	12758.715223550797
63	-21.433332	26.679184	-7.0	-100.0	0.0	0.9	0.8666667	-6.0	0.0	-6.0	-6.0	20.433332	6.0	7	-4.925618	4.411271	-0.076906875	-18.657108	-4.9256706	4.408249	-0.06239307	-18.295982	-3.5358663	1.0036091	0.99543667	-11.126652	4.2686296	0.5860913	12970.470760583878
64	-24.5	30.320234	-6.0	-100.0	0.0	0.8666667	0.8333333	-6.0	0.0	-6.0	-6.0	23.5	6.0	8	-5.008702	4.483209	-0.06491841	-18.48177	-5.008203	4.481065	-0.05995944	-18.411886	-3.5323274	1.0093421	1.7587872	-10.885508	4.362633	0.62955153	13204.416040420532
65	-19.833334	22.553762	-6.0	-100.0	0.0	0.93333334	0.9	-100.0	0.0	-100.0	-100.0	18.833334	100.0	7	-5.128633	4.5894604	-0.07943994	-18.68015	-5.12886	4.585855	-0.07407173	-18.545877	-3.535872	1.0015905	1.1233826	-10.641493	4.4846225	0.65381014	13426.046376943588
66	-23.3	26.67102	-6.0	-100.0	0.0	0.9	0.8666667	-4.0	0.0	-4.0	-4.0	22.3	4.0	24	-5.2668824	4.7087817	-0.0781657	-18.78984	-5.2665424	4.706767	-0.06888982	-18.838423	-3.5659733	0.97837186	0.7129955	-10.421035	4.636853	0.7037741	13648.99802494049
67	-23.066668	26.977688	-6.0	-100.0	0.0	0.9	0.73333335	-6.0	0.0	-6.0	-6.0	22.066668	6.0	18	-5.4191837	4.854401	-0.078448355	-18.52005	-5.4190526	4.850831	-0.078405544	-18.743357	-3.5678227	0.98565257	1.0158224	-11.530226	4.7982745	0.76185435	13871.07488489151
68	-17.433332	7.3288627	-6.0	-34.0	0.0	1.0	0.93333334	-6.0	0.0	-6.0	-6.0	16.433332	6.0	25	-5.592095	5.01738	-0.08207276	-19.20332	-5.5921636	5.014839	-0.07652609	-18.930307	-3.5448308	1.0071349	1.609685	-10.8773155	4.970682	0.8156799	14053.205513477325
69	-22.233334	18.091772	-6.0	-100.0	0.0	0.96666664	0.8	-8.0	0.0	-8.0	-8.0	21.233334	8.0	26	-5.6998057	5.1774316	-0.09063567	-19.3549	-5.6995745	5.1743417	-0.071947575	-19.00405	-3.529565	1.0245452	2.1668744	-11.501997	5.0788755	0.83135337	14268.777213335037
70	-25.166666	21.167717	-6.0	-100.0	0.0	0.93333334	0.8666667	-6.0	0.0	-6.0	-6.0	24.166666	6.0	16	-5.775085	5.337808	-0.099525824	-20.384214	-5.77572	5.3353105	-0.06554507	-20.316816	-3.5105603	1.0368258	1.9932728	-11.867971	5.144232	0.81768394	14505.764293193817
71	-24.833334	22.704014	-7.0	-100.0	0.0	0.93333334	0.8333333	-7.0	0.0	-7.0	-7.0	23.833334	7.0	26	-5.8353457	5.463162	-0.09657374	-20.577045	-5.83467	5.46068	-0.06891337	-20.30211	-3.4535046	1.0993354	3.7552814	-11.653986	5.189792	0.77202827	14741.726145267487
72	-23.333334	17.944977	-6.0	-100.0	0.0	0.96666664	0.8666667	-7.0	0.0	-7.0	-7.0	22.333334	7.0	24	-5.839989	5.535622	-0.08796777	-22.134293	-5.8396034	5.53411	-0.06298131	-22.234928	-3.4236262	1.1300007	4.3317018	-12.592003	5.181749	0.6691283	14964.803824663162
73	-17.033333	10.451422	-6.0	-43.0	0.0	1.0	0.96666664	-7.0	0.0	-7.0	-7.0	16.033333	7.0	12	-5.83964	5.6028123	-0.08854602	-23.82099	-5.8401113	5.6018467	-0.063387096	-23.906584	-3.4026837	1.1425927	3.3644109	-13.088978	5.1767764	0.6093724	15144.674724578857
74	-22.6	17.499716	-7.0	-100.0	0.0	0.96666664	0.8333333	-6.0	0.0	-6.0	-6.0	21.6	6.0	8	-5.8378086	5.6600056	-0.08660056	-24.083359	-5.837745	5.6590867	-0.058504015	-25.26576	-3.403621	1.1370574	3.8437204	-11.165222	5.1781697	0.5927423	15364.332025527954
75	-19.866667	19.355848	-6.0	-100.0	0.0	0.96666664	0.96666664	-6.0	0.0	-6.0	-6.0	18.866667	6.0	18	-5.7871265	5.653762	-0.077774	-25.69436	-5.7867556	5.652504	-0.06470169	-25.30691	-3.373301	1.1496255	5.0813313	-11.298585	5.1201677	0.5578776	15565.197330474854
76	-14.633333	16.408298	-6.0	-100.0	0.0	0.96666664	0.9	-4.0	0.0	-4.0	-4.0	13.633333	4.0	7	-5.73844	5.627614	-0.07870023	-26.23821	-5.738005	5.626776	-0.06349228	-26.912788	-3.3619196	1.1387655	3.2857018	-10.395958	5.0751524	0.56248456	15729.692637681961
77	-16.633333	17.096748	-5.0	-100.0	0.0	0.96666664	0.93333334	-5.0	0.0	-5.0	-5.0	15.633333	5.0	8	-5.639518	5.541694	-0.07395166	-26.410505	-5.6397824	5.541064	-0.045059696	-26.803476	-3.3586955	1.1326945	4.976153	-10.961249	4.978528	0.5398675	15907.104130983353
78	-16.966667	22.389706	-7.0	-100.0	0.0	0.93333334	0.93333334	-5.0	0.0	-5.0	-5.0	15.966666	5.0	10	-5.5751963	5.4576387	-0.0755584	-26.563457	-5.5748277	5.45537	-0.053606316	-27.102036	-3.376798	1.1185957	2.046978	-12.057023	4.9188123	0.5586457	16086.467606067657
79	-12.266666	5.2784677	-6.0	-24.0	0.0	1.0	0.96666664	-5.0	0.0	-5.0	-5.0	11.266666	5.0	12	-5.5297894	5.378555	-0.06387594	-26.553541	-5.5296445	5.376917	-0.05382116	-26.072868	-3.3699932	1.1120329	1.484848	-12.620596	4.8750753	0.5237347	16235.064643383026
80	-17.4	22.744375	-6.0	-100.0	0.0	0.93333334	0.9	-5.0	0.0	-5.0	-5.0	16.4	5.0	6	-5.546966	5.3352094	-0.06594493	-28.348156	-5.5472345	5.334473	-0.050442927	-27.887436	-3.3758388	1.1092792	1.7975731	-10.346855	4.8895187	0.5467717	16417.75261569023
81	-13.266666	16.673199	-6.0	-100.0	0.0	0.96666664	0.8666667	-100.0	0.0	-100.0	-100.0	12.266666	100.0	6	-5.48732	5.2810583	-0.06749345	-26.393616	-5.487072	5.2800546	-0.04185635	-25.890242	-3.381021	1.1101061	1.9097028	-10.218783	4.8303638	0.5376056	16593.139330625534
82	-20.066668	27.112032	-6.0	-100.0	0.0	0.9	0.8333333	-7.0	0.0	-7.0	-7.0	19.066668	7.0	6	-5.465005	5.2551384	-0.06760237	-26.875597	-5.465257	5.252727	-0.04603164	-27.880196	-3.4028416	1.0978826	1.5385628	-11.906943	4.8142138	0.55054086	16796.703607559204
83	-14.666667	16.591833	-6.0	-100.0	0.0	0.96666664	0.96666664	-35.0	0.0	-35.0	-35.0	13.666667	35.0	17	-5.5303636	5.3020163	-0.07156509	-31.566952	-5.5303555	5.3007555	-0.056480244	-29.165297	-3.420869	1.0872841	1.9804249	-11.246515	4.8933845	0.6014668	16965.54487967491
84	-16.3	10.415213	-7.0	-55.0	0.0	1.0	0.96666664	-6.0	0.0	-6.0	-6.0	15.3	6.0	15	-5.5547533	5.3431096	-0.07177672	-29.164999	-5.5547976	5.3422036	-0.03964834	-28.40414	-3.4460235	1.0689651	1.1170697	-11.392983	4.9128685	0.60239756	17139.424998521805
85	-14.066667	7.334545	-6.0	-34.0	0.0	1.0	0.93333334	-7.0	0.0	-7.0	-7.0	13.066667	7.0	22	-5.635122	5.4435015	-0.072619036	-28.023502	-5.6352773	5.443107	-0.056772232	-28.263954	-3.463224	1.0676244	1.3516111	-10.391004	5.0070257	0.611292	17301.268137454987
86	-22.4	22.168446	-7.0	-100.0	0.0	0.93333334	0.8666667	-7.0	0.0	-7.0	-7.0	21.4	7.0	33	-5.7762084	5.594422	-0.06878407	-26.583475	-5.7758827	5.592591	-0.047548108	-27.295395	-3.4688053	1.0692588	1.7871709	-12.230884	5.149692	0.6399008	17519.358582258224
87	-27.3	23.279676	-6.0	-100.0	0.0	0.93333334	0.8666667	-6.0	0.0	-6.0	-6.0	26.3	6.0	7	-5.8772125	5.7625594	-0.07476449	-25.180841	-5.8773165	5.7608337	-0.062504336	-25.070288	-3.4829342	1.056977	1.5778604	-10.692661	5.263652	0.7442915	17770.265384197235
88	-23.0	19.560163	-7.0	-100.0	0.0	0.96666664	0.93333334	-8.0	0.0	-8.0	-8.0	22.0	8.0	8	-5.99451	5.9585166	-0.07275527	-25.800734	-5.994654	5.9591546	-0.058774546	-26.882048	-3.4960258	1.0563396	2.4041634	-11.461032	5.385534	0.7765855	17991.43418765068
89	-41.1	33.35501	-7.0	-100.0	0.0	0.8	0.8	-12.0	0.0	-12.0	-12.0	40.1	12.0	85	-6.1935267	6.2071247	-0.07904818	-26.229465	-6.194177	6.205097	-0.084081106	-25.740799	-3.5148447	1.0477144	2.408681	-11.705177	5.599645	0.8506704	18339.04931998253
90	-56.133335	30.201252	-8.0	-100.0	0.0	0.8333333	0.76666665	-25.0	0.0	-25.0	-25.0	55.133335	25.0	27	-6.390497	6.4767547	-0.0787407	-25.34269	-6.390701	6.473846	-0.088006206	-25.69884	-3.5255518	1.0422295	1.5528994	-12.015418	5.797165	0.938062	18797.159298419952
91	-66.76667	35.293705	-8.0	-100.0	0.0	0.53333336	0.46666667	-100.0	0.0	-100.0	-100.0	65.76667	100.0	40	-6.5692983	6.7208943	-0.08659945	-27.093328	-6.5695767	6.718745	-0.09892735	-27.224154	-3.512852	1.053576	2.104116	-13.927576	5.978032	0.9771114	19345.046261787415
92	-79.933334	31.39526	-9.0	-100.0	0.0	0.36666667	0.33333334	-53.0	0.0	-53.0	-53.0	78.933334	53.0	99	-6.828445	6.9976845	-0.0922093	-28.530659	-6.828584	6.994587	-0.09820865	-27.634136	-3.524501	1.042218	2.2244244	-10.338309	6.260655	1.1504139	19973.213525533676
93	-83.433334	27.268644	-9.0	-100.0	0.0	0.33333334	0.26666668	-100.0	0.0	-100.0	-100.0	82.433334	100.0	99	-7.009214	7.204189	-0.092694916	-29.36178	-7.0089235	7.20215	-0.10270608	-28.875877	-3.5140243	1.0496042	1.8811407	-11.138199	6.433839	1.1375804	20637.15320444107
94	-84.2	26.327932	-11.0	-100.0	0.0	0.36666667	0.26666668	-100.0	0.0	-100.0	-100.0	83.2	100.0	99	-7.2241282	7.4390726	-0.103351474	-31.182522	-7.224035	7.4338846	-0.098344624	-30.726576	-3.5097928	1.0542313	3.4786777	-11.505276	6.6527143	1.2622185	21306.01597547531
95	-87.333336	24.504877	-11.0	-100.0	0.0	0.3	0.16666667	-61.0	0.0	-61.0	-61.0	86.333336	61.0	99	-7.3707232	7.664175	-0.10512421	-33.26708	-7.3712587	7.658652	-0.08987498	-32.8673	-3.4627779	1.0870706	2.2496881	-10.889909	6.799515	1.2522264	21989.016833782196
96	-89.86667	22.308046	-10.0	-100.0	0.0	0.23333333	0.16666667	-58.0	0.0	-58.0	-58.0	88.86667	58.0	57	-7.557851	7.858555	-0.10558745	-34.58581	-7.5577717	7.8585377	-0.09356372	-35.33885	-3.4466574	1.1036507	2.9214768	-12.01758	6.9948325	1.4913743	22692.79450559616
97	-81.1	31.024023	-7.0	-100.0	0.0	0.36666667	0.26666668	-48.0	0.0	-48.0	-48.0	80.1	48.0	75	-7.689316	8.0099945	-0.10222877	-36.51484	-7.688349	8.004697	-0.09047277	-36.20883	-3.4700317	1.0955603	2.3823023	-11.022191	7.125328	1.6237545	23327.496099472046
98	-88.1	23.441204	-9.0	-100.0	0.0	0.26666668	0.2	-48.0	0.0	-48.0	-48.0	87.1	48.0	43	-7.801268	8.117896	-0.10557107	-36.88301	-7.802694	8.115216	-0.08960167	-36.663437	-3.4338298	1.121673	2.7647052	-10.756989	7.2228937	1.4515911	24017.95605492592
99	-77.03333	31.103573	-7.0	-100.0	0.0	0.5	0.4	-100.0	0.0	-100.0	-100.0	76.03333	100.0	59	-7.907693	8.199963	-0.10815019	-37.98873	-7.907897	8.199045	-0.07789742	-38.689804	-3.4569237	1.1031822	2.8879657	-10.201796	7.3631234	1.6644729	24638.402981042862
100	-83.46667	25.92005	-14.0	-100.0	0.0	0.33333334	0.23333333	-48.0	0.0	-48.0	-48.0	82.46667	48.0	99	-8.029145	8.329134	-0.11916433	-39.530766	-8.029161	8.328605	-0.10761609	-40.26309	-3.4127295	1.1256577	3.1679645	-12.220306	7.470848	1.6507791	25291.959156274796
101	-85.63333	30.563032	-8.0	-100.0	0.0	0.26666668	0.23333333	-70.0	0.0	-70.0	-70.0	84.63333	70.0	81	-8.110519	8.397916	-0.1262514	-39.90072	-8.110925	8.398303	-0.088489085	-41.044365	-3.4154017	1.1309913	2.7480187	-10.436316	7.5598836	1.6585774	25966.88654732704
102	-91.86667	19.010057	-19.0	-100.0	0.0	0.2	0.0	-45.0	0.0	-45.0	-45.0	90.86667	45.0	99	-8.196412	8.4724455	-0.12032059	-41.484516	-8.195532	8.465479	-0.098062165	-41.52672	-3.422873	1.1266809	2.289115	-10.752498	7.6569257	1.8875505	26680.232095003128
103	-92.03333	20.123755	-9.0	-100.0	0.0	0.2	0.1	-59.0	0.0	-59.0	-59.0	91.03333	59.0	99	-8.210281	8.538556	-0.11669806	-45.02204	-8.210623	8.536408	-0.110457	-42.975876	-3.3575404	1.193251	3.7625113	-13.42366	7.645612	1.903868	27397.54095697403
104	-88.36667	23.996504	-14.0	-100.0	0.0	0.3	0.16666667	-100.0	0.0	-100.0	-100.0	87.36667	100.0	16	-8.200847	8.5887785	-0.13085653	-43.797764	-8.201214	8.585951	-0.11054919	-45.355938	-3.352854	1.1983968	2.8318586	-10.832802	7.618833	1.7687138	28096.256959676743
105	-87.833336	24.653711	-9.0	-100.0	0.0	0.26666668	0.16666667	-62.0	0.0	-62.0	-62.0	86.833336	62.0	99	-8.174169	8.651858	-0.13996325	-45.739853	-8.17492	8.644895	-0.10591925	-46.0249	-3.334906	1.2130107	3.1084132	-11.078988	7.5738664	1.5437598	28786.349999666214
106	-83.9	28.113281	-9.0	-100.0	0.0	0.3	0.1	-100.0	0.0	-100.0	-100.0	82.9	100.0	69	-8.126373	8.667346	-0.14498907	-44.51666	-8.12517	8.664205	-0.10272636	-45.0368	-3.3555734	1.19223	4.0928917	-11.9592495	7.5316014	1.7013949	29455.905908823013
107	-88.4	27.186518	-8.0	-100.0	0.0	0.2	0.13333334	-100.0	0.0	-100.0	-100.0	87.4	100.0	99	-8.088482	8.6777	-0.13068938	-46.620968	-8.088734	8.675964	-0.10752853	-45.992283	-3.3169203	1.2219449	3.9531965	-11.1157875	7.4715257	1.6975577	30151.444563627243
108	-90.13333	25.143234	-8.0	-100.0	0.0	0.2	0.1	-100.0	0.0	-100.0	-100.0	89.13333	100.0	36	-8.010352	8.708939	-0.13715291	-46.732475	-8.009416	8.703888	-0.109223306	-47.862423	-3.3397708	1.199761	4.956073	-10.666821	7.3792205	1.5491288	30862.60688328743
109	-86.5	29.364094	-7.0	-100.0	0.0	0.26666668	0.13333334	-100.0	0.0	-100.0	-100.0	85.5	100.0	99	-8.031572	8.704825	-0.1332151	-48.678947	-8.032497	8.70291	-0.105431765	-48.407692	-3.3743842	1.1746632	4.9357967	-12.495235	7.411337	1.4378533	31549.91991710663
110	-83.6	28.249603	-7.0	-100.0	0.0	0.3	0.26666668	-78.0	0.0	-78.0	-78.0	82.6	78.0	99	-7.9559913	8.662066	-0.13307357	-48.228767	-7.955957	8.66711	-0.09874357	-48.8301	-3.3882494	1.17071	4.9462895	-12.013828	7.3373456	1.487269	32211.63369822502
111	-83.63333	29.55614	-8.0	-100.0	0.0	0.26666668	0.26666668	-54.0	0.0	-54.0	-54.0	82.63333	54.0	99	-7.9378915	8.618003	-0.14063947	-47.09129	-7.938535	8.614766	-0.11520477	-47.499664	-3.3771317	1.1800879	3.9797783	-12.536588	7.3190975	1.4100875	32866.79874777794
112	-73.9	34.492855	-8.0	-100.0	0.0	0.46666667	0.33333334	-87.0	0.0	-87.0	-87.0	72.9	87.0	58	-7.9370255	8.586043	-0.1446538	-44.733562	-7.93659	8.587985	-0.09443767	-44.494293	-3.34617	1.2029865	4.17906	-11.471901	7.28596	1.0935268	33460.032369852066
113	-74.666664	30.819185	-9.0	-100.0	0.0	0.5	0.4	-93.0	0.0	-93.0	-93.0	73.666664	93.0	99	-7.900446	8.479913	-0.13890614	-42.983982	-7.8999267	8.476651	-0.10650324	-45.48822	-3.384154	1.1695014	4.5691686	-12.523348	7.264181	1.1415145	34059.82829618454
114	-90.13333	21.987473	-9.0	-100.0	0.0	0.26666668	0.13333334	-100.0	0.0	-100.0	-100.0	89.13333	100.0	99	-7.86327	8.455271	-0.13913183	-41.864864	-7.86347	8.452393	-0.100014865	-41.333797	-3.3577063	1.1929592	4.2597165	-10.9219	7.233001	1.2274146	34762.916088581085
115	-81.86667	30.185797	-8.0	-100.0	0.0	0.3	0.26666668	-100.0	0.0	-100.0	-100.0	80.86667	100.0	99	-7.842072	8.47261	-0.12648699	-39.42594	-7.8411403	8.467475	-0.110172346	-40.74466	-3.3904378	1.1622449	4.7085285	-11.064124	7.200647	1.1357428	35417.20162463188
116	-91.933334	21.705505	-8.0	-100.0	0.0	0.13333334	0.1	-19.0	0.0	-19.0	-19.0	90.933334	19.0	99	-7.859305	8.470902	-0.122501545	-39.8723	-7.859815	8.4663105	-0.09944433	-39.224827	-3.3694894	1.1771458	4.6907883	-11.16284	7.201813	0.9888802	36120.6112613678
117	-91.333336	23.461079	-9.0	-100.0	0.0	0.13333334	0.1	-100.0	0.0	-100.0	-100.0	90.333336	100.0	99	-7.807934	8.427867	-0.119732976	-41.02083	-7.80864	8.427077	-0.100922644	-39.84957	-3.411882	1.1446941	4.514229	-11.077294	7.180183	1.1321343	36830.156859874725
118	-95.13333	16.439249	-19.0	-100.0	0.0	0.1	0.06666667	-100.0	0.0	-100.0	-100.0	94.13333	100.0	99	-7.8156114	8.412123	-0.12332242	-40.636124	-7.8158917	8.415565	-0.09609009	-39.29081	-3.3859925	1.1663597	2.809197	-11.115548	7.158188	1.0027609	37571.385696172714
119	-89.73333	24.298056	-10.0	-100.0	0.0	0.16666667	0.16666667	-73.0	0.0	-73.0	-73.0	88.73333	73.0	99	-7.8026905	8.391889	-0.1265458	-40.443363	-7.802116	8.388534	-0.0899529	-39.418106	-3.3861437	1.1627643	3.415616	-11.198393	7.1521063	1.0448833	38268.99315714836
120	-94.46667	20.806623	-9.0	-100.0	0.0	0.06666667	0.06666667	-100.0	0.0	-100.0	-100.0	93.46667	100.0	99	-7.8133025	8.398397	-0.13153659	-38.727646	-7.8138695	8.395126	-0.08833675	-39.056683	-3.4009433	1.1502153	4.5131845	-11.89577	7.1749477	1.0778301	39004.01137948036
121	-92.0	17.88668	-41.0	-100.0	0.0	0.2	0.13333334	-59.0	0.0	-59.0	-59.0	91.0	59.0	76	-7.8320875	8.410376	-0.12152561	-39.496387	-7.8320966	8.407781	-0.074735865	-39.290253	-3.3657746	1.1776665	3.3497334	-11.094259	7.1547413	0.8157125	39714.18228459358
122	-85.63333	27.847778	-9.0	-100.0	0.0	0.23333333	0.2	-100.0	0.0	-100.0	-100.0	84.63333	100.0	99	-7.842663	8.413833	-0.1224775	-38.406906	-7.8436694	8.419493	-0.07598694	-38.19368	-3.375683	1.1704818	3.4578404	-10.318976	7.190342	0.9567507	40387.41511511803
123	-88.1	25.415676	-8.0	-100.0	0.0	0.26666668	0.16666667	-100.0	0.0	-100.0	-100.0	87.1	100.0	99	-7.8580265	8.422167	-0.119602785	-39.12854	-7.8568463	8.422468	-0.07604399	-38.219906	-3.4066243	1.15465	3.98526	-11.951686	7.208882	1.0064783	41078.45009851456
124	-98.433334	7.898031	-56.0	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	97.433334	100.0	99	-7.804519	8.363703	-0.12247217	-38.400196	-7.8046117	8.361656	-0.07691684	-38.573963	-3.3987837	1.1537457	3.6191468	-10.677314	7.1453223	0.92671365	41843.50479388237
125	-81.36667	33.850143	-7.0	-100.0	0.0	0.26666668	0.23333333	-100.0	0.0	-100.0	-100.0	80.36667	100.0	99	-7.822871	8.373262	-0.118268564	-38.779022	-7.821796	8.366719	-0.07614289	-37.90112	-3.3891208	1.1667699	3.131979	-11.109852	7.1640673	0.90655804	42489.81313419342
126	-85.13333	26.452139	-10.0	-100.0	0.0	0.3	0.13333334	-100.0	0.0	-100.0	-100.0	84.13333	100.0	99	-7.810701	8.357655	-0.11565229	-39.164646	-7.811062	8.360397	-0.08364427	-37.902233	-3.377268	1.1699165	3.0860448	-11.166643	7.13701	0.82732064	43157.89665102959
127	-89.73333	24.680536	-9.0	-100.0	0.0	0.16666667	0.13333334	-100.0	0.0	-100.0	-100.0	88.73333	100.0	99	-7.8220615	8.3181715	-0.11404276	-37.64626	-7.8218107	8.317066	-0.07605538	-38.136826	-3.3893695	1.1623361	4.369375	-12.566608	7.168306	0.9053955	43857.229279756546
128	-85.4	30.143658	-8.0	-100.0	0.0	0.26666668	0.2	-100.0	0.0	-100.0	-100.0	84.4	100.0	99	-7.734479	8.308502	-0.13575351	-37.90742	-7.7348585	8.307278	-0.09856962	-37.554657	-3.4011424	1.1638128	3.0468025	-10.923894	7.0689573	0.82276905	44529.452040433884
129	-85.53333	27.455095	-9.0	-100.0	0.0	0.26666668	0.16666667	-100.0	0.0	-100.0	-100.0	84.53333	100.0	99	-7.790515	8.3174715	-0.13258678	-37.91611	-7.7905955	8.315414	-0.0801235	-36.700073	-3.4049292	1.1596326	2.9799404	-9.821112	7.139381	0.9436209	45204.459620952606
130	-80.13333	35.607803	-7.0	-100.0	0.0	0.3	0.2	-100.0	0.0	-100.0	-100.0	79.13333	100.0	99	-7.7805624	8.360661	-0.12515114	-38.290894	-7.779839	8.356756	-0.09088071	-37.76141	-3.3777375	1.1733292	3.50589	-11.052095	7.115703	0.87262464	45842.200597286224
131	-91.73333	22.485453	-9.0	-100.0	0.0	0.16666667	0.1	-100.0	0.0	-100.0	-100.0	90.73333	100.0	99	-7.8035483	8.372237	-0.11689016	-38.760204	-7.803415	8.372455	-0.100293055	-37.619625	-3.3631763	1.1836469	5.067392	-11.217096	7.1209064	0.8263189	46562.29830288887
132	-90.566666	20.099228	-25.0	-100.0	0.0	0.2	0.13333334	-100.0	0.0	-100.0	-100.0	89.566666	100.0	99	-7.7185645	8.3519745	-0.112573534	-37.617134	-7.7182226	8.350971	-0.08551943	-39.31051	-3.3300188	1.2056808	3.1187239	-11.209028	7.0229263	0.778343	47267.470326423645
133	-89.46667	25.075531	-9.0	-100.0	0.0	0.16666667	0.1	-100.0	0.0	-100.0	-100.0	88.46667	100.0	99	-7.7360377	8.318016	-0.11167675	-38.98143	-7.736677	8.315959	-0.07953864	-37.85924	-3.3866615	1.1612289	2.9221373	-13.499964	7.0632567	0.9497579	47960.630947589874
134	-94.9	17.09649	-25.0	-100.0	0.0	0.1	0.06666667	-100.0	0.0	-100.0	-100.0	93.9	100.0	99	-7.7468743	8.327088	-0.12270115	-38.30443	-7.7461123	8.328127	-0.08703971	-38.128967	-3.358288	1.1907364	4.8722	-10.763117	7.0638275	0.8344246	48698.81210517883
135	-96.23333	12.669343	-42.0	-100.0	0.0	0.1	0.0	-65.0	0.0	-65.0	-65.0	95.23333	65.0	99	-7.737178	8.324521	-0.12949036	-38.871387	-7.7374406	8.324247	-0.08847614	-37.86245	-3.3721688	1.1798803	3.288093	-10.546012	7.0524526	0.7769177	49444.58339262009
136	-86.933334	26.871218	-10.0	-100.0	0.0	0.23333333	0.1	-100.0	0.0	-100.0	-100.0	85.933334	100.0	99	-7.7568016	8.32615	-0.121488854	-38.91518	-7.7570305	8.324784	-0.07841046	-38.21979	-3.3643396	1.1815021	3.8349934	-11.102778	7.069458	0.77277845	50133.32520079613
137	-85.8	29.873514	-6.0	-100.0	0.0	0.2	0.2	-100.0	0.0	-100.0	-100.0	84.8	100.0	99	-7.7236614	8.283818	-0.11922453	-40.214912	-7.7239013	8.285319	-0.06938276	-38.616867	-3.346894	1.1975046	2.6596928	-12.076845	7.031748	0.70607495	50807.80509471893
138	-92.3	19.176636	-22.0	-100.0	0.0	0.16666667	0.13333334	-65.0	0.0	-65.0	-65.0	91.3	65.0	99	-7.7336106	8.29431	-0.12520172	-36.784798	-7.7324204	8.291689	-0.08061613	-37.24198	-3.3859563	1.173917	3.5818548	-10.561818	7.0575976	0.81628853	51523.806985378265
139	-90.8	18.847456	-38.0	-100.0	0.0	0.26666668	0.13333334	-100.0	0.0	-100.0	-100.0	89.8	100.0	99	-7.674107	8.241259	-0.12824145	-36.890022	-7.6752386	8.244194	-0.075370684	-35.99856	-3.3844264	1.1692551	2.5367956	-11.999651	6.9792643	0.69419706	52234.96735620499
140	-88.833336	26.7134	-10.0	-100.0	0.0	0.16666667	0.13333334	-100.0	0.0	-100.0	-100.0	87.833336	100.0	99	-7.685599	8.245273	-0.11672281	-36.585175	-7.685866	8.2449665	-0.06700452	-36.177277	-3.3697407	1.1766552	2.6440053	-11.813581	6.992543	0.7163216	52933.05421566963
141	-88.166664	25.829031	-15.0	-100.0	0.0	0.23333333	0.16666667	-100.0	0.0	-100.0	-100.0	87.166664	100.0	99	-7.6781616	8.239451	-0.116624326	-37.198044	-7.6779404	8.23733	-0.06979169	-36.199364	-3.3925314	1.1597941	2.0814366	-10.3543215	6.998173	0.73648334	53617.871262550354
142	-92.3	23.14181	-8.0	-100.0	0.0	0.16666667	0.06666667	-100.0	0.0	-100.0	-100.0	91.3	100.0	99	-7.67616	8.218126	-0.119704634	-35.741173	-7.675809	8.220215	-0.07911602	-36.36999	-3.383322	1.1673161	4.9623623	-10.727926	6.975884	0.6561234	54335.32855129242
143	-86.03333	29.110691	-9.0	-100.0	0.0	0.23333333	0.16666667	-100.0	0.0	-100.0	-100.0	85.03333	100.0	99	-7.711269	8.235851	-0.12407628	-36.933815	-7.711223	8.236528	-0.07041162	-36.5862	-3.3736916	1.1831472	3.7904596	-11.160669	7.017796	0.6840521	55014.11262512207
144	-76.73333	34.752396	-8.0	-100.0	0.0	0.33333334	0.23333333	-100.0	0.0	-100.0	-100.0	75.73333	100.0	99	-7.6860733	8.229429	-0.12140897	-36.235954	-7.685586	8.226766	-0.06678237	-35.330624	-3.3686254	1.1749431	3.556562	-11.170124	6.995526	0.7144234	55629.395149707794
145	-91.03333	26.420298	-8.0	-100.0	0.0	0.13333334	0.1	-100.0	0.0	-100.0	-100.0	90.03333	100.0	99	-7.683974	8.238446	-0.12086043	-36.20103	-7.684536	8.237727	-0.06337696	-35.869324	-3.3651283	1.1839434	3.653511	-11.500946	6.981473	0.6118818	56331.683064222336
146	-84.73333	30.828484	-7.0	-100.0	0.0	0.23333333	0.16666667	-100.0	0.0	-100.0	-100.0	83.73333	100.0	99	-7.6500554	8.241516	-0.115307376	-36.494267	-7.649817	8.2414665	-0.060618386	-37.308365	-3.375403	1.1746478	2.6244936	-10.700381	6.96611	0.76193166	56993.68022584915
147	-87.86667	26.54648	-10.0	-100.0	0.0	0.2	0.16666667	-100.0	0.0	-100.0	-100.0	86.86667	100.0	55	-7.591818	8.233052	-0.11995213	-36.29222	-7.591306	8.233398	-0.057858005	-36.347347	-3.3716393	1.181376	4.224968	-10.793633	6.891393	0.64314073	57675.486649513245
148	-82.13333	32.237385	-8.0	-100.0	0.0	0.3	0.13333334	-100.0	0.0	-100.0	-100.0	81.13333	100.0	36	-7.6426344	8.228248	-0.11296554	-36.263355	-7.6428375	8.22905	-0.070882276	-35.708168	-3.3772511	1.1766593	3.5125504	-11.080229	6.9440284	0.6148845	58324.1166536808
149	-94.63333	19.222351	-8.0	-100.0	0.0	0.1	0.06666667	-100.0	0.0	-100.0	-100.0	93.63333	100.0	99	-7.6608644	8.238338	-0.12355445	-36.21427	-7.6604004	8.235698	-0.07618822	-35.45337	-3.394113	1.162344	3.9655128	-10.179539	6.9593377	0.66918814	59046.1760122776
150	-88.3	26.261698	-10.0	-100.0	0.0	0.2	0.16666667	-100.0	0.0	-100.0	-100.0	87.3	100.0	59	-7.6615624	8.229773	-0.10373244	-34.966194	-7.6616006	8.227718	-0.0674164	-35.683598	-3.3651795	1.185224	3.5288768	-10.778102	6.956465	0.5596293	59738.0367500782
151	-96.3	16.603516	-9.0	-100.0	0.0	0.06666667	0.0	-100.0	0.0	-100.0	-100.0	95.3	100.0	99	-7.646436	8.219322	-0.115650326	-35.191223	-7.6462035	8.222083	-0.065892905	-35.44825	-3.3788342	1.1781635	2.2500615	-10.951967	6.9478655	0.67307925	60487.38609337807
152	-89.23333	27.766506	-8.0	-100.0	0.0	0.16666667	0.16666667	-100.0	0.0	-100.0	-100.0	88.23333	100.0	8	-7.640467	8.24109	-0.10695292	-35.4652	-7.640419	8.23863	-0.07125093	-34.64929	-3.3786218	1.1725569	3.1033006	-11.209154	6.9329233	0.6180126	61179.89105343819
153	-95.0	16.089334	-24.0	-100.0	0.0	0.1	0.033333335	-100.0	0.0	-100.0	-100.0	94.0	100.0	99	-7.634972	8.260943	-0.10938276	-35.496696	-7.635011	8.259895	-0.047097176	-35.2652	-3.375951	1.1748586	2.294293	-11.059731	6.936261	0.6786807	61920.771263837814
154	-95.166664	14.1399765	-36.0	-100.0	0.0	0.13333334	0.033333335	-100.0	0.0	-100.0	-100.0	94.166664	100.0	99	-7.6346736	8.242248	-0.1089261	-35.85313	-7.63426	8.241514	-0.06082484	-35.500446	-3.3777523	1.1780405	2.2771873	-10.869393	6.9294596	0.5829377	62660.284692287445
155	-98.333336	6.7593546	-63.0	-100.0	0.0	0.1	0.0	-100.0	0.0	-100.0	-100.0	97.333336	100.0	99	-7.6158543	8.228041	-0.112605035	-36.740593	-7.6156282	8.227599	-0.082813635	-35.99557	-3.3841329	1.1658332	3.1611066	-11.844849	6.92361	0.7426775	63426.63275408745
156	-88.73333	26.135458	-9.0	-100.0	0.0	0.23333333	0.13333334	-100.0	0.0	-100.0	-100.0	87.73333	100.0	99	-7.617183	8.212458	-0.11112115	-34.860546	-7.616349	8.211847	-0.07875587	-35.152897	-3.3752499	1.1763176	3.3987608	-12.205589	6.907702	0.58320326	64121.546463251114
157	-94.0	21.713284	-8.0	-100.0	0.0	0.1	0.033333335	-100.0	0.0	-100.0	-100.0	93.0	100.0	99	-7.6073985	8.186219	-0.10556993	-35.123146	-7.6075706	8.18497	-0.074965626	-35.125362	-3.369638	1.1711495	3.1308527	-12.48542	6.8945866	0.61273307	64849.11790680885
158	-98.0	7.4877677	-69.0	-100.0	0.0	0.06666667	0.033333335	-100.0	0.0	-100.0	-100.0	97.0	100.0	99	-7.590264	8.150225	-0.106567204	-35.04447	-7.5902734	8.150802	-0.058639556	-34.897186	-3.3750265	1.1801916	3.33008	-11.70142	6.8800855	0.6118649	65601.95277905464
159	-94.63333	17.096748	-32.0	-100.0	0.0	0.1	0.1	-100.0	0.0	-100.0	-100.0	93.63333	100.0	99	-7.573514	8.112562	-0.11817898	-35.66154	-7.573301	8.111087	-0.058465302	-34.471897	-3.387133	1.1724832	3.2500272	-11.675827	6.861797	0.5799087	66333.95248365402
160	-84.26667	28.51775	-9.0	-100.0	0.0	0.26666668	0.23333333	-100.0	0.0	-100.0	-100.0	83.26667	100.0	99	-7.5623746	8.074018	-0.12282793	-34.96563	-7.561984	8.075587	-0.05072385	-33.655537	-3.383728	1.1693984	2.9598584	-12.260589	6.8632846	0.65822166	66999.33506774902
161	-87.4	28.806942	-7.0	-100.0	0.0	0.16666667	0.13333334	-100.0	0.0	-100.0	-100.0	86.4	100.0	99	-7.5490184	8.078587	-0.12806842	-34.203384	-7.5499225	8.075928	-0.053254902	-33.26303	-3.3575404	1.1876214	3.010354	-11.538107	6.8230205	0.5747715	67686.81682181358
162	-100.0	0.0	-100.0	-100.0	0.0	0.0	0.0	-100.0	0.0	-100.0	-100.0	99.0	100.0	99	-7.5298624	8.036152	-0.12884821	-33.966167	-7.5297494	8.036563	-0.04638633	-34.874386	-3.360951	1.1849345	4.125587	-10.557531	6.8056655	0.56875896	68455.56544518471
163	-93.1	21.093998	-13.0	-100.0	0.0	0.1	0.033333335	-100.0	0.0	-100.0	-100.0	92.1	100.0	99	-7.567788	8.016098	-0.13276014	-34.740185	-7.5680437	8.014338	-0.085323036	-33.228085	-3.360498	1.1857669	3.164947	-11.551611	6.831778	0.49300772	69181.56688189507
164	-89.63333	26.325504	-10.0	-100.0	0.0	0.23333333	0.13333334	-100.0	0.0	-100.0	-100.0	88.63333	100.0	99	-7.51108	7.965445	-0.13474283	-33.974686	-7.5106087	7.963483	-0.08384892	-33.498024	-3.3750951	1.18076	6.549711	-12.266602	6.7874665	0.5535751	69880.88062310219
165	-97.8	11.847362	-34.0	-100.0	0.0	0.033333335	0.033333335	-100.0	0.0	-100.0	-100.0	96.8	100.0	99	-7.474052	7.925094	-0.13106494	-33.281654	-7.4744987	7.926771	-0.10333322	-33.25696	-3.3694882	1.194743	4.452977	-10.669705	6.738127	0.49301207	70635.33724784851
166	-98.63333	7.359725	-59.0	-100.0	0.0	0.033333335	0.033333335	-100.0	0.0	-100.0	-100.0	97.63333	100.0	99	-7.5301423	7.8954597	-0.12744272	-33.209305	-7.5297623	7.895198	-0.08671361	-33.832855	-3.3472998	1.1973511	5.4270115	-11.258545	6.768347	0.35183907	71399.9382147789
167	-87.53333	28.60272	-8.0	-100.0	0.0	0.16666667	0.13333334	-100.0	0.0	-100.0	-100.0	86.53333	100.0	99	-7.486085	7.862942	-0.1275052	-32.888775	-7.486438	7.8621044	-0.05364448	-32.532658	-3.3664281	1.1846032	7.21777	-11.548321	6.741028	0.47485006	72076.40350818634
168	-86.1	29.309101	-7.0	-100.0	0.0	0.23333333	0.13333334	-100.0	0.0	-100.0	-100.0	85.1	100.0	20	-7.4602084	7.830854	-0.14441279	-31.33855	-7.4602513	7.8297973	-0.115761206	-31.364622	-3.333964	1.2145048	9.630153	-11.346985	6.688913	0.30741927	72748.07311153412
169	-90.0	24.217073	-8.0	-100.0	0.0	0.16666667	0.13333334	-100.0	0.0	-100.0	-100.0	89.0	100.0	99	-7.4604387	7.824907	-0.13923962	-31.819279	-7.4599266	7.824712	-0.07891384	-30.903429	-3.3284383	1.2171879	3.9247475	-11.916239	6.6811533	0.2786088	73441.9080479145
170	-80.0	32.138245	-8.0	-100.0	0.0	0.33333334	0.26666668	-100.0	0.0	-100.0	-100.0	79.0	100.0	99	-7.40859	7.79153	-0.13132404	-31.805477	-7.4086547	7.7919793	-0.11203435	-32.67695	-3.341491	1.1986661	2.064993	-11.217056	6.635838	0.29411808	74062.15769171715
171	-82.86667	31.978884	-8.0	-100.0	0.0	0.26666668	0.2	-100.0	0.0	-100.0	-100.0	81.86667	100.0	99	-7.389903	7.798244	-0.13600573	-30.297762	-7.389803	7.797702	-0.111463875	-30.369535	-3.3735263	1.1829326	3.2879505	-11.413299	6.6315317	0.33979985	74712.89274954796
172	-85.4	28.687513	-7.0	-100.0	0.0	0.23333333	0.16666667	-100.0	0.0	-100.0	-100.0	84.4	100.0	99	-7.3266683	7.755409	-0.10216044	-30.410362	-7.3265543	7.754784	-0.12615657	-30.086386	-3.36958	1.1827669	4.7455354	-10.522217	6.5602074	0.29221871	75390.03240966797
173	-84.6	29.038595	-9.0	-100.0	0.0	0.26666668	0.2	-100.0	0.0	-100.0	-100.0	83.6	100.0	8	-7.3563385	7.74838	-0.09921177	-33.101357	-7.3564386	7.748656	-0.10001841	-31.959848	-3.3587973	1.1844798	3.1898508	-12.913479	6.5783486	0.2647475	76043.55429887772
174	-73.666664	33.86575	-8.0	-100.0	0.0	0.43333334	0.3	-100.0	0.0	-100.0	-100.0	72.666664	100.0	60	-7.374856	7.760292	-0.10834794	-30.770641	-7.375166	7.7602406	-0.11180331	-30.485933	-3.3421907	1.201342	2.4599729	-11.017981	6.597154	0.26177016	76618.91057777405
175	-87.96667	30.059366	-7.0	-100.0	0.0	0.16666667	0.13333334	-100.0	0.0	-100.0	-100.0	86.96667	100.0	99	-7.3688045	7.7597957	-0.106007814	-31.137135	-7.368513	7.760511	-0.10209571	-31.041292	-3.366881	1.1865572	3.8568592	-11.508876	6.594389	0.2673165	77298.5002169609
176	-87.433334	24.227648	-19.0	-100.0	0.0	0.3	0.23333333	-100.0	0.0	-100.0	-100.0	86.433334	100.0	99	-7.3065853	7.7193756	-0.09999901	-27.861088	-7.3063436	7.718705	-0.07503742	-27.72432	-3.3857584	1.1689367	3.0754776	-11.703981	6.549009	0.29655987	77984.71962404251
177	-92.566666	22.300499	-25.0	-100.0	0.0	0.1	0.1	-100.0	0.0	-100.0	-100.0	91.566666	100.0	99	-7.29815	7.690918	-0.09448895	-29.6257	-7.2986	7.6907353	-0.1013124	-28.516426	-3.3840756	1.1675307	3.048202	-10.043538	6.5370965	0.29452083	78704.2404718399
178	-88.666664	27.744473	-7.0	-100.0	0.0	0.16666667	0.16666667	-100.0	0.0	-100.0	-100.0	87.666664	100.0	99	-7.2992783	7.6859	-0.05731976	-31.364285	-7.2989984	7.6856837	-0.029930294	-28.112385	-3.3571763	1.1834557	0.8388529	-11.02555	6.5235977	0.27471843	79392.9137597084
179	-79.96667	34.34869	-8.0	-100.0	0.0	0.26666668	0.26666668	-100.0	0.0	-100.0	-100.0	78.96667	100.0	99	-7.2675405	7.651507	-0.092400864	-28.817245	-7.2676253	7.6505156	-0.08078495	-28.27298	-3.3679552	1.1776906	0.98285866	-10.894932	6.5027084	0.31526527	80017.18965506554
180	-81.9	31.407373	-6.0	-100.0	0.0	0.33333334	0.26666668	-100.0	0.0	-100.0	-100.0	80.9	100.0	99	-7.23694	7.6307783	-0.08630602	-26.256575	-7.236604	7.6306076	-0.08111793	-25.680368	-3.3683562	1.177549	1.1411238	-10.553831	6.4667706	0.28810012	80655.61186814308
181	-81.1	28.634886	-7.0	-100.0	0.0	0.36666667	0.26666668	-100.0	0.0	-100.0	-100.0	80.1	100.0	24	-7.2446303	7.636784	-0.08476892	-27.842073	-7.245117	7.6367803	-0.10243043	-27.385557	-3.3743865	1.1756563	1.9485621	-10.668198	6.4774156	0.2966091	81288.4483590126
182	-83.53333	27.734133	-9.0	-100.0	0.0	0.33333334	0.3	-100.0	0.0	-100.0	-100.0	82.53333	100.0	99	-7.274635	7.643548	-0.077772185	-25.104132	-7.2747426	7.643613	-0.08743742	-24.878931	-3.3777544	1.1763159	2.4322982	-11.234752	6.5055623	0.2949922	81932.39160847664
183	-80.26667	26.172419	-9.0	-100.0	0.0	0.46666667	0.33333334	-100.0	0.0	-100.0	-100.0	79.26667	100.0	99	-7.259973	7.609298	-0.06795105	-25.731163	-7.259738	7.608617	-0.08275071	-24.367443	-3.3860154	1.1730483	1.0001945	-11.618971	6.5012264	0.32161096	82557.04625296593
184	-88.2	23.009274	-29.0	-100.0	0.0	0.23333333	0.16666667	-100.0	0.0	-100.0	-100.0	87.2	100.0	99	-7.291328	7.6084914	-0.057627976	-25.114164	-7.291202	7.6085434	-0.08526549	-24.344582	-3.3927424	1.1605515	1.1845446	-10.26086	6.5292125	0.31398776	83237.67015862465
185	-75.63333	32.69708	-7.0	-100.0	0.0	0.4	0.26666668	-100.0	0.0	-100.0	-100.0	74.63333	100.0	99	-7.2805176	7.580989	-0.035425365	-24.663868	-7.280459	7.580644	-0.061618567	-24.633806	-3.4003632	1.1573989	1.3699675	-11.222553	6.5215983	0.30089715	83828.44145393372
186	-85.666664	27.745672	-8.0	-100.0	0.0	0.26666668	0.23333333	-100.0	0.0	-100.0	-100.0	84.666664	100.0	99	-7.3030324	7.5480723	-0.043694347	-24.679071	-7.3026342	7.547923	-0.06504205	-24.728815	-3.4232478	1.1392082	0.94244003	-10.704207	6.5563345	0.32321742	1383.8234286308289
187	-80.4	31.911963	-7.0	-100.0	0.0	0.36666667	0.36666667	-100.0	0.0	-100.0	-100.0	79.4	100.0	99	-7.3292418	7.49985	-0.035405457	-24.067663	-7.3296695	7.500126	-0.06769332	-23.950573	-3.4050844	1.1575193	1.0669203	-11.48469	6.5764112	0.2989914	2011.4808876514435
188	-76.333336	33.62373	-7.0	-100.0	0.0	0.4	0.36666667	-95.0	0.0	-95.0	-95.0	75.333336	95.0	57	-7.337767	7.472021	-0.03319612	-24.160383	-7.337146	7.4720426	-0.06152001	-23.80688	-3.407617	1.1478444	1.1692505	-11.082799	6.5960183	0.34260386	2612.403200149536
189	-71.0	33.669968	-7.0	-100.0	0.0	0.5	0.36666667	-100.0	0.0	-100.0	-100.0	70.0	100.0	99	-7.4156723	7.468823	-0.021061838	-24.963228	-7.4154744	7.4686193	-0.028390735	-24.530106	-3.4041314	1.1546916	1.0151176	-11.65793	6.6661243	0.30238795	3172.099662542343
190	-83.066666	29.943207	-9.0	-100.0	0.0	0.3	0.26666668	-100.0	0.0	-100.0	-100.0	82.066666	100.0	99	-7.4242406	7.4100714	-0.048978895	-25.446285	-7.424155	7.4089823	-0.033204317	-24.681292	-3.4172664	1.1483464	0.8411102	-12.380619	6.6909895	0.34712133	3819.092041015625
191	-73.666664	32.87789	-7.0	-100.0	0.0	0.46666667	0.43333334	-100.0	0.0	-100.0	-100.0	72.666664	100.0	99	-7.5126963	7.410297	-0.03370416	-24.11002	-7.5130777	7.4095683	-0.055662513	-24.411194	-3.3967273	1.1642967	0.8075776	-11.113003	6.7705173	0.33306372	4397.0457401275635
192	-80.6	29.868153	-9.0	-100.0	0.0	0.4	0.3	-100.0	0.0	-100.0	-100.0	79.6	100.0	99	-7.5549293	7.3528724	-0.034297884	-23.387465	-7.555087	7.3522763	-0.04868424	-23.490118	-3.4166076	1.14639	2.5735526	-10.475291	6.8310075	0.37390682	5024.524150133133
193	-80.566666	29.757557	-25.0	-100.0	0.0	0.36666667	0.33333334	-100.0	0.0	-100.0	-100.0	79.566666	100.0	99	-7.6039176	7.3350124	-0.034115642	-23.948418	-7.603628	7.334455	-0.055957973	-23.680084	-3.4194894	1.1364362	2.6561298	-10.539505	6.87243	0.34853572	5648.730015516281
194	-61.9	38.350445	-8.0	-100.0	0.0	0.6333333	0.6	-100.0	0.0	-100.0	-100.0	60.9	100.0	90	-7.6833816	7.2787566	-0.014490783	-24.223555	-7.6838207	7.2780633	-0.058573157	-24.1788	-3.425708	1.1377354	4.486311	-10.822405	6.9600196	0.36235636	6145.723945617676
195	-75.53333	35.9803	-8.0	-100.0	0.0	0.33333334	0.3	-100.0	0.0	-100.0	-100.0	74.53333	100.0	99	-7.788728	7.2732754	-0.038779974	-23.656147	-7.788535	7.272494	-0.040495247	-24.079357	-3.409931	1.1479454	3.7920809	-11.929945	7.076771	0.40922126	6746.3720445632935
196	-82.76667	32.770603	-8.0	-100.0	0.0	0.23333333	0.13333334	-100.0	0.0	-100.0	-100.0	81.76667	100.0	99	-7.8613443	7.2535653	-0.052001476	-26.710213	-7.860794	7.2532244	-0.019324452	-25.371208	-3.4199812	1.140761	5.044979	-11.468697	7.152287	0.41980097	7388.368725538254
197	-82.36667	31.08749	-7.0	-100.0	0.0	0.33333334	0.26666668	-84.0	0.0	-84.0	-84.0	81.36667	84.0	99	-7.923105	7.224847	-0.047974437	-28.81625	-7.923121	7.2229834	-0.015946597	-24.646856	-3.4293892	1.128566	3.141039	-11.321294	7.219345	0.4479307	8032.3008580207825
198	-81.5	28.557253	-9.0	-100.0	0.0	0.36666667	0.23333333	-100.0	0.0	-100.0	-100.0	80.5	100.0	56	-7.9086094	7.166102	-0.03325528	-26.898582	-7.9083657	7.1654315	-0.048416674	-25.40874	-3.352865	1.1961025	1.9993587	-11.832178	7.190213	0.4459019	8668.655453205109
199	-83.2	29.847837	-9.0	-100.0	0.0	0.26666668	0.26666668	-100.0	0.0	-100.0	-100.0	82.2	100.0	99	-7.871567	7.195302	-0.033705026	-28.75854	-7.8714924	7.194715	-0.04123372	-26.365194	-3.3006477	1.231664	3.0346217	-12.044227	7.132878	0.39006948	9312.979741096497


==> tikz/data/unsafe_sac_her_fixed_6DoF_smoothed.txt <==
Epoch	AverageEpRet	StdEpRet	MaxEpRet	MinEpRet	GoalReached	Collided	CriticallyCollided	AverageTestEpRet	StdTestEpRet	MaxTestEpRet	MinTestEpRet	EpLen	TestEpLen	TotalEnvInteracts	AverageQ1Vals	StdQ1Vals	MaxQ1Vals	MinQ1Vals	AverageQ2Vals	StdQ2Vals	MaxQ2Vals	MinQ2Vals	AverageLogPi	StdLogPi	MaxLogPi	MinLogPi	LossPi	LossQ	Time
0	-79.933334	31.117987	-8.0	-100.0	0.0	0.33333334	0.26666668	-100.0	0.0	-100.0	-100.0	78.933334	100.0	99	-0.3586149	0.1425489	0.10887505	-0.64645207	-0.36345646	0.13124499	0.019724794	-0.64909947	-4.095669	0.30802473	-1.9262991000000003	-9.442008999999999	-0.451204	0.023896504	605.7225573062898
1	-80.7	29.026598	-7.0	-100.0	0.0	0.36666667	0.26666668	-42.0	0.0	-42.0	-42.0	79.7	42.0	99	-0.9558129999999999	0.2337491	-0.44227085	-1.7258828000000002	-0.95585746	0.23507379	-0.43970059999999994	-1.7091439999999998	-4.0976467	0.2962781	-3.0434437	-9.453256	0.14603052	0.09191567	1225.8344321250916
2	-64.566666	33.85723	-10.0	-100.0	0.0	0.6	0.53333336	-20.0	0.0	-20.0	-20.0	63.566666000000005	20.0	55	-1.6437749	0.30531759999999997	-0.6073571999999999	-2.8878942000000003	-1.6436264999999999	0.30874392	-0.586255	-2.9506605	-4.088107	0.33015093	-2.7143154	-8.570421000000001	0.8428167	0.23061915	1738.1768245697021
3	-46.66666657142857	25.878813428571426	-7.142857142857143	-93.71428571428571	0.0	0.728571427142857	0.6285714385714286	-27.285714285714285	0.0	-27.285714285714285	-27.285714285714285	45.66666657142857	27.285714285714285	46	-1.9658972285714287	0.69729142	-0.45674602857142854	-4.015646995714286	-1.9667167314285712	0.6972535285714285	-0.46780842514285714	-3.9346216100000007	-4.004342371428572	0.48578111571428567	-1.1892843252857144	-10.243609285714285	1.1738980314285714	0.31312954342857147	1855.1210870742798
4	-38.280952285714285	23.194525571428567	-6.857142857142857	-87.85714285714286	0.0	0.8238095214285713	0.7238095328571428	-14.0	0.0	-14.0	-14.0	37.280952285714285	14.0	32	-2.395786157142857	0.9439328342857144	-0.5359455314285714	-5.082945700000001	-2.395953422857143	0.9454134585714286	-0.5301900671428571	-5.008749971428571	-3.961014571428571	0.5520536342857143	-0.9350139067142855	-10.569930142857144	1.6090185314285714	0.3861795571428571	2182.0522744996206
5	-30.61904771428571	23.29754828571429	-6.714285714285714	-87.85714285714286	0.0	0.8952380971428572	0.804761907142857	-9.0	0.0	-9.0	-9.0	29.61904771428571	9.0	20	-2.7630905	1.2177401628571431	-0.5281568471428572	-6.2700793	-2.7632505285714286	1.2189238171428571	-0.52509761	-6.172720828571428	-3.9090051000000003	0.6264885342857143	-0.5998857352857143	-10.780238428571431	1.981083614285714	0.44805331857142855	2456.1581573826925
6	-24.995238285714287	22.214148857142856	-6.142857142857143	-87.85714285714286	0.0	0.93809524	0.8571428557142858	-7.285714285714286	0.0	-7.285714285714286	-7.285714285714286	23.995238285714287	7.285714285714286	13	-3.0552056285714286	1.5193470914285716	-0.49604759	-7.441539699999999	-3.055372785714286	1.5200046285714286	-0.49551774285714284	-7.294371042857143	-3.856553057142857	0.6986743357142858	-0.2844638838571429	-11.349616571428571	2.2767676285714287	0.49228674857142857	2690.771307059697
7	-23.514286000000002	20.556020142857143	-6.428571428571429	-87.85714285714286	0.0	0.9476190457142858	0.8857142828571429	-7.428571428571429	0.0	-7.428571428571429	-7.428571428571429	22.514286000000002	7.428571428571429	12	-3.283419214285714	1.8231479000000002	-0.44449393285714284	-8.506273657142858	-3.283529728571428	1.8231721714285716	-0.4482692685714285	-8.390481057142855	-3.809394385714286	0.7524137257142857	-0.133154121	-11.74271857142857	2.5077811857142858	0.5123322342857143	2915.7381264141627
8	-24.119048	21.27865428571429	-6.285714285714286	-87.85714285714286	0.0	0.93809524	0.8904761828571429	-7.142857142857143	0.0	-7.142857142857143	-7.142857142857143	23.119048	7.142857142857143	14	-3.4748996714285707	2.1112743428571425	-0.4102664857142857	-9.48803292857143	-3.4749263	2.1108482714285715	-0.4072971871428572	-9.397902285714284	-3.7743977857142856	0.7860283785714285	0.09889540614285718	-11.603549857142857	2.7027505999999994	0.5224224385714286	3145.086976800646
9	-23.309524285714286	21.130485142857143	-6.285714285714286	-87.85714285714286	0.0	0.93809524	0.8857142828571429	-6.571428571428571	0.0	-6.571428571428571	-6.571428571428571	22.309524285714286	6.571428571428571	15	-3.6298198	2.371988685714286	-0.3840672571428571	-10.527570585714285	-3.629804742857143	2.3714684999999998	-0.38116020857142857	-10.381485428571427	-3.7406105714285713	0.8164307785714285	0.2774399285714286	-11.400521428571428	2.8582677428571435	0.5251331042857142	3368.4962821006775
10	-23.53809571428571	23.085767142857144	-6.285714285714286	-94.14285714285714	0.0	0.9238095257142858	0.8809523828571428	-6.571428571428571	0.0	-6.571428571428571	-6.571428571428571	22.53809571428571	6.571428571428571	12	-3.7560181285714287	2.6108457428571428	-0.36014186857142855	-11.440289285714286	-3.7560868	2.610188671428571	-0.36041993428571434	-11.310122428571427	-3.7122583428571425	0.84015895	0.2651185242857143	-11.300664142857142	2.985020571428571	0.5229579171428571	3593.4094923904963
11	-24.595238428571427	25.684383142857143	-6.428571428571429	-100.0	0.0	0.9047619114285714	0.8619047628571428	-6.428571428571429	0.0	-6.428571428571429	-6.428571428571429	23.595238428571427	6.428571428571429	12	-3.865175214285714	2.8223050142857145	-0.33982939428571424	-12.276188714285713	-3.865214042857143	2.8216053714285714	-0.33993470857142855	-12.134040142857144	-3.693123614285714	0.8555118128571427	0.4791676628571429	-11.276836428571428	3.096031671428571	0.5175554257142857	3825.825208902359
12	-23.03333342857143	23.730731999999996	-6.571428571428571	-100.0	0.0	0.919047617142857	0.8761904828571428	-6.428571428571429	0.0	-6.428571428571429	-6.428571428571429	22.03333342857143	6.428571428571429	11	-3.9577258	3.0046296714285714	-0.32447029428571433	-12.902084714285715	-3.957807542857143	3.0039047714285716	-0.32273548	-12.795543714285715	-3.6810200428571425	0.8639146928571427	0.6247274528571429	-11.202000285714288	3.1910873285714283	0.5147317114285714	4047.3411695616587
13	-21.357142857142858	21.014605371428566	-6.571428571428571	-90.85714285714286	0.0	0.9333333314285713	0.8904761971428571	-6.142857142857143	0.0	-6.142857142857143	-6.142857142857143	20.357142857142858	6.142857142857143	11	-4.030978642857143	3.163008585714286	-0.30313790999999995	-13.453190714285714	-4.031114642857142	3.162223542857143	-0.3008320542857143	-13.346017571428572	-3.6692854999999995	0.8717281642857142	0.7482677185714286	-10.994367142857143	3.266688871428572	0.5088234485714286	4256.9932198524475
14	-20.36666657142857	20.7020348	-6.571428571428571	-90.85714285714286	0.0	0.9333333314285713	0.8952380971428571	-5.857142857142857	0.0	-5.857142857142857	-5.857142857142857	19.36666657142857	5.857142857142857	10	-4.093576428571429	3.296747728571429	-0.28985388285714286	-13.978603428571429	-4.093758214285715	3.2958461285714287	-0.2827698357142857	-13.831837000000002	-3.6587190571428567	0.8792582057142857	0.7737560942857143	-11.242443285714286	3.3313651571428573	0.5052727457142857	4459.695828539984
15	-18.580952285714286	19.401436942857146	-6.428571428571429	-90.85714285714286	0.0	0.9428571371428571	0.8952380971428572	-5.857142857142857	0.0	-5.857142857142857	-5.857142857142857	17.580952285714286	5.857142857142857	8	-4.138955314285715	3.4055123714285718	-0.2773937542857143	-14.40456792857143	-4.139133628571429	3.404637385714286	-0.2633151728571429	-14.270736000000001	-3.6476328000000002	0.8855666057142857	0.6337522142857145	-11.374673428571427	3.3775371142857145	0.49672644285714285	4649.975351810455
16	-17.514285571428573	16.92103594285714	-6.428571428571429	-79.85714285714286	0.0	0.9523809457142857	0.8999999971428573	-19.571428571428573	0.0	-19.571428571428573	-19.571428571428573	16.51428557142857	19.571428571428573	8	-4.175780428571429	3.4922248857142857	-0.2641767371428571	-14.725622071428573	-4.1759711	3.491413714285714	-0.2525152114285715	-14.659324571428572	-3.6387584142857143	0.8910529914285714	0.5260077242857143	-11.395043714285716	3.415410371428571	0.4900388614285714	4835.863319090435
17	-15.709523714285714	13.825124185714287	-6.285714285714286	-69.0	0.0	0.9666666599999999	0.9190476171428573	-19.285714285714285	0.0	-19.285714285714285	-19.285714285714285	14.709523714285714	19.285714285714285	10	-4.199528514285714	3.5558044142857144	-0.25482206714285716	-15.030594571428571	-4.199709814285714	3.5549345857142853	-0.24315572571428573	-14.94048485714286	-3.6313018428571433	0.8964544571428571	0.44242171285714293	-11.891451000000002	3.4396483142857135	0.48304940999999996	5009.277057034628
18	-13.147619	10.101204042857143	-5.857142857142857	-58.42857142857143	0.0	0.9857142742857145	0.9428571371428571	-19.285714285714285	0.0	-19.285714285714285	-19.285714285714285	12.147618999999997	19.285714285714285	10	-4.209461585714286	3.603213457142857	-0.24466200285714287	-15.281676142857142	-4.209629557142857	3.6023082142857143	-0.23832003571428576	-15.221039857142857	-3.6242841999999995	0.9015846628571429	0.3076094214285714	-11.686862	3.4507268714285715	0.47851610142857137	5164.598891837256
19	-12.423809571428572	8.497144471428571	-5.714285714285714	-47.57142857142857	0.0	0.9904761828571429	0.9523809457142857	-19.142857142857142	0.0	-19.142857142857142	-19.142857142857142	11.423809571428572	19.142857142857142	12	-4.2125397142857155	3.6387244285714284	-0.23680196285714286	-15.480671928571429	-4.212667085714285	3.6377837428571427	-0.22805444714285716	-15.385796285714289	-3.618244785714286	0.9074154828571429	0.3888602942857143	-11.650003142857141	3.455193714285714	0.4723593685714286	5314.853996583393
20	-12.476190571428571	9.8165851	-5.714285714285714	-56.714285714285715	0.0	0.9857142742857142	0.9380952314285714	-19.0	0.0	-19.0	-19.0	11.476190571428571	19.0	12	-4.2109479	3.660651442857142	-0.23370851	-15.6463615	-4.211001657142857	3.659645742857143	-0.22247439857142856	-15.560356571428574	-3.6126790000000004	0.9117784771428571	0.46363040571428565	-11.939794285714285	3.4545417428571428	0.46734310142857144	5465.518915312631
21	-13.085714571428573	11.301538957142855	-5.714285714285714	-56.714285714285715	0.0	0.9761904685714285	0.9285714257142859	-19.0	0.0	-19.0	-19.0	12.085714571428573	19.0	12	-4.210013714285714	3.670471657142857	-0.22516359285714288	-15.720455357142859	-4.2100751857142855	3.6693954285714283	-0.21656729285714285	-15.680506	-3.6078497285714293	0.9141306214285715	0.5887126957142856	-11.570839285714285	3.4554784857142855	0.46419676428571427	5620.355946336474
22	-13.661904999999999	12.106502528571427	-5.857142857142857	-56.714285714285715	0.0	0.9714285685714286	0.9285714257142859	-19.0	0.0	-19.0	-19.0	12.661905000000003	19.0	11	-4.208284428571429	3.670273414285714	-0.21769614142857147	-15.785276357142857	-4.2083638	3.6690627285714283	-0.21179586857142857	-15.788503857142857	-3.605948914285715	0.9169564285714287	0.6953437042857143	-11.487634285714288	3.4569083714285718	0.4664662242857143	5779.212941340038
23	-13.671428857142855	12.222041142857142	-5.142857142857143	-57.42857142857143	0.0	0.9714285685714286	0.9285714257142859	-19.0	0.0	-19.0	-19.0	12.671428857142857	19.0	13	-4.209913028571429	3.6688338142857146	-0.21276186142857148	-15.829445928571428	-4.2099544	3.667389814285714	-0.20617170285714284	-15.846592999999999	-3.6043984428571427	0.9188530671428572	0.7567110085714285	-11.765663285714286	3.461423714285715	0.47247177714285715	5938.163648605347
24	-14.457143285714283	13.969667614285713	-5.285714285714286	-68.28571428571429	0.0	0.9666666599999999	0.92380952	-19.142857142857142	0.0	-19.142857142857142	-19.142857142857142	13.45714314285714	19.142857142857142	12	-4.211046371428571	3.6667339999999995	-0.2057623842857143	-15.839443214285712	-4.210986614285714	3.6652498714285717	-0.19559645	-15.866593571428572	-3.6036569	0.91871395	0.9639912285714285	-11.216079000000002	3.466337071428572	0.4791846128571429	6102.596372093473
25	-15.328571857142856	15.700667042857143	-5.571428571428571	-78.85714285714286	0.0	0.9619047514285713	0.9142857142857144	-19.142857142857142	0.0	-19.142857142857142	-19.142857142857142	14.328571714285713	19.142857142857142	12	-4.220946585714286	3.667766942857143	-0.19881390142857142	-15.918389214285712	-4.220946928571428	3.6662204714285713	-0.18622311857142856	-15.873904857142856	-3.6022184142857143	0.919856087142857	1.2208973342857143	-11.473760714285715	3.479386242857143	0.4865166985714286	6273.265246425356
26	-16.447619428571425	17.93764104285714	-5.571428571428571	-89.71428571428571	0.0	0.9571428428571427	0.9000000000000001	-18.857142857142858	0.0	-18.857142857142858	-18.857142857142858	15.447619285714284	18.857142857142858	11	-4.236811628571428	3.6724043571428573	-0.18802667714285715	-15.944560285714285	-4.236838585714286	3.670778185714286	-0.17943446428571427	-15.895179285714283	-3.6025944	0.9192018299999999	1.6810343142857143	-11.689022142857143	3.4993207857142856	0.4957237685714286	6451.586455515453
27	-16.790476714285713	18.8220179	-5.714285714285714	-89.71428571428571	0.0	0.9523809428571429	0.8952381	-19.285714285714285	0.0	-19.285714285714285	-19.285714285714285	15.790476571428572	19.285714285714285	11	-4.2624262	3.6804047714285724	-0.18005041428571428	-15.934809714285715	-4.262462585714286	3.6787399	-0.17398691428571428	-15.884220999999998	-3.6029239	0.91973603	1.6251400057142857	-11.387419571428572	3.5301817285714288	0.5095352757142857	6632.6498368127
28	-16.119048000000003	17.264270042857145	-5.857142857142857	-89.71428571428571	0.0	0.9619047485714285	0.8904761999999999	-19.428571428571427	0.0	-19.428571428571427	-19.428571428571427	15.11904785714286	19.428571428571427	11	-4.2938110571428565	3.694731385714286	-0.1734697	-15.962709857142857	-4.293838057142858	3.693070671428571	-0.16502386285714285	-15.879007142857143	-3.6054376142857145	0.9190098999999999	1.7110731485714286	-11.426227857142859	3.5670749571428573	0.5258675957142857	6808.762626647949
29	-15.561905142857142	16.506470328571428	-5.0	-89.71428571428571	0.0	0.9666666485714286	0.8857143	-19.428571428571427	0.0	-19.428571428571427	-19.428571428571427	14.561905	19.428571428571427	13	-4.333507771428572	3.7185715857142854	-0.16525266714285716	-16.067500428571428	-4.333497299999999	3.7170516000000005	-0.1587245542857143	-15.890623857142856	-3.604672	0.9210021928571429	2.010512848571429	-11.382085642857144	3.6121092571428575	0.5433941957142857	6981.25024666105
30	-17.528571857142857	20.45126042857143	-5.857142857142857	-100.0	0.0	0.9428571199999999	0.8761904857142857	-5.857142857142857	0.0	-5.857142857142857	-5.857142857142857	16.528571714285714	5.857142857142857	13	-4.381620442857143	3.744248614285714	-0.15726079857142858	-16.06708085714286	-4.381637942857143	3.7429269000000005	-0.1499225985714286	-15.891221	-3.6038342999999995	0.9244072614285713	2.976510705714286	-10.912753357142858	3.6671057428571423	0.5605036014285715	7164.562231983457
31	-18.042857285714287	21.31318871428572	-5.714285714285714	-100.0	0.0	0.9380952200000001	0.8619047714285714	-6.0	0.0	-6.0	-6.0	17.042857285714287	6.0	15	-4.4458787285714285	3.7749754142857137	-0.1473460042857143	-16.101673857142856	-4.4458883	3.7737302142857145	-0.14513680428571427	-15.941558285714288	-3.6034344857142853	0.9269173842857142	3.972520062857143	-11.040847214285714	3.739528257142857	0.5812589228571429	7351.458718878882
32	-18.371428714285713	22.134630285714284	-5.857142857142857	-100.0	0.0	0.93333332	0.8571428714285713	-6.857142857142857	0.0	-6.857142857142857	-6.857142857142857	17.371428714285713	6.857142857142857	14	-4.5184039714285715	3.810641471428571	-0.13837707285714287	-16.111860428571426	-4.518355099999999	3.809471442857143	-0.13640358571428574	-16.013713142857142	-3.604336571428571	0.9283968271428572	4.053161805714286	-11.0009705	3.8207940714285713	0.6058854085714286	7540.88981621606
33	-18.052380999999997	20.801742714285712	-6.142857142857143	-94.85714285714286	0.0	0.9380952285714287	0.8571428714285715	-7.285714285714286	0.0	-7.285714285714286	-7.285714285714286	17.05238114285714	7.285714285714286	14	-4.602941485714285	3.8549472714285713	-0.13309836	-16.137194285714283	-4.602902957142858	3.8538494714285716	-0.1272890614285714	-16.079684714285712	-3.601745814285714	0.9339496371428572	4.122895134285715	-10.880827499999999	3.9132248428571432	0.6319516285714286	7728.200389725821
34	-17.690476142857143	19.94750157142857	-5.857142857142857	-94.85714285714286	0.0	0.9428571285714284	0.8619047714285715	-18.714285714285715	0.0	-18.714285714285715	-18.714285714285715	16.690476285714286	18.714285714285715	15	-4.687979914285714	3.9114402000000004	-0.12389424857142857	-16.183367571428573	-4.687888471428571	3.9103698428571434	-0.12035367857142858	-16.14587428571428	-3.597405257142857	0.9429071942857142	4.975731057142857	-11.1231425	4.005461828571429	0.6517267385714286	7915.421474899565
35	-17.723809428571425	18.508367714285715	-5.714285714285714	-84.42857142857143	0.0	0.9476190371428571	0.8714285771428572	-18.714285714285715	0.0	-18.714285714285715	-18.714285714285715	16.72380957142857	18.714285714285715	14	-4.774545057142857	3.981443657142857	-0.11622458857142856	-16.238978714285714	-4.774488757142857	3.980538357142857	-0.11508908857142856	-16.240196142857144	-3.5897201142857145	0.9556616028571429	5.3958139	-11.001000785714286	4.0976038	0.6689873871428572	8102.693870953151
36	-18.709523714285712	19.221784000000003	-6.428571428571429	-84.42857142857143	0.0	0.9428571371428571	0.8809523828571428	-18.857142857142858	0.0	-18.857142857142858	-18.857142857142858	17.70952385714286	18.857142857142858	12	-4.8561650285714295	4.060341885714286	-0.11328758485714287	-16.312029285714285	-4.8561353714285715	4.059300528571428	-0.10892561428571428	-16.349550714285716	-3.5786643285714286	0.9689094314285713	5.415783028571428	-11.010742857142858	4.182592428571429	0.6777484657142858	8296.417744364056
37	-17.46190457142857	15.502105042857142	-6.428571428571429	-74.42857142857143	0.0	0.9666666657142856	0.8952381028571429	-18.857142857142858	0.0	-18.857142857142858	-18.857142857142858	16.461904714285712	18.857142857142858	11	-4.923741542857143	4.148229371428572	-0.11166131485714285	-16.527270285714287	-4.923686457142857	4.147193842857143	-0.10676028	-16.502541428571426	-3.5633977714285714	0.9855280814285713	5.413883457142857	-11.098453000000003	4.250315914285714	0.6775640028571429	8481.175295523235
38	-17.12857142857143	14.711633614285713	-6.428571428571429	-74.42857142857143	0.0	0.9714285657142857	0.9047619171428571	-18.714285714285715	0.0	-18.714285714285715	-18.714285714285715	16.128571571428573	18.714285714285715	9	-4.9717651571428565	4.239590142857144	-0.10915014485714288	-16.747327571428574	-4.9717661714285715	4.2385265	-0.10093272714285713	-16.674986714285716	-3.546550914285714	1.0037915814285714	4.525408714285715	-11.276826142857145	4.2957661571428565	0.6650631742857144	8663.367427076611
39	-16.619047714285717	12.682605471428571	-6.428571428571429	-66.14285714285714	0.0	0.9809523742857144	0.9190476228571428	-17.857142857142858	0.0	-17.857142857142858	-17.857142857142858	15.619047857142858	17.857142857142858	10	-4.999939771428572	4.326500357142857	-0.10366134771428571	-16.924017571428575	-4.999946885714286	4.325533214285714	-0.09100286228571429	-16.82891671428571	-3.5255531428571425	1.023847367142857	5.299621614285714	-11.126628714285715	4.318987957142857	0.64011686	8841.643881355014
40	-16.304762	13.447725185714287	-6.0	-71.28571428571429	0.0	0.9761904657142857	0.9190476228571428	-17.714285714285715	0.0	-17.714285714285715	-17.714285714285715	15.304761999999998	17.714285714285715	11	-5.004595728571429	4.402926114285714	-0.10141034914285715	-17.148094285714286	-5.004592814285714	4.4020119285714285	-0.08678066514285714	-17.05343257142857	-3.505611642857143	1.0417737857142857	5.010018100000001	-11.080689857142858	4.318192785714285	0.6091334457142857	9017.72238584927
41	-15.857142999999999	11.739745571428571	-6.0	-60.714285714285715	0.0	0.9809523742857144	0.9285714285714286	-5.857142857142857	0.0	-5.857142857142857	-5.857142857142857	14.857142999999999	5.857142857142857	11	-4.989891300000001	4.458079728571428	-0.10068959857142858	-17.402545	-4.989939185714285	4.457247657142856	-0.07998937228571427	-17.321846999999998	-3.4863900714285707	1.0548743285714284	4.353572600000001	-10.791908928571429	4.297636814285714	0.5754806242857143	9188.270329236984
42	-15.709524	13.18914642857143	-6.0	-71.14285714285714	0.0	0.9761904657142857	0.9333333285714286	-5.714285714285714	0.0	-5.714285714285714	-5.714285714285714	14.709524	5.714285714285714	11	-4.959902157142857	4.487839728571428	-0.09982703571428572	-17.686616571428573	-4.959916514285715	4.486889971428571	-0.0763153537142857	-17.561125571428573	-3.469689557142857	1.0640677	4.0449988	-10.861508071428572	4.2625655	0.5415357500000001	9358.31583578246
43	-14.033333571428571	10.564174	-5.857142857142857	-60.0	0.0	0.9857142742857142	0.9428571371428571	-5.714285714285714	0.0	-5.714285714285714	-5.714285714285714	13.033333571428571	5.714285714285714	12	-4.9130753857142855	4.488513585714285	-0.09448035657142857	-17.872563714285715	-4.9131423	4.4877259714285715	-0.07254414371428572	-17.782474285714287	-3.4582286714285715	1.0694873285714286	3.775594657142857	-10.9490595	4.2116586428571425	0.50973356	9516.991018465587
44	-13.457143142857145	11.890372957142858	-5.0	-70.0	0.0	0.9809523657142857	0.9333333314285713	-5.857142857142857	0.0	-5.857142857142857	-5.857142857142857	12.457143142857143	5.857142857142857	12	-4.859845814285714	4.463260157142857	-0.08622238942857142	-17.981961285714284	-4.859959157142858	4.4624223	-0.06606215657142858	-17.948090999999998	-3.4500604142857147	1.0707973	2.81982849	-10.89867507142857	4.1563320428571435	0.4846258857142858	9672.303129673004
45	-13.33809542857143	12.674012814285716	-5.0	-70.0	0.0	0.9761904657142857	0.9238095171428571	-5.857142857142857	0.0	-5.857142857142857	-5.857142857142857	12.33809542857143	5.857142857142857	11	-4.7981972	4.4146554	-0.08062632942857142	-18.138116571428572	-4.798258971428572	4.413935914285714	-0.06324711742857143	-18.098201285714286	-3.4428119571428577	1.0719334857142857	2.6442028328571427	-10.735916071428573	4.0924035142857145	0.46566114000000003	9827.213488408497
46	-12.566666714285715	12.050220242857145	-4.857142857142857	-66.85714285714286	0.0	0.9761904657142857	0.9238095171428571	-5.714285714285714	0.0	-5.714285714285714	-5.714285714285714	11.566666714285715	5.714285714285714	9	-4.734209528571428	4.352901614285714	-0.07873747371428572	-18.288849142857142	-4.734278600000001	4.352149600000001	-0.06509919442857141	-18.200791714285714	-3.440904671428572	1.0701840714285713	1.7193239757142855	-10.7392815	4.0283522000000005	0.45249603714285713	9976.74268569265
47	-12.461905	12.063779814285718	-5.0	-66.85714285714286	0.0	0.9761904657142857	0.9333333228571428	-5.571428571428571	0.0	-5.571428571428571	-5.571428571428571	11.461905	5.571428571428571	8	-4.670295171428571	4.281444814285714	-0.074214828	-18.36599457142857	-4.670363242857142	4.280772457142857	-0.065124023	-18.235126285714284	-3.440436214285714	1.0670240714285713	1.5005301185714284	-10.78749935714286	3.9645191714285715	0.44303823428571437	10125.935861689704
48	-12.757143000000001	12.06357942857143	-5.142857142857143	-66.85714285714286	0.0	0.9761904657142857	0.9333333228571428	-5.857142857142857	0.0	-5.857142857142857	-5.857142857142857	11.757143000000001	5.857142857142857	9	-4.6143407	4.2109336285714285	-0.06984123857142857	-18.35246442857143	-4.614395571428572	4.210189728571428	-0.06565058342857143	-18.24689957142857	-3.443853214285714	1.0627698428571428	1.3926645185714286	-10.839994142857142	3.9090834428571424	0.43590922142857147	10277.109317541122
49	-12.48095242857143	10.36661722857143	-5.285714285714286	-56.42857142857143	0.0	0.9809523742857144	0.9333333228571428	-6.0	0.0	-6.0	-6.0	11.48095242857143	6.0	10	-4.561253128571429	4.147348242857142	-0.06622829285714286	-18.318686285714286	-4.561309028571428	4.1467189	-0.06382538771428571	-18.199759142857143	-3.4492494	1.0585006571428572	1.3041277185714286	-10.872977714285712	3.8568790428571424	0.42887011	10426.098193917956
50	-13.828571428571426	13.124337228571429	-5.142857142857143	-67.57142857142857	0.0	0.9714285657142857	0.9190476085714286	-6.0	0.0	-6.0	-6.0	12.828571428571431	6.0	9	-4.521834785714286	4.098430671428571	-0.062773492	-18.326111571428573	-4.5219137571428565	4.097807957142857	-0.06234168285714286	-18.139538714285717	-3.4539322857142856	1.0555486	1.233536332857143	-10.937603	3.818792385714286	0.42570631714285717	10584.483427728925
51	-14.147618999999997	13.214230657142854	-5.857142857142857	-67.57142857142857	0.0	0.9714285657142857	0.9238095085714287	-6.142857142857143	0.0	-6.142857142857143	-6.142857142857143	13.147619	6.142857142857143	9	-4.494294571428571	4.063701814285714	-0.05968461014285715	-18.293283714285714	-4.494353585714285	4.0630275285714275	-0.060026733857142855	-18.13608285714286	-3.4627003999999997	1.0500509857142855	1.2443837000000002	-10.961967857142856	3.7925855142857143	0.42116777714285714	10744.565933602196
52	-13.761904714285714	12.33433537142857	-5.857142857142857	-67.57142857142857	0.0	0.9761904657142857	0.9333333228571429	-6.142857142857143	0.0	-6.142857142857143	-6.142857142857143	12.761904714285714	6.142857142857143	10	-4.482807200000001	4.046971842857142	-0.05774117271428571	-18.22339	-4.4828584142857135	4.046275771428571	-0.058403563	-18.09346557142857	-3.4715469999999997	1.043831	1.2619187714285718	-11.033704	3.783977228571428	0.42317028	10901.756409168243
53	-14.314285714285715	12.738557514285715	-6.0	-69.0	0.0	0.9761904657142857	0.9238095171428571	-19.714285714285715	0.0	-19.714285714285715	-19.714285714285715	13.314285714285715	19.714285714285715	10	-4.482247800000001	4.0431928	-0.05421526914285713	-18.12857	-4.482284928571429	4.042417814285714	-0.05844815471428571	-18.057964857142856	-3.4790206000000006	1.038918357142857	1.1616677	-11.328156428571429	3.7853825285714287	0.42455820000000005	11065.961155142102
54	-15.680952285714286	14.694562371428573	-5.714285714285714	-69.0	0.0	0.96190476	0.8952380900000001	-19.857142857142858	0.0	-19.857142857142858	-19.857142857142858	14.680952285714286	19.857142857142858	11	-4.490410871428572	4.0505866	-0.053310286285714284	-18.115137428571426	-4.490452214285715	4.0496643	-0.05756504328571428	-18.03637357142857	-3.4851005857142856	1.036628057142857	1.3350497714285712	-11.28580157142857	3.7956649000000007	0.4275074742857143	11239.690332685199
55	-16.033333285714285	16.430286942857144	-5.0	-79.57142857142857	0.0	0.9571428514285714	0.8809523842857143	-19.857142857142858	0.0	-19.857142857142858	-19.857142857142858	15.033333285714283	19.857142857142858	10	-4.508728057142858	4.068213685714285	-0.05381648271428572	-18.15598657142857	-4.508807185714287	4.067282785714285	-0.058054233571428575	-18.03362614285714	-3.491781457142857	1.0322184285714286	1.393348157142857	-11.238594642857143	3.8173686571428576	0.43453719857142853	11415.944167750222
56	-16.957142857142856	18.994920285714283	-5.0	-90.0	0.0	0.9476190428571428	0.8714285785714286	-19.714285714285715	0.0	-19.714285714285715	-19.714285714285715	15.957142857142856	19.714285714285715	11	-4.534152771428571	4.0923006428571425	-0.053199620428571424	-18.227801285714285	-4.534252028571429	4.091126785714286	-0.05622352585714285	-18.105364285714284	-3.494631828571429	1.031669557142857	1.4477088142857142	-11.427209785714284	3.8456251428571426	0.44447194142857144	11598.86173759188
57	-16.280952428571428	18.08289842857143	-5.0	-90.0	0.0	0.9523809428571427	0.8809523842857142	-19.857142857142858	0.0	-19.857142857142858	-19.857142857142858	15.280952428571428	19.857142857142858	12	-4.570383114285714	4.122965171428571	-0.054086403428571427	-18.301563714285717	-4.570409300000001	4.12156872857143	-0.05744514214285714	-18.203623142857143	-3.498683071428572	1.0286525857142856	1.4600199285714286	-11.310738785714284	3.8851035571428567	0.45559395999999996	11777.197405781064
58	-17.047619	18.798382428571426	-5.142857142857143	-90.0	0.0	0.9476190428571429	0.8809523842857143	-19.714285714285715	0.0	-19.714285714285715	-19.714285714285715	16.047619	19.714285714285715	12	-4.6072194714285715	4.158918514285714	-0.05723971814285715	-18.362244428571426	-4.607201442857144	4.157416685714286	-0.05972826542857144	-18.21715157142857	-3.499922042857143	1.0276176142857143	2.614425657142857	-11.313127071428571	3.925423742857143	0.47105406714285714	11961.101071391788
59	-18.642857142857142	20.730576714285714	-5.142857142857143	-90.0	0.0	0.933333337142857	0.8809523842857142	-19.714285714285715	0.0	-19.714285714285715	-19.714285714285715	17.642857142857142	19.714285714285715	11	-4.6527537	4.1996342857142865	-0.05983421785714286	-18.36761085714286	-4.652845442857143	4.197836728571429	-0.060585631142857144	-18.23521142857143	-3.5031834	1.0258041999999998	2.5888878999999996	-11.147348214285714	3.975175228571428	0.48827228714285714	12156.174243518284
60	-19.704761714285716	23.60221157142857	-5.142857142857143	-100.0	0.0	0.9190476228571428	0.8761904842857142	-6.285714285714286	0.0	-6.285714285714286	-6.285714285714286	18.704761714285716	6.285714285714286	11	-4.710150628571428	4.245865614285714	-0.06446849928571428	-18.46454685714286	-4.710252671428571	4.243812771428571	-0.06139577442857143	-18.277107714285712	-3.5086596142857145	1.0224025	2.5861406385714285	-10.924681928571427	4.037336242857142	0.5102365414285714	12355.787736041206
61	-19.876190285714284	23.602934142857144	-5.428571428571429	-100.0	0.0	0.9190476228571428	0.8857142914285713	-6.285714285714286	0.0	-6.285714285714286	-6.285714285714286	18.876190285714284	6.285714285714286	10	-4.776894485714286	4.299982385714285	-0.06531339642857142	-18.506925142857142	-4.776893671428572	4.297813857142857	-0.060687970142857144	-18.348477714285714	-3.5145969142857143	1.0182255142857142	2.5153797814285714	-10.9756335	4.110100957142857	0.5363670028571429	12556.504091160637
62	-20.552380857142857	24.41055814285715	-6.142857142857143	-100.0	0.0	0.9142857228571428	0.8904761914285714	-19.571428571428573	0.0	-19.571428571428573	-19.571428571428573	19.552380857142857	19.571428571428573	10	-4.852643914285714	4.363327071428571	-0.06820025714285713	-18.556513285714285	-4.8526770571428575	4.3608145714285715	-0.062740748	-18.397009857142855	-3.5185933285714293	1.0158547428571427	2.4589612242857144	-10.962745428571427	4.190915357142857	0.5636794514285715	12765.009922027588
63	-21.295238000000005	25.01561642857143	-6.0	-100.0	0.0	0.9095238171428572	0.8857142914285713	-19.428571428571427	0.0	-19.428571428571427	-19.428571428571427	20.295238000000005	19.428571428571427	11	-4.943675828571429	4.438632457142857	-0.07174028942857143	-18.57426	-4.943625771428572	4.436129714285714	-0.06589878428571429	-18.461765142857143	-3.5284780000000002	1.0076412371428571	2.3220928814285715	-10.674506571428571	4.288986357142856	0.5950112085714286	12978.467876740864
64	-22.538095285714288	26.51366057142857	-6.285714285714286	-100.0	0.0	0.9000000114285714	0.8523809642857142	-19.142857142857142	0.0	-19.142857142857142	-19.142857142857142	21.538095285714288	19.142857142857142	11	-5.045503442857142	4.5263127857142855	-0.07424302942857142	-18.536838857142858	-5.045435071428572	4.52361	-0.06768911200000001	-18.478580714285716	-3.5379637857142856	1.0017465614285714	2.25656211	-10.806059	4.398545	0.6323354442857143	13200.423380374908
65	-22.076190428571433	24.369382957142857	-6.142857142857143	-90.57142857142857	0.0	0.9095238200000001	0.8571428699999999	-19.142857142857142	0.0	-19.142857142857142	-19.142857142857142	21.076190428571433	19.142857142857142	14	-5.1666804428571425	4.630318157142857	-0.076151308	-18.651817428571427	-5.166661385714286	4.627529757142858	-0.06893965485714285	-18.562854571428574	-3.5433072857142855	0.9997222471428573	1.1866408957142858	-10.832156357142855	4.526806142857143	0.6740458371428572	13418.98954640116
66	-21.685714285714287	22.660360385714284	-6.142857142857143	-90.57142857142857	0.0	0.9238095257142857	0.8476190557142856	-19.428571428571427	0.0	-19.428571428571427	-19.428571428571427	20.685714285714287	19.428571428571427	16	-5.291559971428571	4.748847814285715	-0.07865538714285715	-18.812448285714286	-5.2914381	4.745992528571429	-0.07031332414285714	-18.681411714285712	-3.5446082142857143	1.0014637471428571	1.3404262528571427	-10.997746642857141	4.6572243	0.7117306699999999	13634.712687798909
67	-22.219047714285715	21.873007957142857	-6.0	-90.57142857142857	0.0	0.9285714314285712	0.8476190557142856	-19.428571428571427	0.0	-19.428571428571427	-19.428571428571427	21.21904771428572	19.428571428571427	17	-5.412912399999999	4.8812102428571436	-0.08188666557142857	-19.059177714285713	-5.412873728571428	4.878429885714285	-0.07076360985714285	-18.970102285714287	-3.540993071428571	1.0062089900000002	1.4829742714285712	-11.103649357142857	4.7823103571428565	0.7448153328571429	13854.040335314614
68	-22.266666857142862	20.78497652857143	-6.142857142857143	-90.57142857142857	0.0	0.9380952371428571	0.8476190557142856	-19.571428571428573	0.0	-19.571428571428573	-19.571428571428573	21.26666685714286	19.571428571428573	20	-5.531004357142856	5.021203528571428	-0.08640885557142856	-19.358502714285716	-5.530940442857143	5.0183748857142865	-0.0720427427142857	-19.240134285714287	-3.529732671428571	1.0190651757142857	1.7681877285714285	-11.213431928571428	4.900475928571429	0.7651691528571429	14073.656064578465
69	-22.76666685714286	20.12657867142857	-6.142857142857143	-90.57142857142857	0.0	0.9428571371428571	0.8428571557142855	-6.285714285714286	0.0	-6.285714285714286	-6.285714285714286	21.76666685714286	6.285714285714286	22	-5.632626642857143	5.1563694714285715	-0.08762711699999999	-19.851951714285715	-5.632475214285714	5.1538398857142855	-0.07045839699999999	-19.76714157142857	-3.5136975571428573	1.0374094900000002	2.2265190428571424	-11.492076214285715	5.000065428571427	0.7673574614285714	14293.478557109833
70	-21.871428714285717	17.809493242857144	-6.142857142857143	-82.42857142857143	0.0	0.9571428514285714	0.8571428614285713	-6.714285714285714	0.0	-6.714285714285714	-6.714285714285714	20.871428714285717	6.714285714285714	21	-5.714449157142858	5.284088128571428	-0.08911001985714286	-20.57068742857143	-5.714413628571428	5.281708414285715	-0.06967229357142857	-20.491164571428573	-3.4903704714285717	1.06086961	2.6052926714285713	-11.873210928571428	5.077197342857143	0.7538715042857141	14507.14665705817
71	-21.804761857142857	16.455497242857145	-6.285714285714286	-82.42857142857143	0.0	0.9666666571428572	0.8714285685714286	-6.714285714285714	0.0	-6.714285714285714	-6.714285714285714	20.804761857142857	6.714285714285714	19	-5.774252714285715	5.3991745	-0.09027462057142856	-21.365445857142856	-5.774226828571428	5.397173514285716	-0.066829218	-21.42293642857143	-3.466913085714286	1.0824988714285715	3.0092780999999995	-11.8210675	5.131468085714286	0.72971264	14720.46910572052
72	-22.15238114285714	18.173638000000004	-6.285714285714286	-91.85714285714286	0.0	0.9619047485714285	0.8761904685714283	-6.714285714285714	0.0	-6.714285714285714	-6.714285714285714	21.15238114285714	6.714285714285714	18	-5.802114357142857	5.490086214285715	-0.089660512	-22.29273728571428	-5.802025685714286	5.488268514285714	-0.06514001800000001	-22.33387971428571	-3.442408828571429	1.1028546714285714	3.5052275714285708	-11.88124885714286	5.152823185714285	0.6928837400000001	14936.467936720166
73	-21.066666714285713	17.933141714285714	-6.285714285714286	-91.85714285714286	0.0	0.9619047485714285	0.8904761828571429	-6.142857142857143	0.0	-6.142857142857143	-6.142857142857143	20.066666714285713	6.142857142857143	15	-5.807633542857142	5.554397985714286	-0.08795544914285715	-23.276067285714284	-5.807515757142857	5.552901985714286	-0.06393211871428571	-23.463699428571427	-3.418459485714286	1.119171857142857	3.665060057142856	-11.723243285714286	5.152291314285715	0.6544739100000001	15145.1701401983
74	-19.847619142857145	17.351574714285714	-6.142857142857143	-91.85714285714286	0.0	0.9666666485714285	0.8999999885714286	-6.0	0.0	-6.0	-6.0	18.847619142857145	6.0	14	-5.7882668285714285	5.583524557142858	-0.08430199714285715	-24.136966	-5.7880961	5.582295342857143	-0.061005636714285716	-24.390365142857142	-3.396764514285714	1.1328673857142857	4.091185799999999	-11.593711571428571	5.128619314285714	0.6147858471428572	15345.361545596805
75	-18.72380957142857	17.306673571428572	-6.142857142857143	-91.85714285714286	0.0	0.9666666485714286	0.9142857085714285	-5.714285714285714	0.0	-5.714285714285714	-5.714285714285714	17.72380942857143	5.714285714285714	12	-5.751102628571429	5.582735514285714	-0.08129980571428572	-24.99216771428571	-5.750975771428571	5.581536771428572	-0.05881891471428571	-25.361783142857142	-3.385806428571428	1.1356188571428572	3.8471424571428563	-11.651288285714287	5.089907928571429	0.5843026228571429	15537.467468568257
76	-17.142857	15.497172242857143	-6.142857142857143	-81.0	0.0	0.9714285571428573	0.9285714142857142	-5.428571428571429	0.0	-5.428571428571429	-5.428571428571429	16.142856857142856	5.428571428571429	10	-5.7067884	5.560297371428573	-0.0778581157142857	-25.623488857142856	-5.7066959285714285	5.5590806285714285	-0.057510321857142846	-25.910060285714284	-3.3781445714285714	1.1330520285714285	3.440449057142857	-11.655373	5.0460974	0.5635321085714285	15718.933299813953
77	-17.195238	17.253308385714288	-6.142857142857143	-89.14285714285714	0.0	0.9619047485714286	0.9190476085714286	-5.142857142857143	0.0	-5.142857142857143	-5.142857142857143	16.19523785714286	5.142857142857143	9	-5.664977828571428	5.522068385714285	-0.07462938857142856	-26.270226857142855	-5.664856385714286	5.520884385714285	-0.05566115485714285	-26.478753428571427	-3.3743095857142857	1.1282929571428573	3.2166150857142854	-11.263641142857145	5.005060585714285	0.5545891514285715	15900.80156997272
78	-15.86190457142857	17.13523452857143	-6.0	-89.14285714285714	0.0	0.9619047485714285	0.9238095228571428	-18.571428571428573	0.0	-18.571428571428573	-18.571428571428573	14.861904428571426	18.571428571428573	9	-5.614908028571428	5.467933057142858	-0.07189980142857143	-26.60026357142857	-5.614760242857143	5.466736942857142	-0.053282916999999985	-26.567965142857144	-3.3710810142857146	1.1244427714285714	2.9403268571428574	-11.128435571428572	4.955374028571428	0.54671248	16076.345470700946
79	-15.890476142857144	18.243260814285716	-6.0	-89.14285714285714	0.0	0.9523809428571429	0.9047619028571428	-18.714285714285715	0.0	-18.714285714285715	-18.714285714285715	14.890475999999998	18.714285714285715	7	-5.568890671428571	5.4109868285714295	-0.07044671142857142	-26.769011714285714	-5.568831871428571	5.409625942857142	-0.05061576699999999	-26.93557742857143	-3.3753011	1.1170509285714287	2.434217071428571	-11.215343857142857	4.911666328571428	0.5456643742857142	16252.274938855853
80	-15.895238142857142	18.2694801	-6.0	-89.14285714285714	0.0	0.9523809428571429	0.9142857085714284	-23.142857142857142	0.0	-23.142857142857142	-23.142857142857142	14.895238	23.142857142857142	9	-5.539165471428572	5.364472871428572	-0.06942740571428573	-27.530260571428567	-5.5391676571428565	5.3630515857142855	-0.04961404757142857	-27.25736442857143	-3.3837224428571426	1.109696442857143	2.2477489428571427	-11.336852000000002	4.8856994857142855	0.5512332657142858	16428.825259140558
81	-15.847619142857143	17.314975099999998	-6.285714285714286	-82.71428571428571	0.0	0.9571428514285714	0.9190476085714285	-23.285714285714285	0.0	-23.285714285714285	-23.285714285714285	14.847619	23.285714285714285	10	-5.527056228571429	5.33610367142857	-0.0691167	-27.923759714285712	-5.527026971428572	5.334642957142856	-0.04884099671428571	-27.486030714285715	-3.3961978714285714	1.1005922428571429	1.6964513285714282	-11.398528285714287	4.876319557142858	0.5601661314285714	16604.871097360337
82	-15.433333428571428	15.164237814285713	-6.142857142857143	-73.28571428571429	0.0	0.9666666599999999	0.9190476085714285	-23.571428571428573	0.0	-23.571428571428573	-23.571428571428573	14.433333428571428	23.571428571428573	12	-5.535617042857143	5.334084071428571	-0.06869679085714285	-28.13233757142857	-5.535662628571428	5.332891099999999	-0.04929327042857142	-27.652019000000003	-3.408544442857143	1.0933106285714285	1.5971132000000001	-11.16052557142857	4.888921471428572	0.5676870314285715	16778.41403041567
83	-16.88095257142857	17.577091857142857	-6.285714285714286	-84.14285714285714	0.0	0.9571428514285715	0.9047619028571428	-23.857142857142858	0.0	-23.857142857142858	-23.857142857142858	15.880952571428569	23.857142857142858	15	-5.570819757142858	5.364922214285714	-0.06939795228571428	-28.13661385714286	-5.570839514285715	5.363701671428572	-0.04839712014285714	-27.826665714285717	-3.422660457142857	1.087200042857143	1.6403021857142857	-11.104852428571428	4.928152428571429	0.5842821885714286	16961.88459311213
84	-18.295238285714287	17.653563428571427	-6.285714285714286	-84.14285714285714	0.0	0.9571428514285714	0.9000000028571428	-24.0	0.0	-24.0	-24.0	17.295238285714287	24.0	15	-5.617997828571427	5.425972214285714	-0.07065788942857142	-27.68414028571428	-5.617994085714286	5.424610342857143	-0.05012017857142857	-27.424216	-3.4379598000000002	1.0797283	1.6089146571428574	-11.154253285714287	4.981600042857143	0.6124993028571428	17155.100702898842
85	-19.685714571428573	18.065986857142857	-6.428571428571429	-84.14285714285714	0.0	0.9571428514285714	0.9095238085714286	-10.857142857142858	0.0	-10.857142857142858	-10.857142857142858	18.685714571428573	10.857142857142858	15	-5.690453542857143	5.522751971428572	-0.071409578	-27.599442857142854	-5.6905057999999995	5.521624628571429	-0.052537063714285716	-27.565902571428573	-3.454389057142857	1.0720473714285714	1.6795518857142857	-11.331717428571428	5.060910071428572	0.6466392885714286	17354.857111045294
86	-22.690476285714286	18.95784085714286	-6.571428571428571	-84.14285714285714	0.0	0.9428571371428571	0.9047619085714285	-11.571428571428571	0.0	-11.571428571428571	-11.571428571428571	21.690476285714286	11.571428571428571	26	-5.794528071428571	5.658750014285714	-0.07304469371428571	-27.507138285714287	-5.794637228571427	5.657677485714286	-0.05797270171428571	-27.260274428571428	-3.4703895000000005	1.0648804857142857	1.8038544857142857	-11.302893714285716	5.173114528571429	0.6895149371428572	17575.192212820053
87	-28.614285999999996	20.902043571428575	-6.857142857142857	-84.14285714285714	0.0	0.9238095171428571	0.8761904814285714	-10.142857142857142	0.0	-10.142857142857142	-10.142857142857142	27.614285999999996	10.142857142857142	28	-5.917404271428572	5.826569785714286	-0.07406978085714286	-26.617957999999998	-5.917543728571428	5.825261842857143	-0.06247641057142857	-26.765066285714283	-3.4853441857142857	1.0584441142857144	1.742779414285714	-11.412737000000002	5.302226028571428	0.7375999657142858	17836.851415497917
88	-35.82381028571428	24.45611385714286	-7.0	-90.57142857142857	0.0	0.8571428542857144	0.8047619142857144	-23.571428571428573	0.0	-23.571428571428573	-23.571428571428573	34.82381028571428	23.571428571428573	31	-6.062339271428572	6.023396171428571	-0.0761873137142857	-26.322005	-6.062512171428572	6.021910614285715	-0.07094484057142857	-26.596496857142856	-3.494891114285714	1.0562456714285715	1.8837860285714283	-11.774821714285716	5.454392242857144	0.7911305142857143	18151.940167393004
89	-45.23333414285714	27.893358857142857	-7.428571428571429	-100.0	0.0	0.7666666642857143	0.7190476285714287	-30.142857142857142	0.0	-30.142857142857142	-30.142857142857142	44.23333414285714	30.142857142857142	42	-6.2328139857142855	6.2454223142857135	-0.07898592285714287	-26.394456	-6.232984557142857	6.243550614285716	-0.07686432885714287	-26.50652285714286	-3.5036449714285713	1.0526161857142857	2.0084736428571426	-11.767293857142857	5.633482142857142	0.8681479285714285	18533.646651404244
90	-53.95238185714286	28.62195857142857	-7.714285714285714	-100.0	0.0	0.6809523785714287	0.6333333400000001	-43.42857142857143	0.0	-43.42857142857143	-43.42857142857143	52.95238185714286	43.42857142857143	52	-6.4089576428571435	6.475389028571429	-0.082401758	-26.79135671428572	-6.409133242857143	6.473487614285714	-0.08474403914285714	-26.732306	-3.5101048285714285	1.0498083857142857	2.0218979	-11.611196000000001	5.816931714285714	0.9392450142857143	18979.045883144652
91	-62.08095328571428	29.05742371428571	-8.428571428571429	-100.0	0.0	0.599999997142857	0.5476190514285715	-56.857142857142854	0.0	-56.857142857142854	-56.857142857142854	61.08095328571428	56.857142857142854	65	-6.601374171428572	6.714890914285713	-0.08648561285714285	-27.648739714285718	-6.6015216	6.712494885714286	-0.08986408028571428	-27.540347142857144	-3.513941771428571	1.0494161428571431	2.293443228571428	-11.727283857142856	6.0153691857142855	1.0132345857142855	19484.15311047009
92	-71.27142985714285	29.763811428571426	-9.0	-100.0	0.0	0.5047619057142857	0.4380952414285715	-64.42857142857143	0.0	-64.42857142857143	-64.42857142857143	70.27142985714285	64.42857142857143	78	-6.797976057142857	6.9585564	-0.09110974714285715	-28.715360571428572	-6.798179414285714	6.9552802285714295	-0.09430699942857143	-28.395383142857145	-3.509192071428571	1.0538062857142858	2.2713753285714287	-11.645694857142857	6.217366471428571	1.0811832857142856	20055.236345631736
93	-78.238097	28.185673714285713	-9.428571428571429	-100.0	0.0	0.4238095242857142	0.34761905142857147	-71.0	0.0	-71.0	-71.0	77.238097	71.0	74	-6.992879528571429	7.194475014285715	-0.09490107142857143	-29.909124142857138	-6.9929786571428565	7.191486042857142	-0.09566165857142858	-29.766533285714285	-3.4994510285714284	1.0617971857142858	2.344631871428571	-11.690323857142856	6.4166789714285715	1.1727124142857142	20677.19994357654
94	-81.80476342857142	28.303212428571424	-9.285714285714286	-100.0	0.0	0.3571428628571428	0.27619048428571424	-74.28571428571429	0.0	-74.28571428571429	-74.28571428571429	80.80476342857142	74.28571428571429	81	-7.178425099999999	7.413509271428572	-0.09825651	-31.505145571428574	-7.178356942857143	7.410179042857143	-0.09601402485714285	-31.26796042857143	-3.4915195857142853	1.0694158714285715	2.463118	-11.548434285714285	6.606416542857143	1.2706684857142856	21324.39091515541
95	-84.852382	26.609997999999997	-9.428571428571429	-100.0	0.0	0.3190476228571429	0.23809524571428567	-66.85714285714286	0.0	-66.85714285714286	-66.85714285714286	83.852382	66.85714285714286	81	-7.354420771428571	7.613080942857144	-0.10096674142857143	-32.90367157142857	-7.354516557142858	7.6096749	-0.09468178485714285	-32.616429428571436	-3.4802307	1.0791440142857145	2.5574878857142855	-11.095493285714285	6.784253928571429	1.3384512999999998	21991.94945703234
96	-84.43809571428572	26.568328428571427	-9.142857142857142	-100.0	0.0	0.3380952414285714	0.24761905428571426	-73.57142857142857	0.0	-73.57142857142857	-73.57142857142857	83.43809571428572	73.57142857142857	75	-7.508599057142858	7.784835014285714	-0.10324401142857142	-34.25482457142858	-7.508704128571429	7.781740328571429	-0.09178018057142857	-34.195810571428574	-3.4705768	1.0878531857142855	2.6522794999999997	-11.07599142857143	6.941749414285715	1.4118882999999998	22658.405093533653
97	-84.442858	26.375672142857145	-9.857142857142858	-100.0	0.0	0.33809524142857134	0.2428571471428571	-66.14285714285714	0.0	-66.14285714285714	-66.14285714285714	83.442858	66.14285714285714	75	-7.654303485714286	7.9455414428571425	-0.10702535628571429	-35.70753685714286	-7.654452342857144	7.94266247142857	-0.09248161057142856	-35.82255528571429	-3.4561061142857143	1.0987179714285713	2.836111471428571	-11.230578142857143	7.089893557142856	1.4852024	23323.377372367042
98	-84.64761942857142	26.980686428571428	-9.428571428571429	-100.0	0.0	0.3238095285714286	0.23809524	-61.857142857142854	0.0	-61.857142857142854	-61.857142857142854	83.64761942857142	61.857142857142854	73	-7.7809307428571435	8.082519071428571	-0.11029677428571429	-36.95299371428571	-7.781150914285715	8.080436528571429	-0.09107367642857143	-37.29652514285714	-3.442621671428572	1.1096836857142856	2.731731614285714	-11.07786957142857	7.21948917142857	1.5418251	23989.216025488717
99	-85.29523857142858	26.19571214285714	-10.571428571428571	-100.0	0.0	0.3095238142857143	0.2142857157142857	-59.57142857142857	0.0	-59.57142857142857	-59.57142857142857	84.29523857142858	59.57142857142857	73	-7.898886285714285	8.197986285714284	-0.1124676857142857	-38.12691314285714	-7.898904242857143	8.19569752857143	-0.09224327428571429	-38.53358514285714	-3.436920971428571	1.1153423	2.7373640285714282	-11.05823942857143	7.341976414285713	1.6325856857142858	24659.389634234565
100	-85.60476142857144	25.88367057142857	-10.428571428571429	-100.0	0.0	0.30476190999999997	0.20476190571428574	-59.714285714285715	0.0	-59.714285714285715	-59.714285714285715	84.60476142857144	59.714285714285715	79	-7.992090571428571	8.295129285714285	-0.1140549157142857	-39.61780314285715	-7.992168714285715	8.292536142857143	-0.0946566	-39.624588857142854	-3.424189971428571	1.1281423428571429	2.857511814285714	-11.259108	7.4349449142857145	1.6915133571428573	25331.49627014569
101	-86.64285714285714	24.879739285714283	-11.428571428571429	-100.0	0.0	0.2952381	0.19047619000000002	-67.14285714285714	0.0	-67.14285714285714	-67.14285714285714	85.64285714285714	67.14285714285714	70	-8.065166428571429	8.377812714285714	-0.1181445957142857	-40.65822085714285	-8.065435142857144	8.375572428571429	-0.09752466	-40.93131857142857	-3.4074503000000003	1.1428332714285714	2.921734142857143	-11.232052428571427	7.505445628571429	1.7122218285714286	26012.7478216035
102	-86.60476228571429	25.052954571428568	-11.428571428571429	-100.0	0.0	0.2952381	0.1857142857142857	-69.14285714285714	0.0	-69.14285714285714	-69.14285714285714	85.60476228571429	69.14285714285714	78	-8.118438000000001	8.454093	-0.12305776428571427	-41.92348414285715	-8.118610285714286	8.451240857142858	-0.09985574285714285	-42.26867042857143	-3.393318328571429	1.1558815142857142	2.970835285714286	-11.278052285714285	7.555584585714286	1.7253887857142856	26693.9469565664
103	-87.58571514285714	24.62577	-11.714285714285714	-100.0	0.0	0.2666666714285714	0.14285714285714285	-69.14285714285714	0.0	-69.14285714285714	-69.14285714285714	86.58571514285714	69.14285714285714	80	-8.149678	8.520862000000001	-0.12832046142857143	-42.856045571428574	-8.149649285714286	8.517692285714286	-0.1034027342857143	-43.17538414285715	-3.3788397142857147	1.1686026285714284	3.142967571428571	-11.529117071428571	7.579652871428571	1.7306633571428571	27382.161660534995
104	-88.29047657142857	24.806694	-10.857142857142858	-100.0	0.0	0.24761905142857144	0.12857143	-76.57142857142857	0.0	-76.57142857142857	-76.57142857142857	87.29047657142857	76.57142857142857	80	-8.158154714285713	8.570657142857145	-0.12996689714285714	-43.86893157142857	-8.158159714285715	8.567315	-0.1033902257142857	-43.993840285714285	-3.365152685714286	1.182357942857143	3.2551435714285715	-11.371328714285713	7.579749685714285	1.7373460142857144	28076.373861585344
105	-88.93333371428571	24.03243714285714	-10.857142857142858	-100.0	0.0	0.23809523999999999	0.10952381142857141	-80.85714285714286	0.0	-80.85714285714286	-80.85714285714286	87.93333371428571	80.85714285714286	73	-8.143845142857144	8.615089000000001	-0.1315242557142857	-44.84489657142858	-8.14365842857143	8.61097	-0.10635225728571428	-44.967848571428576	-3.3543482714285715	1.1921821857142856	3.5705799	-11.404258	7.553940671428571	1.7217105000000001	28775.762481008256
106	-88.16666657142856	25.511585285714286	-9.142857142857142	-100.0	0.0	0.2476190514285714	0.12857143142857141	-88.71428571428571	0.0	-88.71428571428571	-88.71428571428571	87.16666657142856	88.71428571428571	73	-8.12029657142857	8.648286071428572	-0.13336632857142855	-45.872672428571434	-8.120367714285715	8.644888714285715	-0.10740505728571427	-45.95084457142857	-3.3474213	1.1990367999999998	3.948677285714286	-11.653220428571428	7.5188565714285716	1.657468042857143	29471.432169880187
107	-86.96190514285715	26.672420714285717	-8.857142857142858	-100.0	0.0	0.2619047657142857	0.15238095714285713	-91.42857142857143	0.0	-91.42857142857143	-91.42857142857143	85.96190514285715	91.42857142857143	73	-8.08396947142857	8.665930357142859	-0.13570568714285713	-46.33077628571429	-8.083986857142857	8.66356042857143	-0.10573171014285714	-46.78716228571428	-3.3518082999999996	1.195816657142857	4.117788457142857	-11.45181585714286	7.474818514285714	1.5979539	30159.159704344613
108	-86.28571371428572	27.466654428571427	-8.0	-100.0	0.0	0.25714286285714283	0.16666667285714284	-84.85714285714286	0.0	-84.85714285714286	-84.85714285714286	85.28571371428572	84.85714285714286	85	-8.0464044	8.670105285714287	-0.13710324999999998	-46.80128	-8.046461285714285	8.667676857142856	-0.10639679299999998	-47.093408857142855	-3.3552765428571427	1.1932010999999998	4.281776985714286	-11.695213857142857	7.431999157142856	1.5467215714285716	30840.665674073356
109	-84.29523714285713	28.87224642857143	-7.857142857142857	-100.0	0.0	0.28571429	0.19047619714285716	-88.42857142857143	0.0	-88.42857142857143	-88.42857142857143	83.29523714285713	88.42857142857143	79	-8.012526757142856	8.660703142857143	-0.13777332857142857	-46.65752414285714	-8.012414142857143	8.659546857142859	-0.10475656728571428	-46.87475071428571	-3.3568856857142855	1.1917690714285716	4.434726528571429	-11.751344285714286	7.390869671428571	1.4824025714285713	31508.334584099906
110	-82.97618914285714	29.258804142857144	-7.857142857142857	-100.0	0.0	0.31428571857142856	0.23333333999999997	-87.42857142857143	0.0	-87.42857142857143	-87.42857142857143	81.97618914285714	87.42857142857143	84	-7.980251471428572	8.633927	-0.13690433857142856	-46.43857014285714	-7.98023652857143	8.632753428571428	-0.10529612157142856	-46.93923928571429	-3.3609686285714284	1.1885221285714285	4.502766085714286	-11.831929785714285	7.352666757142857	1.402419657142857	32166.03778229441
111	-83.22380771428571	28.516083428571427	-8.0	-100.0	0.0	0.32380953	0.23333334000000003	-87.42857142857143	0.0	-87.42857142857143	-87.42857142857143	82.22380771428571	87.42857142857143	84	-7.9480783285714285	8.602151428571428	-0.13811040285714285	-45.75912671428572	-7.9480559571428575	8.600814714285715	-0.10422274085714286	-46.27374128571428	-3.3667951999999994	1.1843813142857142	4.546554657142857	-11.80423157142857	7.3185918	1.335256357142857	32824.819428716386
112	-82.04285628571428	29.236449571428572	-8.0	-100.0	0.0	0.33809524428571425	0.25714286571428574	-87.42857142857143	0.0	-87.42857142857143	-87.42857142857143	81.04285628571428	87.42857142857143	93	-7.924038328571429	8.568390142857142	-0.13658669999999998	-44.715336	-7.924016571428572	8.567041428571429	-0.10435831800000002	-45.256918	-3.374033342857143	1.1790218714285712	4.511191157142857	-11.860989142857141	7.293081299999999	1.2762012142857144	33475.47582033702
113	-82.81904685714287	28.142365428571427	-8.142857142857142	-100.0	0.0	0.31904762428571426	0.25238096000000004	-75.85714285714286	0.0	-75.85714285714286	-75.85714285714286	81.81904685714287	75.85714285714286	93	-7.899428757142857	8.534972571428572	-0.13505619214285713	-43.45724357142858	-7.899347714285715	8.533241499999999	-0.10350297014285714	-43.945080142857144	-3.3733340857142857	1.1793765285714284	4.476189957142856	-11.670647	7.263149300000001	1.2120622	34128.43172666005
114	-83.92380914285715	27.45829057142857	-8.428571428571429	-100.0	0.0	0.2952381014285715	0.2285714342857143	-79.0	0.0	-79.0	-79.0	82.92380914285715	79.0	93	-7.878277714285714	8.501515571428572	-0.13315039299999998	-42.427538285714284	-7.878302428571429	8.49895107142857	-0.10381426642857143	-42.66214728571429	-3.376710171428571	1.1756599714285714	4.414467028571429	-11.536856428571427	7.2406975000000005	1.1613286714285713	34788.220749752865
115	-85.56666628571429	25.584449	-10.0	-100.0	0.0	0.27142857571428575	0.20000000428571432	-85.57142857142857	0.0	-85.57142857142857	-85.57142857142857	84.56666628571429	85.57142857142857	93	-7.86080912857143	8.472104142857143	-0.13067652871428573	-41.505371714285715	-7.860781957142857	8.470493785714286	-0.10108359785714285	-41.489453857142855	-3.377976	1.1736988	4.247241128571429	-11.333850714285715	7.217710428571428	1.1031391571428573	35460.304599523544
116	-87.82857057142859	24.128049142857144	-10.285714285714286	-100.0	0.0	0.22857143285714288	0.17619047999999998	-83.57142857142857	0.0	-83.57142857142857	-83.57142857142857	86.82857057142859	83.57142857142857	99	-7.841618414285714	8.444367857142858	-0.1280896715714286	-40.89248614285714	-7.841571385714285	8.442000785714287	-0.10044291642857142	-40.76428428571428	-3.3836865285714284	1.1679527714285716	4.138177700000001	-11.294778142857142	7.198588471428572	1.0961900857142857	36147.29899770873
117	-90.65714285714286	22.69768314285714	-10.285714285714286	-100.0	0.0	0.16666667142857142	0.12857143285714287	-84.57142857142857	0.0	-84.57142857142857	-84.57142857142857	89.65714285714286	84.57142857142857	99	-7.829169342857142	8.432722714285715	-0.12703687871428573	-40.28443814285714	-7.829277499999999	8.430354357142857	-0.09784770357142857	-39.845493285714284	-3.3860850000000005	1.1651976142857143	4.130179971428572	-11.205124142857143	7.185840857142857	1.0870923142857143	36853.61086675099
118	-90.92381	22.11185557142857	-14.857142857142858	-100.0	0.0	0.15714286	0.12857143285714287	-78.71428571428571	0.0	-78.71428571428571	-78.71428571428571	89.92381	78.71428571428571	95	-7.8247146999999995	8.426309142857143	-0.12452170442857143	-39.946084285714285	-7.824795585714285	8.423981214285714	-0.09423641785714286	-39.55355842857143	-3.387237614285714	1.163012942857143	4.000182385714287	-11.229746857142857	7.174660899999999	1.0282777285714286	37560.934609038486
119	-91.46190428571428	21.777852857142857	-15.0	-100.0	0.0	0.14761905000000003	0.11904762142857142	-78.71428571428571	0.0	-78.71428571428571	-78.71428571428571	90.46190428571428	78.71428571428571	95	-7.824799128571429	8.417912428571428	-0.12394892014285712	-39.800508	-7.825156885714286	8.417126642857141	-0.08935278842857142	-39.18913271428572	-3.3851297857142852	1.1641896428571432	3.821512657142858	-11.123297142857142	7.173188757142857	1.0027074285714286	38270.96510767937
120	-90.91428514285714	22.307877285714284	-15.0	-100.0	0.0	0.16666667	0.12857143142857144	-90.28571428571429	0.0	-90.28571428571429	-90.28571428571429	89.91428514285714	90.28571428571429	95	-7.824616485714286	8.410950285714287	-0.12353481157142855	-39.69425657142857	-7.8247327857142865	8.410863428571428	-0.08600988271428574	-39.04557257142857	-3.390434771428571	1.1609759571428573	3.720722900000001	-11.235989428571427	7.174198614285715	1.0052214428571429	38979.22779870033
121	-91.92857057142858	20.084584714285715	-21.714285714285715	-100.0	0.0	0.15714286	0.11428571714285715	-90.28571428571429	0.0	-90.28571428571429	-90.28571428571429	90.92857057142858	90.28571428571429	95	-7.824128628571429	8.401784000000001	-0.123926125	-39.319880285714284	-7.824157314285715	8.40151757142857	-0.08258048214285715	-38.863343	-3.388563585714286	1.1622690428571427	3.5928540142857144	-11.178849428571427	7.169218514285715	0.9758756357142857	39695.42036070143
122	-89.96190485714284	22.57185528571429	-20.0	-100.0	0.0	0.1809523857142857	0.13809524	-90.28571428571429	0.0	-90.28571428571429	-90.28571428571429	88.96190485714284	90.28571428571429	95	-7.825165714285714	8.396232428571428	-0.12320414557142856	-39.054579999999994	-7.825000785714286	8.39453957142857	-0.07973088214285715	-38.664815857142855	-3.389010485714286	1.162327642857143	3.6389657285714287	-11.178035714285715	7.170058414285715	0.9621323700000001	40398.05285184724
123	-89.304762	22.879581428571434	-20.0	-100.0	0.0	0.20000000428571427	0.1333333357142857	-94.14285714285714	0.0	-94.14285714285714	-94.14285714285714	88.304762	94.14285714285714	95	-7.826310071428572	8.391341857142857	-0.12164792985714286	-38.87190614285714	-7.826278785714286	8.39052	-0.0788296492857143	-38.44826257142857	-3.3877425285714287	1.1633493857142856	3.591884128571429	-11.1735	7.1679018	0.93105199	41096.46763668741
124	-88.62857057142858	23.432997571428576	-20.0	-100.0	0.0	0.21428571857142859	0.14285714571428573	-94.14285714285714	0.0	-94.14285714285714	-94.14285714285714	87.62857057142858	94.14285714285714	95	-7.827561357142857	8.37988107142857	-0.11914881128571429	-38.717422428571425	-7.827413242857142	8.379368571428571	-0.07707516785714286	-38.31685442857143	-3.3860891285714287	1.1650809285714288	3.5713399142857147	-11.269334	7.166952985714287	0.9064184757142858	41789.784479584014
125	-87.68571342857142	25.183994428571427	-15.285714285714286	-100.0	0.0	0.22380952999999998	0.15238095428571427	-100.0	0.0	-100.0	-100.0	86.68571342857142	100.0	99	-7.813617285714286	8.365327642857142	-0.12118136842857144	-38.49042714285714	-7.813522085714285	8.365010999999999	-0.08047999000000002	-38.068912142857144	-3.3911416714285716	1.1631018285714287	3.5280640714285716	-11.244996142857143	7.15469812857143	0.9074265542857143	42477.68015898977
126	-87.67142771428571	25.127896857142854	-15.285714285714286	-100.0	0.0	0.2285714371428571	0.14761905	-100.0	0.0	-100.0	-100.0	86.67142771428571	100.0	99	-7.806167571428571	8.351561714285713	-0.12262555128571428	-38.42031342857143	-7.805940100000001	8.350142571428572	-0.08107092714285714	-37.85553971428571	-3.395319700000001	1.1615519428571428	3.459792642857143	-11.173872714285713	7.147417985714285	0.9055508685714286	43165.829374108995
127	-86.533332	26.583914999999998	-15.142857142857142	-100.0	0.0	0.23333334	0.15238095428571427	-100.0	0.0	-100.0	-100.0	85.533332	100.0	99	-7.795101271428571	8.342775142857143	-0.12341817342857143	-38.30064971428571	-7.794939057142858	8.340755142857143	-0.08319045857142858	-37.790040285714284	-3.3911930142857147	1.1642203999999998	3.3913112142857145	-11.045359714285713	7.134106699999999	0.8864289171428571	43846.36515964781
128	-85.57618857142857	28.667832428571426	-8.428571428571429	-100.0	0.0	0.24761905428571426	0.1666666685714286	-100.0	0.0	-100.0	-100.0	84.57618857142857	100.0	99	-7.794962599999999	8.343994285714285	-0.12262074342857143	-38.35207942857143	-7.794768100000001	8.342297857142858	-0.08652991785714285	-37.653706285714286	-3.3861062428571422	1.1684919999999999	3.598203385714285	-11.122471428571428	7.130618714285714	0.87208681	44520.4785180773
129	-86.89047371428572	26.703416000000004	-11.0	-100.0	0.0	0.2380952428571428	0.1523809557142857	-100.0	0.0	-100.0	-100.0	85.89047371428572	100.0	99	-7.780061671428571	8.340953214285713	-0.12180716771428571	-38.18609542857143	-7.7799719000000005	8.340048142857144	-0.08786942357142856	-37.85504771428572	-3.3776630999999995	1.1740507	3.5963098000000002	-11.13663942857143	7.110455714285715	0.8537703757142856	45203.0009741102
130	-87.50952228571428	26.506757714285715	-10.857142857142858	-100.0	0.0	0.21904762428571425	0.14761905000000003	-100.0	0.0	-100.0	-100.0	86.50952228571428	100.0	99	-7.769395485714286	8.3352905	-0.12123923342857142	-38.15992171428571	-7.769345471428571	8.333699857142857	-0.08728290500000001	-37.848905857142846	-3.3790050285714286	1.1728096142857143	3.5728944428571423	-11.469971000000001	7.099919528571428	0.871261412857143	45889.105873618806
131	-88.247618	25.423322571428574	-13.142857142857142	-100.0	0.0	0.20952381428571426	0.13809524	-100.0	0.0	-100.0	-100.0	87.247618	100.0	99	-7.758654457142858	8.336564285714285	-0.12247614628571428	-38.25394599999999	-7.758531414285714	8.335280000000001	-0.088852095	-37.847783142857146	-3.3745648142857143	1.1768667999999998	3.6447265857142854	-11.212329428571428	7.084994028571429	0.8611227128571429	46580.760562964846
132	-89.79523657142856	22.926991857142855	-18.0	-100.0	0.0	0.1857142885714286	0.10952381142857141	-95.0	0.0	-95.0	-95.0	88.79523657142856	95.0	99	-7.7590400285714285	8.338852714285716	-0.12158141057142857	-38.391655571428565	-7.758900285714285	8.337704142857143	-0.0874101692857143	-37.89175357142857	-3.370425728571429	1.1791621571428572	3.6791966571428567	-11.158346285714288	7.082636214285714	0.8545725200000002	47282.922184705734
133	-89.99523714285715	22.843580857142857	-18.142857142857142	-100.0	0.0	0.18095238142857142	0.10000000142857143	-95.0	0.0	-95.0	-95.0	88.99523714285715	95.0	99	-7.754223828571429	8.340092499999999	-0.11999599257142858	-38.53437985714286	-7.754105285714286	8.339042714285714	-0.08716544928571428	-38.108855999999996	-3.364627214285714	1.1822863714285714	3.8013470857142857	-11.341441428571429	7.072647214285714	0.8301664557142857	47987.0458389691
134	-90.80476142857141	22.02439671428571	-18.0	-100.0	0.0	0.16666666714285713	0.10000000142857145	-95.0	0.0	-95.0	-95.0	89.80476142857141	95.0	99	-7.746095114285715	8.329114928571428	-0.11914933399999998	-38.80923957142857	-7.746114185714285	8.328837428571429	-0.08409431357142857	-38.23106414285714	-3.3602209999999997	1.1857399999999998	3.6804617714285714	-11.487834285714287	7.060653642857142	0.8063736428571427	48696.41791003091
135	-90.88571428571427	21.55170857142857	-19.857142857142858	-100.0	0.0	0.16666666714285713	0.10476190714285714	-90.0	0.0	-90.0	-90.0	89.88571428571427	90.0	99	-7.736104014285714	8.317982500000001	-0.1203366997142857	-38.52703871428571	-7.7359721	8.31729942857143	-0.08128332428571428	-38.177114857142854	-3.363475285714285	1.1843500142857144	3.4682421714285714	-11.394223142857143	7.0516095285714275	0.8049407328571428	49405.204864672254
136	-90.91904771428571	21.372884	-21.714285714285715	-100.0	0.0	0.17619047857142858	0.10476190714285714	-90.0	0.0	-90.0	-90.0	89.91904771428571	90.0	99	-7.729752942857142	8.302166000000001	-0.12257497342857142	-38.42316557142857	-7.729831528571429	8.302045571428572	-0.07983350342857143	-37.70397914285714	-3.3712477999999995	1.179146342857143	3.3851095571428576	-11.507169285714285	7.0453721	0.7929198842857144	50114.847297498156
137	-90.82857142857144	21.60686528571429	-21.857142857142858	-100.0	0.0	0.17619047857142855	0.10952381285714285	-90.0	0.0	-90.0	-90.0	89.82857142857144	90.0	99	-7.722547414285715	8.291774142857143	-0.12329583914285713	-38.08084342857143	-7.722572814285714	8.291903785714286	-0.07804291485714286	-37.46369871428572	-3.368830542857143	1.1813501	3.345376414285714	-11.266257428571427	7.035270142857142	0.7595718414285715	50825.19347865241
138	-89.86666628571429	22.85437114285714	-20.428571428571427	-100.0	0.0	0.19523809714285714	0.12380952714285713	-90.0	0.0	-90.0	-90.0	88.86666628571429	90.0	99	-7.712731314285715	8.27925457142857	-0.12242772142857142	-37.922788285714276	-7.71283397142857	8.278932785714286	-0.075578912	-37.18804114285714	-3.3737224571428572	1.1769297714285716	2.9466959285714283	-11.207858071428571	7.025890928571428	0.7455802328571429	51527.91621541977
139	-89.304762	24.350437857142857	-15.571428571428571	-100.0	0.0	0.2047619071428571	0.13333333714285714	-95.0	0.0	-95.0	-95.0	88.304762	95.0	99	-7.704014457142859	8.264055285714287	-0.12102976057142857	-37.47561485714285	-7.704029457142856	8.264071071428571	-0.07424175200000001	-36.97483257142858	-3.3753157714285713	1.1751348857142858	3.1858772571428564	-11.233845785714283	7.014952557142857	0.7283239042857144	52226.5940952301
140	-89.17618999999999	24.670362571428573	-15.428571428571429	-100.0	0.0	0.2047619071428571	0.14285714714285716	-95.0	0.0	-95.0	-95.0	88.17618999999999	95.0	99	-7.697509800000001	8.251155428571426	-0.12139939285714285	-37.192562714285714	-7.697485528571428	8.25146307142857	-0.07309906057142858	-36.74146257142858	-3.376651771428571	1.1753699	3.1795152857142854	-11.242115928571428	7.007572271428572	0.7156487114285713	52923.84944156238
141	-87.88095142857144	25.367345714285715	-15.714285714285714	-100.0	0.0	0.22380952714285712	0.14761905142857143	-95.0	0.0	-95.0	-95.0	86.88095142857144	95.0	99	-7.692140071428571	8.24338557142857	-0.12171145571428574	-36.624140142857144	-7.692011914285714	8.243098357142857	-0.07272757628571429	-36.27199928571429	-3.379756257142857	1.1721468285714285	3.3076394571428565	-11.112584357142856	7.002397699999999	0.7168413471428571	53612.6480208465
142	-87.69999857142857	26.402154571428575	-13.714285714285714	-100.0	0.0	0.21904762285714288	0.14285714571428573	-100.0	0.0	-100.0	-100.0	86.69999857142857	100.0	99	-7.685049128571428	8.235404999999998	-0.12109127142857143	-36.540744714285715	-7.6851712857142855	8.235389499999998	-0.07026483771428571	-36.07590557142857	-3.376780828571428	1.1735791714285715	3.317876057142857	-11.2467455	6.9915227571428575	0.6876403857142857	54299.48746068137
143	-86.83333142857144	28.11373	-9.285714285714286	-100.0	0.0	0.21428571571428573	0.14761905	-100.0	0.0	-100.0	-100.0	85.83333142857144	100.0	99	-7.681613185714285	8.235441714285713	-0.11924354657142856	-36.48420828571429	-7.681539628571429	8.234999857142856	-0.06815736657142857	-36.26302057142858	-3.375491771428571	1.1743495571428573	3.3304043428571433	-11.061135499999997	6.989643571428572	0.6973167571428572	54979.30358491625
144	-86.69523628571429	28.089884285714284	-9.285714285714286	-100.0	0.0	0.21904762	0.15238095428571427	-100.0	0.0	-100.0	-100.0	85.69523628571429	100.0	92	-7.6682159	8.233695857142859	-0.119704878	-36.442357571428566	-7.668031057142857	8.233347214285715	-0.06685072157142856	-36.28731628571428	-3.375762999999999	1.1750239571428571	3.5562561571428573	-10.915428642857142	6.975193571428571	0.6868623471428572	55656.7939326082
145	-85.83333142857144	29.005363428571428	-8.285714285714286	-100.0	0.0	0.22857143	0.14761905000000003	-100.0	0.0	-100.0	-100.0	84.83333142857144	100.0	83	-7.663140585714285	8.23209542857143	-0.1191821942857143	-36.30883057142857	-7.663016357142857	8.232164357142858	-0.06700651957142857	-36.21714542857143	-3.373580099999999	1.1774332714285713	3.760700985714286	-11.019129714285715	6.967458628571429	0.6694910842857144	56329.114702769686
146	-86.16666428571429	28.445440714285716	-8.285714285714286	-100.0	0.0	0.21904762000000003	0.14761905	-100.0	0.0	-100.0	-100.0	85.16666428571429	100.0	83	-7.6609555	8.234982857142858	-0.119732168	-36.37641585714285	-7.6608151285714285	8.234376214285714	-0.06658826242857142	-36.08619971428572	-3.375121671428571	1.1767229714285714	3.6182939142857142	-10.940788714285715	6.965094871428571	0.6713574757142858	57002.09291148186
147	-86.49047428571428	28.038441714285714	-8.428571428571429	-100.0	0.0	0.21428571571428573	0.14761905	-100.0	0.0	-100.0	-100.0	85.49047428571428	100.0	78	-7.653854557142857	8.234114571428572	-0.11682590514285715	-36.095327142857144	-7.653726214285714	8.233117642857142	-0.06616037385714285	-35.95725657142857	-3.373905657142857	1.1770196571428573	3.5809249428571426	-10.886136285714286	6.9563333	0.65358279	57676.939215047016
148	-89.28571285714284	25.44574457142857	-8.571428571428571	-100.0	0.0	0.17619047714285715	0.11428571714285715	-100.0	0.0	-100.0	-100.0	88.28571285714284	100.0	78	-7.648192085714285	8.232670714285714	-0.11600324171428573	-35.946079857142855	-7.648100142857142	8.232448642857142	-0.06603330742857143	-35.97406028571429	-3.375364057142857	1.1774797142857143	3.3942820142857144	-10.854970999999997	6.949524657142858	0.647676482857143	58370.93792128563
149	-89.02857000000002	25.638059999999996	-8.571428571428571	-100.0	0.0	0.18095238142857142	0.12380952714285716	-100.0	0.0	-100.0	-100.0	88.02857000000002	100.0	65	-7.6419768	8.233048428571427	-0.11401645457142859	-35.840961285714286	-7.641797714285714	8.23257764285714	-0.06715816028571428	-35.799769714285716	-3.3772917000000002	1.1758530714285713	3.3156805285714284	-10.813286428571427	6.942588985714286	0.6485523114285715	59063.539062602176
150	-90.49523714285715	23.532467142857143	-11.0	-100.0	0.0	0.16190476285714286	0.10476190785714286	-100.0	0.0	-100.0	-100.0	89.49523714285715	100.0	65	-7.6398220285714284	8.235823714285713	-0.11317008085714286	-35.698451142857145	-7.639682571428572	8.235210285714286	-0.06522655885714286	-35.507889	-3.377369985714286	1.1758831857142857	3.2685090142857143	-10.864622142857142	6.938324842857143	0.6366593171428573	59767.409210886275
151	-91.53809342857143	21.7601095	-14.714285714285714	-100.0	0.0	0.15238095428571433	0.08571428857142858	-100.0	0.0	-100.0	-100.0	90.53809342857143	100.0	71	-7.645944257142857	8.237137428571428	-0.11159493371428572	-35.635724	-7.6458188571428565	8.236369714285715	-0.06565039242857143	-35.38690314285714	-3.378243271428572	1.1754066857142857	2.9902546285714284	-10.875445	6.943762928571429	0.6280588842857144	60479.52321699687
152	-93.85238000000001	18.120390871428572	-22.571428571428573	-100.0	0.0	0.1238095257142857	0.06666666857142857	-100.0	0.0	-100.0	-100.0	92.85238000000001	100.0	80	-7.642118528571429	8.237107857142858	-0.111543433	-35.70390085714286	-7.641931814285714	8.23616242857143	-0.06735487228571428	-35.42796057142857	-3.379226385714286	1.1738601000000002	2.9400483714285714	-10.98467642857143	6.940846014285715	0.6463150271428572	61208.45408848354
153	-93.00952285714287	19.107977585714284	-22.714285714285715	-100.0	0.0	0.14285714428571428	0.07619047857142858	-100.0	0.0	-100.0	-100.0	92.00952285714287	100.0	80	-7.63587832857143	8.233410714285714	-0.10976724728571428	-35.51051171428572	-7.635638757142857	8.232755142857142	-0.06772167942857142	-35.38503585714285	-3.376531657142857	1.1758563285714287	2.8590837999999996	-11.274112142857144	6.933469485714286	0.6340314728571429	61933.50701005118
154	-93.82380857142857	18.458204157142855	-22.428571428571427	-100.0	0.0	0.12857143	0.05714285928571428	-100.0	0.0	-100.0	-100.0	92.82380857142857	100.0	86	-7.628140628571429	8.227188714285713	-0.11002974585714285	-35.532933428571425	-7.627920185714286	8.226648285714285	-0.06880014028571428	-35.30528785714286	-3.3771685857142857	1.1738456857142856	2.8022232142857137	-11.518014714285714	6.924629714285714	0.6416177257142858	62663.66146101271
155	-94.06666571428572	17.155954400000002	-31.0	-100.0	0.0	0.12857143	0.06190476428571429	-100.0	0.0	-100.0	-100.0	93.06666571428572	100.0	86	-7.620116057142857	8.217317714285715	-0.10873215700000001	-35.511968714285715	-7.619930171428572	8.216465285714285	-0.06776394757142858	-35.22656442857143	-3.3766246285714283	1.1741354142857143	2.9565115714285715	-11.625079428571429	6.914946857142857	0.6328728185714285	63394.313844680786
156	-94.83809428571429	15.63170325714286	-34.42857142857143	-100.0	0.0	0.11904762	0.052380954285714286	-100.0	0.0	-100.0	-100.0	93.83809428571429	100.0	99	-7.610551342857143	8.198956571428571	-0.11033587985714287	-35.540017285714285	-7.610341885714285	8.198244857142857	-0.06593742928571429	-35.201222571428566	-3.3778405142857144	1.1741248857142856	2.977472514285714	-11.691747000000001	6.904785957142857	0.6274294042857144	64130.60833471162
157	-93.30476142857142	17.40719125714286	-32.285714285714285	-100.0	0.0	0.14285714571428573	0.08095238214285715	-100.0	0.0	-100.0	-100.0	92.30476142857142	100.0	99	-7.600180285714286	8.172253	-0.11225661842857144	-35.464150714285715	-7.599909457142857	8.171915142857141	-0.06645552557142857	-34.971270714285716	-3.3789515142857143	1.1733448571428575	3.072553285714286	-11.863298142857143	6.894360757142858	0.6245066842857143	64856.11744955608
158	-92.195238	19.50247204285714	-28.142857142857142	-100.0	0.0	0.14761905	0.09523809714285714	-100.0	0.0	-100.0	-100.0	91.195238	100.0	99	-7.5879438285714285	8.148872857142857	-0.11499123557142857	-35.228472714285715	-7.5878612428571435	8.148259999999999	-0.06537410585714286	-34.65163985714286	-3.3760641000000007	1.174713557142857	3.177291385714286	-11.958828714285714	6.879155171428572	0.6233400842857143	65574.1934680598
159	-92.43333285714286	18.536849957142856	-33.42857142857143	-100.0	0.0	0.1333333357142857	0.09523809714285714	-100.0	0.0	-100.0	-100.0	91.43333285714286	100.0	99	-7.575659271428571	8.121460142857142	-0.11731168914285714	-34.83212614285714	-7.575592842857143	8.120969142857142	-0.06017020514285714	-34.49147071428571	-3.3727524	1.1774423142857144	3.3150742999999996	-11.774926142857142	6.8623059571428575	0.5984945785714286	66292.61242393086
160	-93.05714285714285	17.816641385714284	-34.0	-100.0	0.0	0.11428571714285714	0.08095238214285715	-100.0	0.0	-100.0	-100.0	92.05714285714285	100.0	99	-7.5686028428571435	8.093408714285713	-0.12040297342857142	-34.81493171428571	-7.568692085714285	8.09275357142857	-0.06110837171428572	-34.21649757142857	-3.3706449857142857	1.1787922142857141	3.2816723285714287	-11.681500714285713	6.851459671428572	0.5856095014285714	67015.47248373713
161	-92.43333285714286	18.475529957142857	-34.285714285714285	-100.0	0.0	0.1333333357142857	0.09523809714285714	-100.0	0.0	-100.0	-100.0	91.43333285714286	100.0	99	-7.554843057142857	8.061869571428572	-0.12457053057142857	-34.65086599999999	-7.554840385714287	8.061112571428572	-0.06237741371428572	-33.98402071428571	-3.3714245714285718	1.180165142857143	3.770080657142858	-11.650240999999998	6.8361568	0.577158362857143	67734.29572892189
162	-92.40476142857142	19.098329142857143	-29.285714285714285	-100.0	0.0	0.12857143071428573	0.09523809714285714	-100.0	0.0	-100.0	-100.0	91.40476142857142	100.0	99	-7.538241342857143	8.029708000000001	-0.12807020714285716	-34.39903514285714	-7.538301142857143	8.029108142857142	-0.06876222285714285	-33.74970271428571	-3.3706333857142856	1.1822439142857142	3.930494514285715	-11.502853142857143	6.8158770142857135	0.5601793871428571	68453.3506530353
163	-92.97618999999999	17.707325857142855	-33.142857142857146	-100.0	0.0	0.11904762142857142	0.08571428785714286	-100.0	0.0	-100.0	-100.0	91.97618999999999	100.0	99	-7.5320453857142855	7.998693385714286	-0.12939359857142857	-34.04871585714285	-7.5320813285714285	7.998266857142857	-0.07279769542857142	-33.658411	-3.3649429285714283	1.1857964714285714	4.241492271428571	-11.443241428571428	6.8025270142857135	0.5275980114285714	69177.06290033886
164	-93.4428557142857	17.71946442857143	-33.0	-100.0	0.0	0.10476190571428572	0.071428575	-100.0	0.0	-100.0	-100.0	92.4428557142857	100.0	99	-7.521146871428572	7.968539671428572	-0.13006178	-33.75202228571429	-7.521289042857143	7.967769342857143	-0.07321492828571428	-33.49799971428571	-3.3624715142857147	1.1879685857142857	4.849765357142857	-11.341488857142858	6.785061785714285	0.5014020685714285	69902.3583918299
165	-93.25714142857144	17.79120142857143	-33.0	-100.0	0.0	0.1142857142857143	0.071428575	-100.0	0.0	-100.0	-100.0	92.25714142857144	100.0	87	-7.508459728571429	7.933149242857143	-0.13239669	-33.342760285714284	-7.508478871428571	7.932607814285715	-0.08214440028571428	-33.226798571428574	-3.359103457142857	1.1918090714285714	5.795450928571428	-11.314185714285715	6.765903571428571	0.4632088928571429	70625.39500464711
166	-91.82857	21.250783285714284	-19.857142857142858	-100.0	0.0	0.13809523857142858	0.090476195	-100.0	0.0	-100.0	-100.0	90.82857	100.0	87	-7.498542057142857	7.902971385714286	-0.13388117714285713	-33.036062	-7.498504185714286	7.902343385714286	-0.08679118742857142	-32.659518999999996	-3.3544587857142867	1.1964166999999999	5.7667595714285715	-11.508286857142858	6.748116114285714	0.42175887000000006	71337.72966217995
167	-89.95714142857143	22.828532857142857	-19.142857142857142	-100.0	0.0	0.17142857285714289	0.12380952999999997	-100.0	0.0	-100.0	-100.0	88.95714142857143	100.0	87	-7.475799485714285	7.8708902428571434	-0.13367601999999998	-32.616818	-7.475734328571428	7.870577857142857	-0.09060708942857142	-32.580785428571424	-3.3517435000000004	1.198259442857143	5.609623285714286	-11.460493285714287	6.720124685714285	0.3933460642857143	72034.95692072596
168	-88.99047571428572	23.63615857142857	-18.857142857142858	-100.0	0.0	0.17619047999999998	0.13333333857142857	-100.0	0.0	-100.0	-100.0	87.99047571428572	100.0	87	-7.458488485714285	7.8470043857142855	-0.13385643428571428	-32.09154314285714	-7.458476371428572	7.846894857142857	-0.094552083	-32.13385842857143	-3.3515193857142864	1.1985698142857142	5.143657499999999	-11.338592857142856	6.697848285714286	0.36280674285714287	72725.24436736107
169	-87.21904714285714	26.041894428571428	-15.0	-100.0	0.0	0.20476190785714282	0.15238095785714284	-100.0	0.0	-100.0	-100.0	86.21904714285714	100.0	87	-7.437433671428571	7.822763671428571	-0.12972721999999998	-31.68135857142857	-7.437341457142857	7.822325285714286	-0.09781256157142858	-31.680919285714285	-3.3515325	1.1968589428571428	5.185451557142857	-11.317523142857143	6.6724312	0.33412197714285724	73404.48653333528
170	-85.21428571428571	29.138875857142857	-7.857142857142857	-100.0	0.0	0.23809524285714284	0.17619048142857138	-100.0	0.0	-100.0	-100.0	84.21428571428571	100.0	74	-7.412604557142857	7.801752285714286	-0.12569422714285713	-31.66593742857143	-7.412580928571428	7.801390714285715	-0.09971324728571429	-31.41334685714286	-3.3531750000000002	1.1950201857142857	4.865857171428572	-11.553942285714285	6.645288571428571	0.32168032428571436	74067.86025963511
171	-83.23333342857143	29.890737285714287	-7.857142857142857	-100.0	0.0	0.2761904814285714	0.20000000428571432	-100.0	0.0	-100.0	-100.0	82.23333342857143	100.0	69	-7.3967146999999995	7.787087999999999	-0.12295747571428574	-31.363346857142858	-7.396684928571427	7.786838742857143	-0.10802165157142858	-31.12095757142857	-3.3497125142857143	1.197411442857143	4.186171871428572	-11.478179428571426	6.624735142857143	0.29124033857142856	74716.78984100478
172	-83.50000057142857	29.997918000000002	-7.857142857142857	-100.0	0.0	0.26666667285714285	0.20000000428571432	-100.0	0.0	-100.0	-100.0	82.50000057142857	100.0	80	-7.3836569999999995	7.776936814285714	-0.11747105057142858	-31.33457328571429	-7.383579457142857	7.7769407	-0.10606943785714286	-31.07476757142857	-3.3544149428571433	1.1934189285714285	3.3614156142857143	-11.501306714285715	6.611231714285713	0.2855113714285714	75366.85085606575
173	-83.133334	29.99942871428571	-9.428571428571429	-100.0	0.0	0.2857142914285714	0.21428571714285716	-100.0	0.0	-100.0	-100.0	82.133334	100.0	80	-7.361677942857143	7.7618609	-0.11186524914285716	-30.76911742857143	-7.361639028571429	7.7617968428571436	-0.10551566357142858	-30.62060914285714	-3.362603528571429	1.1865259000000001	3.2400913428571427	-11.470984142857143	6.592353957142857	0.28807581	76015.82393836975
174	-84.928572	28.594036428571428	-11.857142857142858	-100.0	0.0	0.25238095714285713	0.19047619142857147	-100.0	0.0	-100.0	-100.0	83.928572	100.0	80	-7.3459008	7.747487757142856	-0.10660309342857144	-30.45772071428571	-7.3459169285714285	7.7473334142857135	-0.10398395642857142	-30.02624857142857	-3.3686870428571427	1.1820779857142856	3.380549771428572	-11.303338714285715	6.578248028571428	0.2881333457142857	76678.97862124443
175	-85.75714257142856	27.989120571428572	-11.714285714285714	-100.0	0.0	0.23809524142857144	0.18571428714285715	-100.0	0.0	-100.0	-100.0	84.75714257142856	100.0	80	-7.332954414285714	7.731438614285714	-0.09536224057142857	-30.610081142857144	-7.3329448428571435	7.7313308	-0.092336302	-29.703798571428567	-3.3663513285714286	1.182152714285714	3.030678685714286	-11.247945999999999	6.562828885714284	0.278836	77347.55305126736
176	-84.98095257142857	28.79786014285714	-11.857142857142858	-100.0	0.0	0.24285714857142857	0.20000000285714284	-100.0	0.0	-100.0	-100.0	83.98095257142857	100.0	80	-7.324507585714286	7.716595471428571	-0.09396801542857143	-30.382492999999993	-7.324526414285715	7.716435314285714	-0.085854642	-29.44474057142857	-3.3661192142857144	1.1814275285714284	2.4931534371428574	-11.301191	6.554614742857142	0.28212836571428573	78008.57551489558
177	-84.59523828571427	29.136257	-11.428571428571429	-100.0	0.0	0.25238095714285713	0.2095238142857143	-100.0	0.0	-100.0	-100.0	83.59523828571427	100.0	93	-7.307450657142857	7.6997952285714275	-0.09212433685714286	-29.404667	-7.307407185714285	7.699571257142857	-0.08315457342857142	-28.547672	-3.3674847714285714	1.1804374142857144	2.200478151428572	-10.964098428571429	6.538675028571428	0.28546445428571426	78667.44088193348
178	-85.65714342857143	28.388990714285715	-11.285714285714286	-100.0	0.0	0.24285714714285714	0.20476191142857142	-100.0	0.0	-100.0	-100.0	84.65714342857143	100.0	88	-7.288846985714285	7.682151228571429	-0.08875590542857144	-28.986300142857143	-7.288828757142857	7.681934071428571	-0.08181559057142858	-28.10476114285714	-3.3720841714285714	1.1767680285714286	2.127419465714286	-10.91412942857143	6.521569542857143	0.29044144571428576	79334.5177078247
179	-85.02380914285713	28.056814571428568	-11.571428571428571	-100.0	0.0	0.2666666714285714	0.22857143428571428	-100.0	0.0	-100.0	-100.0	84.02380914285713	100.0	88	-7.2753942	7.665544414285715	-0.08472224414285713	-28.12444257142857	-7.275432985714285	7.6652343571428565	-0.07972154914285715	-27.224423857142856	-3.3736375142857145	1.1753049857142857	1.9239107514285716	-10.874968857142859	6.508880014285714	0.2943951171428571	79996.50219232695
180	-84.0	28.334639	-10.142857142857142	-100.0	0.0	0.29047619571428573	0.24285715	-100.0	0.0	-100.0	-100.0	83.0	100.0	88	-7.268735300000001	7.649819042857144	-0.08014396414285714	-27.820167571428573	-7.268775042857142	7.6495075	-0.0808234477142857	-26.74487	-3.3736742285714287	1.175892357142857	1.627441737142857	-10.862824571428572	6.502053928571429	0.29797384428571433	80649.69171074459
181	-83.37619057142857	28.43589257142857	-10.714285714285714	-100.0	0.0	0.3095238142857143	0.25238096	-100.0	0.0	-100.0	-100.0	82.37619057142857	100.0	88	-7.26776072857143	7.638043814285715	-0.07487811071428571	-27.17566242857143	-7.267718185714285	7.637765800000001	-0.078531032	-26.148892285714286	-3.3749123428571433	1.1748953285714285	1.3612049657142857	-10.89387057142857	6.5009276428571425	0.30075483428571426	81297.32452314241
182	-81.5142857142857	29.143407857142858	-10.714285714285714	-100.0	0.0	0.3428571471428571	0.2666666757142857	-100.0	0.0	-100.0	-100.0	80.5142857142857	100.0	88	-7.26508062857143	7.623056528571429	-0.07175034000000001	-26.218460000000004	-7.2650697	7.6227601285714295	-0.08305792814285715	-25.65195242857143	-3.3810819000000008	1.1711729285714285	1.43707848	-10.92201385714286	6.500642014285715	0.30449465142857146	81930.97133660316
183	-82.32857057142857	28.20011957142857	-10.714285714285714	-100.0	0.0	0.34285714714285714	0.2619047685714285	-100.0	0.0	-100.0	-100.0	81.32857057142857	100.0	88	-7.270150899999999	7.608280142857143	-0.06479226614285714	-25.627292285714287	-7.270070971428571	7.608104042857142	-0.08080894242857142	-25.145643142857143	-3.3889808428571433	1.165675442857143	1.43130439	-10.894767428571429	6.508302885714286	0.30563067285714285	70697.63330425535
184	-82.11428485714285	28.272203857142852	-10.857142857142858	-100.0	0.0	0.3476190514285714	0.2761904814285714	-100.0	0.0	-100.0	-100.0	81.11428485714285	100.0	88	-7.283336871428571	7.589576100000001	-0.05752075714285714	-25.31459057142857	-7.283366042857144	7.589463814285715	-0.07889114100000001	-24.898529571428572	-3.3942277285714284	1.1628140571428571	1.42070389	-11.027747285714286	6.523965828571429	0.30718656999999994	59462.7574498994
185	-81.43333285714286	28.984895857142853	-10.857142857142858	-100.0	0.0	0.3523809557142857	0.29047619428571425	-99.28571428571429	0.0	-99.28571428571429	-99.28571428571429	80.43333285714286	99.28571428571429	93	-7.2966421142857145	7.566038528571428	-0.050153214285714294	-24.788634857142856	-7.296513042857143	7.565929857142858	-0.0730467952857143	-24.38729	-3.398974942857143	1.1588409285714287	1.3093736614285714	-11.086976000000002	6.5409090714285725	0.31375725	48223.32242720468
186	-79.64285714285714	29.832872285714284	-10.571428571428571	-100.0	0.0	0.37619047857142857	0.3000000042857142	-99.28571428571429	0.0	-99.28571428571429	-99.28571428571429	78.64285714285714	99.28571428571429	93	-7.316790299999999	7.541077814285714	-0.042051736142857135	-24.768505714285716	-7.316617585714286	7.540930757142858	-0.06461155457142857	-24.337457857142855	-3.4027430857142855	1.1557517428571429	1.10691929	-11.147429999999998	6.5638464999999995	0.3148137857142857	36971.852149214064
187	-80.04285657142857	30.371556285714288	-10.571428571428571	-100.0	0.0	0.35238095428571425	0.2904761957142857	-99.28571428571429	0.0	-99.28571428571429	-99.28571428571429	79.04285657142857	99.28571428571429	93	-7.3402571	7.5126168714285715	-0.03934142828571429	-24.727808857142854	-7.340105728571429	7.512411514285715	-0.05753349842857143	-24.382293428571426	-3.4072075142857137	1.1522229	1.0841929614285715	-11.256236857142856	6.5909555142857155	0.31845812428571424	25723.572976078307
188	-77.96666571428571	31.781358571428573	-7.428571428571429	-100.0	0.0	0.38571428857142853	0.3285714342857143	-99.28571428571429	0.0	-99.28571428571429	-99.28571428571429	76.96666571428571	99.28571428571429	93	-7.371881142857142	7.484303385714285	-0.03592374028571428	-24.58435971428571	-7.371802257142856	7.4839864999999985	-0.053304501714285704	-24.39180942857143	-3.4077767857142853	1.1527579285714287	1.0303405328571429	-11.377971571428573	6.625427628571429	0.3211832614285714	14460.626630578723
189	-78.67619	31.377226142857147	-7.714285714285714	-100.0	0.0	0.3857142885714286	0.3333333371428571	-99.28571428571429	0.0	-99.28571428571429	-99.28571428571429	77.67619	99.28571428571429	93	-7.411082814285714	7.451715300000001	-0.035762671571428574	-24.402016428571425	-7.411034828571429	7.451362542857142	-0.05145674071428572	-24.228425428571427	-3.4100974142857132	1.1511852285714286	1.2022812614285716	-11.271219857142857	6.669628942857144	0.33161321428571433	3202.9241586072103
190	-77.94761885714287	31.664638285714286	-10.142857142857142	-100.0	0.0	0.4000000014285714	0.34761905285714284	-99.28571428571429	0.0	-99.28571428571429	-99.28571428571429	76.94761885714287	99.28571428571429	93	-7.454066414285713	7.421278171428573	-0.03439428514285714	-24.297637428571427	-7.454033942857143	7.420867114285714	-0.05015901542857143	-24.078606714285712	-3.409560499999999	1.1507892285714285	1.4470940857142858	-11.247691000000001	6.714785442857143	0.3352301142857143	3812.196528162275
191	-75.30476171428572	32.58442142857143	-10.285714285714286	-100.0	0.0	0.43809523428571434	0.3809523857142857	-99.28571428571429	0.0	-99.28571428571429	-99.28571428571429	74.30476171428572	99.28571428571429	91	-7.504657814285714	7.3896934000000005	-0.031406474571428575	-24.319907714285716	-7.504626971428571	7.389143871428571	-0.048856135	-24.11121057142857	-3.4125067285714286	1.1479629571428573	1.9355784714285715	-11.153078857142857	6.769586642857143	0.34428225142857144	4402.802679300308
192	-75.19047514285714	32.92107428571428	-10.428571428571429	-100.0	0.0	0.4285714257142857	0.3714285757142857	-100.0	0.0	-100.0	-100.0	74.19047514285714	100.0	97	-7.569080814285714	7.361301171428572	-0.032204168	-24.247874000000003	-7.5691111142857155	7.360636928571429	-0.04585259742857143	-24.150135857142857	-3.4128373	1.1479773857142856	2.310268528571428	-11.274099714285713	6.838265600000001	0.3537990228571428	4993.369657073702
193	-76.871428	32.792593571428576	-10.571428571428571	-100.0	0.0	0.39047618714285715	0.3380952428571429	-100.0	0.0	-100.0	-100.0	75.871428	100.0	97	-7.632748242857142	7.330550071428571	-0.036624116285714284	-24.49744328571429	-7.632728200000001	7.329866228571428	-0.04455741414285714	-24.270293285714285	-3.4151015571428576	1.1459873	2.8859630142857142	-11.24706642857143	6.907717414285715	0.3705723114285714	5595.693808930261
194	-76.77142857142857	32.956062571428575	-10.285714285714286	-100.0	0.0	0.39523809285714284	0.3380952428571429	-97.71428571428571	0.0	-97.71428571428571	-97.71428571428571	75.77142857142857	97.71428571428571	97	-7.704014585714285	7.304089442857143	-0.03648062228571428	-24.978866857142858	-7.704009057142857	7.303294957142858	-0.04209202557142857	-24.26537385714286	-3.4168333857142854	1.1431615285714287	3.2145242714285716	-11.095734285714286	6.983196771428572	0.38497365	6197.580782788141
195	-77.89047657142858	32.33882871428572	-10.571428571428571	-100.0	0.0	0.38095237857142855	0.30952381285714287	-97.71428571428571	0.0	-97.71428571428571	-97.71428571428571	76.89047657142858	97.71428571428571	91	-7.760573599999999	7.269204442857144	-0.03641649657142857	-25.37723285714286	-7.760478771428573	7.268418271428571	-0.04105690571428572	-24.407880428571424	-3.410567342857143	1.1477052142857143	3.3847787142857135	-11.19847357142857	7.043153299999999	0.40109339000000005	6807.810741799219
196	-82.76666999999999	32.770603	-8.0	-100.0	0.0	0.23333333	0.13333334	-100.0	0.0	-100.0	-100.0	81.76666999999999	100.0	99	-7.8613443	7.253565299999999	-0.052001476	-26.710213	-7.860794	7.253224400000001	-0.019324452	-25.371208	-3.4199812000000005	1.1407610000000001	5.044979	-11.468697	7.152286999999999	0.41980097	7388.368725538255
197	-82.36667	31.087490000000003	-7.0	-100.0	0.0	0.33333334	0.26666668	-84.0	0.0	-84.0	-84.0	81.36667	84.0	99	-7.9231050000000005	7.2248470000000005	-0.047974437	-28.81625	-7.923121000000001	7.2229834	-0.015946597	-24.646856	-3.4293892	1.128566	3.141039	-11.321294	7.219345	0.44793069999999996	8032.3008580207825
198	-81.5	28.557253000000003	-9.0	-100.0	0.0	0.36666667	0.23333333	-100.0	0.0	-100.0	-100.0	80.5	100.0	56	-7.9086094	7.166102	-0.03325528	-26.898582	-7.908365700000001	7.1654315	-0.04841667400000001	-25.408739999999998	-3.352865	1.1961025	1.9993587	-11.832178	7.190213000000001	0.4459019	8668.655453205109
199	-83.2	29.847837	-9.0	-100.0	0.0	0.26666668	0.26666668	-100.0	0.0	-100.0	-100.0	82.2	100.0	99	-7.871567	7.195302000000001	-0.033705026	-28.758540000000004	-7.8714924	7.1947149999999995	-0.04123372	-26.365194	-3.3006477	1.2316639999999999	3.0346217	-12.044227000000001	7.132878	0.39006948	9312.979741096497

